A central scheme for coupled hyperbolic systems

A novel numerical scheme to solve coupled systems of conservation laws is introduced. The scheme is derived based on a relaxation approach and does not require information on the Lax curves of the coupled systems, which simplifies the computation of suitable coupling data. The coupling condition for the underlying relaxation system plays a crucial role as it determines the behavior of the scheme in the zero relaxation limit. The role of this condition is discussed, a consistency concept with respect to the original problem is introduced, well-posedness is analyzed and explicit, nodal Riemann solvers are provided. Based on a case study considering the p-system of gas dynamics a strategy for the design of the relaxation coupling condition within the new scheme is provided.

==> input/psystem11jumpCPL1_1.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0	1.0	146820.4
-41.48296593186373	1.0	1.0	146820.4
-41.08216432865731	1.0	1.0	146820.4
-40.68136272545091	1.0	1.0	146820.4
-40.28056112224451	1.0	1.0	146820.4
-39.879759519038075	1.0	1.0	146820.4
-39.47895791583167	1.0	1.0	146820.4
-39.078156312625254	1.0	1.0	146820.4
-38.67735470941885	1.0	1.0	146820.4
-38.27655310621243	1.0	1.0	146820.4
-37.87575150300603	1.0	1.0	146820.4
-37.4749498997996	1.0	1.0	146820.4
-37.074148296593194	1.0	1.0	146820.4
-36.673346693386776	1.0	1.0	146820.4
-36.27254509018037	1.0	1.0	146820.4
-35.871743486973955	1.0	1.0	146820.4
-35.47094188376755	1.0	1.0	146820.4
-35.07014028056112	1.0	1.0	146820.4
-34.669338677354716	1.0	1.0	146820.4
-34.2685370741483	1.0	1.0	146820.4
-33.867735470941895	1.0	1.0	146820.4
-33.46693386773548	1.0	1.0	146820.4
-33.066132264529074	1.0	1.0	146820.4
-32.66533066132264	1.0	1.0	146820.4
-32.26452905811624	1.0	1.0	146820.4
-31.86372745490982	1.0	1.0	146820.4
-31.462925851703417	1.0	1.0	146820.4
-31.062124248497	1.0	1.0	146820.4
-30.661322645290596	1.0	1.0	146820.4
-30.260521042084164	1.0	1.0	146820.4
-29.85971943887776	1.0	1.0	146820.4
-29.458917835671343	1.0	1.0	146820.4
-29.05811623246494	1.0	1.0	146820.4
-28.657314629258522	1.0	1.0	146820.4
-28.25651302605212	1.0	1.0	146820.4
-27.855711422845687	1.0	1.0	146820.4
-27.454909819639283	1.0	1.0	146820.4
-27.054108216432866	1.0	1.0	146820.4
-26.653306613226462	1.0	1.0	146820.4
-26.252505010020045	1.0	1.0	146820.4
-25.85170340681364	1.0	1.0	146820.4
-25.45090180360721	1.0	1.0	146820.4
-25.050100200400806	1.0	1.0	146820.4
-24.649298597194388	1.0	1.0	146820.4
-24.248496993987985	1.0	1.0	146820.4
-23.847695390781567	1.0	1.0	146820.4
-23.446893787575164	1.0	1.0	146820.4
-23.04609218436873	1.0	1.0	146820.4
-22.645290581162342	1.0	1.0	146820.4
-22.24448897795591	1.0	1.0	146820.4
-21.843687374749507	1.0	1.0	146820.4
-21.44288577154309	1.0	1.0	146820.4
-21.042084168336686	1.0	1.0	146820.4
-20.641282565130254	1.0	1.0	146820.4
-20.240480961923865	1.0	1.0	146820.4
-19.839679358717433	1.0	1.0	146820.4
-19.43887775551103	1.0	1.0	146820.4
-19.038076152304612	1.0	1.0	146820.4
-18.63727454909821	1.0	1.0	146820.4
-18.236472945891776	1.0	1.0	146820.4
-17.835671342685387	1.0	1.0	146820.4
-17.434869739478955	1.0	1.0	146820.4
-17.034068136272552	1.0	1.0	146820.4
-16.633266533066134	1.0	1.0	146820.4
-16.23246492985973	1.0	1.0	146820.4
-15.831663326653299	1.0	1.0	146820.4
-15.43086172344691	1.0	1.0	146820.4
-15.030060120240478	1.0	1.0	146820.4
-14.629258517034074	1.0	1.0	146820.4
-14.228456913827657	1.0	1.0	146820.4
-13.827655310621253	1.0	1.0	146820.4
-13.426853707414821	1.0	1.0	146820.4
-13.026052104208432	1.0	1.0	146820.4
-12.625250501002	1.0	1.0	146820.4
-12.224448897795597	1.0	1.0	146820.4
-11.823647294589179	1.0	1.0	146820.4
-11.422845691382776	1.0	1.0	146820.4
-11.022044088176344	1.0	1.0	146820.4
-10.621242484969954	1.0	1.0	146820.4
-10.220440881763523	1.0	1.0	146820.4
-9.81963927855712	1.0	1.0	146820.4
-9.418837675350701	1.0	1.0	146820.4
-9.018036072144298	1.0	1.0	146820.4
-8.617234468937866	1.0	1.0	146820.4
-8.216432865731477	1.0	1.0	146820.4
-7.815631262525045	1.0	1.0	146820.4
-7.414829659318642	1.0	1.0	146820.4
-7.014028056112224	1.0	1.0	146820.4
-6.6132264529058205	1.0	1.0	146820.4
-6.212424849699389	1.0	1.0	146820.4
-5.811623246492999	1.0	1.0	146820.4
-5.4108216432865675	1.0	1.0	146820.4
-5.010020040080164	1.0	1.0	146820.4
-4.609218436873746	1.0	1.0	146820.4
-4.208416833667343	1.0	1.0	146820.4
-3.807615230460911	1.0	1.0	146820.4
-3.4068136272545217	1.0	1.0	146820.4
-3.00601202404809	1.0	1.0	146820.4
-2.6052104208416864	1.0	1.0	146820.4
-2.2044088176352687	1.0	1.0	146820.4
-1.8036072144288653	1.0	1.0	146820.4
-1.4028056112224334	1.0	1.0	146820.4
-1.0020040080160442	1.0	1.0	146820.4
-0.6012024048096123	1.0	1.0	146820.4
-0.20040080160320883	1.0	1.0	146820.4
0.20040080160319462	1.0	1.0	146820.4
0.6012024048096123	1.0	1.0	146820.4
1.0020040080160584	1.0	1.0	146820.4
1.4028056112224192	1.0	1.0	146820.4
1.8036072144288653	1.0	1.0	146820.4
2.204408817635283	1.0	1.0	146820.4
2.605210420841672	1.0	1.0	146820.4
3.00601202404809	1.0	1.0	146820.4
3.406813627254536	1.0	1.0	146820.4
3.807615230460897	1.0	1.0	146820.4
4.208416833667343	1.0	1.0	146820.4
4.6092184368737605	1.0	1.0	146820.4
5.01002004008015	1.0	1.0	146820.4
5.4108216432865675	1.0	1.0	146820.4
5.8116232464930135	1.0	1.0	146820.4
6.212424849699374	1.0	1.0	146820.4
6.6132264529058205	1.0	1.0	146820.4
7.014028056112238	1.0	1.0	146820.4
7.414829659318627	1.0	1.0	146820.4
7.815631262525045	1.0	1.0	146820.4
8.216432865731491	1.0	1.0	146820.4
8.617234468937852	1.0	1.0	146820.4
9.018036072144298	1.0	1.0	146820.4
9.418837675350716	1.0	1.0	146820.4
9.819639278557105	1.0	1.0	146820.4
10.220440881763523	1.0	1.0	146820.4
10.621242484969969	1.0	1.0	146820.4
11.02204408817633	1.0	1.0	146820.4
11.422845691382776	1.0	1.0	146820.4
11.823647294589193	1.0	1.0	146820.4
12.224448897795583	1.0	1.0	146820.4
12.625250501002	1.0	1.0	146820.4
13.026052104208446	1.0	1.0	146820.4
13.426853707414807	1.0	1.0	146820.4
13.827655310621253	1.0	1.0	146820.4
14.22845691382767	1.0	1.0	146820.4
14.62925851703406	1.0	1.0	146820.4
15.030060120240478	1.0	1.0	146820.4
15.430861723446924	1.0	1.0	146820.4
15.831663326653285	1.0	1.0	146820.4
16.23246492985973	1.0	1.0	146820.4
16.63326653306615	1.0	1.0	146820.4
17.034068136272538	1.0	1.0	146820.4
17.434869739478955	1.0	1.0	146820.4
17.8356713426854	1.0	1.0	146820.4
18.236472945891762	1.0	1.0	146820.4
18.63727454909821	1.0	1.0	146820.4
19.038076152304626	1.0	1.0	146820.4
19.438877755511015	1.0	1.0	146820.4
19.839679358717433	1.0	1.0	146820.4
20.24048096192388	1.0	1.0	146820.4
20.64128256513024	1.0	1.0	146820.4
21.042084168336686	1.0	1.0	146820.4
21.442885771543104	1.0	1.0	146820.4
21.843687374749493	1.0	1.0	146820.4
22.24448897795591	1.0	1.0	146820.4
22.645290581162357	1.0	1.0	146820.4
23.046092184368717	1.0	1.0	146820.4
23.446893787575164	1.0	1.0	146820.4
23.84769539078158	1.0	1.0	146820.4
24.24849699398797	1.0	1.0	146820.4
24.649298597194388	1.0	1.0	146820.4
25.050100200400806	1.0	1.0	146820.4
25.450901803607195	1.0	1.0	146820.4
25.85170340681364	1.0	1.0	146820.4
26.25250501002006	1.0	1.0	146820.4
26.653306613226448	1.0	1.0	146820.4
27.054108216432866	1.0	1.0	146820.4
27.454909819639283	1.0	1.0	146820.4
27.855711422845673	1.0	1.0	146820.4
28.25651302605212	1.0	1.0	146820.4
28.657314629258536	1.0	1.0	146820.4
29.058116232464926	1.0	1.0	146820.4
29.458917835671343	1.0	1.0	146820.4
29.85971943887776	1.0	1.0	146820.4
30.26052104208415	1.0	1.0	146820.4
30.661322645290596	1.0	1.0	146820.4
31.062124248497014	1.0	1.0	146820.4
31.462925851703403	1.0	1.0	146820.4
31.86372745490982	1.0	1.0	146820.4
32.26452905811624	1.0	1.0	146820.4
32.66533066132263	1.0	1.0	146820.4
33.066132264529074	1.0	1.0	146820.4
33.46693386773549	1.0	1.0	146820.4
33.86773547094188	1.0	1.0	146820.4
34.2685370741483	1.0	1.0	146820.4
34.669338677354716	1.0	1.0	146820.4
35.070140280561105	1.0	1.0	146820.4
35.47094188376755	1.0	1.0	146820.4
35.87174348697397	1.0	1.0	146820.4
36.27254509018036	1.0	1.0	146820.4
36.673346693386776	1.0	1.0	146820.4
37.074148296593194	1.0	1.0	146820.4
37.47494989979958	1.0	1.0	146820.4
37.87575150300603	1.0	1.0	146820.4
38.27655310621245	1.0	1.0	146820.4
38.677354709418836	1.0	1.0	146820.4
39.078156312625254	1.0	1.0	146820.4
39.47895791583167	1.0	1.0	146820.4
39.87975951903806	1.0	1.0	146820.4
40.28056112224451	1.0	1.0	146820.4
40.681362725450924	1.0	1.0	146820.4
41.08216432865731	1.0	1.0	146820.4
41.48296593186373	1.0	1.0	146820.4
41.88376753507015	1.0	1.0	146820.4
42.28456913827654	1.0	1.0	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL1_2.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0000000000000002	0.9999999999999256	146820.40000000002
-41.48296593186373	1.0000000000000004	0.999999999999814	146820.40000000005
-41.08216432865731	1.0000000000000018	0.9999999999993302	146820.40000000026
-40.68136272545091	1.000000000000005	0.9999999999980647	146820.40000000075
-40.28056112224451	1.0000000000000147	0.9999999999944175	146820.40000000215
-39.879759519038075	1.0000000000000404	0.9999999999845546	146820.40000000593
-39.47895791583167	1.0000000000001086	0.9999999999585393	146820.40000001594
-39.078156312625254	1.0000000000002822	0.9999999998922169	146820.40000004144
-38.67735470941885	1.0000000000007092	0.9999999997289415	146820.40000010413
-38.27655310621243	1.0000000000017248	0.9999999993407951	146820.40000025323
-37.87575150300603	1.0000000000040619	0.9999999984476743	146820.40000059636
-37.4749498997996	1.0000000000092646	0.9999999964593028	146820.40000136022
-37.074148296593194	1.0000000000204785	0.9999999921736501	146820.40000300665
-36.673346693386776	1.0000000000438871	0.9999999832275597	146820.40000644352
-36.27254509018037	1.0000000000912275	0.9999999651354433	146820.40001339404
-35.871743486973955	1.0000000001840097	0.9999999296767753	146820.40002701638
-35.47094188376755	1.0000000003602898	0.999999862307432	146820.4000528979
-35.07014028056112	1.0000000006850562	0.9999997381910221	146820.4001005802
-34.669338677354716	1.0000000012653947	0.9999995164022986	146820.40018578575
-34.2685370741483	1.0000000022714948	0.9999991318994197	146820.40033350178
-33.867735470941895	1.00000000396408	0.999998485041612	146820.4005820078
-33.46693386773548	1.000000006727849	0.9999974288078384	146820.40098778546
-33.066132264529074	1.0000000111089253	0.9999957544853247	146820.40163101687
-32.66533066132264	1.000000017852146	0.9999931774184506	146820.4026210592
-32.26452905811624	1.0000000279315466	0.9999893253586998	146820.40410092083
-31.86372745490982	1.0000000425651134	0.9999837328262782	146820.40624942697
-31.462925851703417	1.0000000632034813	0.9999758454297126	146820.4092795604
-31.062124248497	1.0000000914826117	0.9999650379511926	146820.41343151365
-30.661322645290596	1.0000001291332736	0.9999506489394342	146820.41895939887
-30.260521042084164	1.0000001778457277	0.9999320324246146	146820.42611138086
-29.85971943887776	1.0000002390959823	0.9999086243176258	146820.43510416776
-29.458917835671343	1.0000003139492528	0.9998800175226267	146820.44609415488
-29.05811623246494	1.000000402864873	0.9998460364937737	146820.4591487818
-28.657314629258522	1.0000005055326466	0.9998067997780644	146820.47422250538
-28.25651302605212	1.0000006207713792	0.9997627587929161	146820.4911419022
-27.855711422845687	1.0000007465148961	0.9997147031704152	146820.50960361565
-27.454909819639283	1.0000008798993547	0.9996637273891037	146820.5291871752
-27.054108216432866	1.0000010174498726	0.9996111594499683	146820.54938239726
-26.653306613226462	1.0000011553474628	0.999558458862531	146820.56962857663
-26.252505010020045	1.0000012897426918	0.9995070967721519	146820.58936053788
-25.85170340681364	1.0000014170737228	0.9994584344140746	146820.6080553308
-25.45090180360721	1.0000015343455249	0.9994136164063753	146820.6252732237
-25.050100200400806	1.0000016393342848	0.9993734926298222	146820.6406877154
-24.649298597194388	1.000001730694689	0.9993385772276365	146820.6541012865
-24.248496993987985	1.0000018079646267	0.9993090468067458	146820.66544608967
-23.847695390781567	1.000001871478276	0.9992847736549612	146820.67477118905
-23.446893787575164	1.0000019222111507	0.9992653849591675	146820.68221981003
-23.04609218436873	1.000001961587482	0.9992503364181002	146820.68800105873
-22.645290581162342	1.0000019912807334	0.9992389884810375	146820.69236063378
-22.24448897795591	1.0000020130331189	0.9992306753225374	146820.6955543277
-21.843687374749507	1.0000020285116713	0.9992247598488232	146820.697826895
-21.44288577154309	1.0000020392090143	0.9992206716207654	146820.69939748317
-21.042084168336686	1.0000020463885408	0.9992179278047091	146820.70045158413
-20.641282565130254	1.0000020510675578	0.999216139614097	146820.70113855926
-20.240480961923865	1.000002054028602	0.9992150079849563	146820.70157330096
-19.839679358717433	1.0000020558483746	0.9992143125182817	146820.7018404807
-19.43887775551103	1.000002056934897	0.9992138972795126	146820.70200000436
-19.038076152304612	1.0000020575657267	0.9992136561938519	146820.70209262302
-18.63727454909821	1.0000020579225994	0.9992135198068912	146820.70214501923
-18.236472945891776	1.0000020581201452	0.9992134443103645	146820.70217402297
-17.835671342685387	1.0000020582280569	0.9992134030694338	146820.7021898666
-17.434869739478955	1.0000020582871936	0.9992133804689521	146820.70219854906
-17.034068136272552	1.000002058320662	0.9992133676782048	146820.70220346292
-16.633266533066134	1.0000020583410687	0.9992133598792852	146820.70220645904
-16.23246492985973	1.00000205835505	0.9992133545360081	146820.70220851176
-15.831663326653299	1.000002058365976	0.9992133503602598	146820.70221011597
-15.43086172344691	1.000002058375499	0.9992133467208982	146820.7022115141
-15.030060120240478	1.000002058384399	0.9992133433194335	146820.7022128208
-14.629258517034074	1.0000020583930325	0.9992133400199458	146820.70221408838
-14.228456913827657	1.0000020584015556	0.9992133367625893	146820.70221533976
-13.827655310621253	1.0000020584100349	0.9992133335220185	146820.70221658467
-13.426853707414821	1.000002058418497	0.9992133302878109	146820.70221782709
-13.026052104208432	1.0000020584269529	0.9992133270561344	146820.7022190686
-12.625250501002	1.000002058435407	0.9992133238252409	146820.70222030982
-12.224448897795597	1.0000020584438603	0.9992133205946064	146820.70222155092
-11.823647294589179	1.000002058452313	0.9992133173641217	146820.70222279197
-11.422845691382776	1.000002058460766	0.9992133141335984	146820.70222403304
-11.022044088176344	1.000002058469219	0.9992133109030393	146820.70222527412
-10.621242484969954	1.000002058477672	0.9992133076724048	146820.7022265152
-10.220440881763523	1.0000020584861253	0.9992133044417708	146820.70222775632
-9.81963927855712	1.0000020584945783	0.9992133012112113	146820.7022289974
-9.418837675350701	1.0000020585030314	0.9992132979805032	146820.70223023847
-9.018036072144298	1.0000020585114848	0.9992132947497944	146820.7022314796
-8.617234468937866	1.000002058519938	0.9992132915190488	146820.7022327207
-8.216432865731477	1.0000020585283917	0.9992132882883027	146820.70223396187
-7.815631262525045	1.0000020585368454	0.9992132850575574	146820.70223520306
-7.414829659318642	1.0000020585452989	0.9992132818266999	146820.7022364442
-7.014028056112224	1.0000020585537526	0.9992132785958058	146820.70223768536
-6.6132264529058205	1.0000020585622065	0.9992132753649481	146820.70223892658
-6.212424849699389	1.0000020585706602	0.9992132721340907	146820.70224016774
-5.811623246492999	1.0000020585791138	0.9992132689031585	146820.70224140893
-5.4108216432865675	1.000002058587568	0.9992132656722272	146820.70224265015
-5.010020040080164	1.000002058596022	0.999213262441221	146820.7022438914
-4.609218436873746	1.0000020586044762	0.9992132592102898	146820.70224513265
-4.208416833667343	1.0000020586129303	0.9992132559792828	146820.70224637387
-3.807615230460911	1.000002058621385	0.9992132527481276	146820.70224761518
-3.4068136272545217	1.0000020586298395	0.9992132495169731	146820.70224885648
-3.00601202404809	1.0000020586382938	0.9992132462859297	146820.70225009776
-2.6052104208416864	1.0000020586467482	0.9992132430548115	146820.702251339
-2.2044088176352687	1.0000020586552025	0.9992132398236572	146820.7022525803
-1.8036072144288653	1.0000020586636569	0.999213236592278	146820.70225382157
-1.4028056112224334	1.0000020586723963	0.9992132334703582	146820.7022551047
-1.0020040080160442	1.0000020584589207	0.9992131449799485	146820.7022237621
-0.6012024048096123	1.0000022314151114	0.9992795832094344	146820.7276172592
-0.20040080160320883	0.9998638119870269	0.946106552705341	146800.40482146008
0.20040080160319462	0.9998634453859756	1.0537447840896588	146800.3509969471
0.6012024048096123	1.0000018541109474	1.0008526905562483	146820.67222131093
1.0020040080160584	1.0000020370658058	1.0007827641936928	146820.69908281643
1.4028056112224192	1.0000020372930458	1.0007826709704577	146820.6991161799
1.8036072144288653	1.0000020372850258	1.0007826676569005	146820.69911500238
2.204408817635283	1.000002037276703	1.0007826644592053	146820.69911378043
2.605210420841672	1.0000020372683798	1.000782661261584	146820.69911255842
3.00601202404809	1.0000020372600564	1.0007826580638872	146820.69911133638
3.406813627254536	1.0000020372517333	1.0007826548664518	146820.6991101144
3.807615230460897	1.0000020372434104	1.0007826516688672	146820.6991088924
4.208416833667343	1.0000020372350877	1.000782648471357	146820.69910767046
4.6092184368737605	1.0000020372267648	1.0007826452739224	146820.6991064485
5.01002004008015	1.000002037218442	1.000782642076523	146820.69910522652
5.4108216432865675	1.0000020372101193	1.0007826388791266	146820.6991040046
5.8116232464930135	1.0000020372017964	1.0007826356816152	146820.69910278262
6.212424849699374	1.0000020371934737	1.0007826324842923	146820.6991015607
6.6132264529058205	1.0000020371851512	1.0007826292869308	146820.69910033877
7.014028056112238	1.0000020371768288	1.0007826260895332	146820.69909911687
7.414829659318627	1.0000020371685066	1.000782622892246	146820.699097895
7.815631262525045	1.0000020371601843	1.000782619695032	146820.6990966731
8.216432865731491	1.000002037151862	1.0007826164977827	146820.69909545124
8.617234468937852	1.0000020371435399	1.0007826133006084	146820.69909422938
9.018036072144298	1.0000020371352176	1.000782610103321	146820.6990930075
9.418837675350716	1.0000020371268956	1.0007826069061834	146820.69909178565
9.819639278557105	1.0000020371185736	1.0007826037091572	146820.6990905638
10.220440881763523	1.0000020371102518	1.0007826005120204	146820.699089342
10.621242484969969	1.0000020371019298	1.0007825973149176	146820.69908812016
11.02204408817633	1.000002037093608	1.000782594117818	146820.69908689836
11.422845691382776	1.0000020370852865	1.0007825909207535	146820.69908567658
11.823647294589193	1.0000020370769647	1.0007825877236904	146820.69908445477
12.224448897795583	1.000002037068643	1.0007825845267775	146820.699083233
12.625250501002	1.0000020370603213	1.0007825813297502	146820.69908201118
13.026052104208446	1.0000020370519993	1.0007825781325768	146820.69908078935
13.426853707414807	1.0000020370436762	1.0007825749350647	146820.69907956736
13.827655310621253	1.00000203703535	1.00078257173629	146820.6990783449
14.22845691382767	1.0000020370270142	1.0007825685340173	146820.69907712104
14.62925851703406	1.000002037018654	1.0007825653220654	146820.6990758936
15.030060120240478	1.000002037010229	1.0007825620854016	146820.69907465662
15.430861723446924	1.000002037001643	1.0007825587868455	146820.699073396
15.831663326653285	1.0000020369926694	1.0007825553392662	146820.6990720785
16.23246492985973	1.000002036982797	1.0007825515465671	146820.69907062905
16.63326653306615	1.0000020369709144	1.0007825469815554	146820.69906888442
17.034068136272538	1.0000020369546914	1.0007825407491044	146820.69906650257
17.434869739478955	1.000002036929423	1.0007825310416445	146820.69906279264
17.8356713426854	1.000002036885948	1.0007825143397695	146820.69905640962
18.236472945891762	1.0000020368070714	1.0007824840375814	146820.69904482894
18.63727454909821	1.0000020366616806	1.0007824281823694	146820.69902348262
19.038076152304626	1.0000020363955078	1.0007823259261397	146820.69898440302
19.438877755511015	1.0000020359173307	1.000782142223636	146820.69891419687
19.839679358717433	1.0000020350794132	1.0007818203188663	146820.69879117346
20.24048096192388	1.000002033651356	1.0007812716988254	146820.69858150554
20.64128256513024	1.0000020312873903	1.0007803635286763	146820.69823442714
21.042084168336686	1.0000020274886448	1.0007789041558923	146820.69767669382
21.442885771543104	1.0000020215640488	1.0007766280903736	146820.69680684226
21.843687374749493	1.0000020125960944	1.0007731828508661	146820.6954901636
22.24448897795591	1.000001999420213	1.0007681210424701	146820.69355567542
22.645290581162357	1.0000019806283122	1.0007609017154415	146820.69079664105
23.046092184368717	1.000001954607171	1.0007509051148649	146820.6869762067
23.446893787575164	1.00000191962011	1.0007374640569524	146820.6818393924
23.84769539078158	1.0000018739351761	1.0007199131740456	146820.67513191214
24.24849699398797	1.000001815995206	1.0006976542474633	146820.66662514253
24.649298597194388	1.0000017446155958	1.0006702321864818	146820.65614515962
25.050100200400806	1.0000016591863137	1.0006374126348252	146820.64360239825
25.450901803607195	1.0000015598479506	1.0005992496048914	146820.62901750003
25.85170340681364	1.0000014476097434	1.0005561308190325	146820.61253864155
26.25250501002006	1.000001324381981	1.000508790158292	146820.5944462922
26.653306613226448	1.0000011929061277	1.000458280818003	146820.57514295483
27.054108216432866	1.0000010565818052	1.0004059088386705	146820.55512776325
27.454909819639283	1.0000009192074046	1.0003531334559312	146820.5349583988
27.855711422845673	1.0000007846667662	1.0003014467318825	146820.51520508848
28.25651302605212	1.0000006566044415	1.0002522488001255	146820.49640292674
28.657314629258536	1.0000005381341557	1.0002067358645943	146820.47900907198
29.058116232464926	1.0000004316187314	1.0001658156536224	146820.4633704348
29.458917835671343	1.0000003385464555	1.0001300599232994	146820.44970552603
29.85971943887776	1.0000002595117992	1.0000996970512026	146820.43810162615
30.26052104208415	1.0000001942913652	1.0000746412132535	146820.42852593595
30.661322645290596	1.000000141992419	1.0000545494449893	146820.42084738374
31.062124248497014	1.0000001012436655	1.0000388949331025	146820.41486463544
31.462925851703403	1.0000000703967677	1.0000270444329387	146820.4103356816
31.86372745490982	1.0000000477115663	1.0000183294245841	146820.40700503124
32.26452905811624	1.0000000315061413	1.0000121037618799	146820.40462574427
32.66533066132263	1.0000000202623744	1.0000077842270414	146820.40297492992
33.066132264529074	1.000000012686408	1.0000048737565228	146820.4018626235
33.46693386773549	1.0000000077299167	1.0000029696138284	146820.40113490945
33.86773547094188	1.0000000045818074	1.0000017601999225	146820.4006727028
34.2685370741483	1.0000000026409785	1.00000101458873	146820.4003877495
34.669338677354716	1.0000000014797896	1.000000568493076	146820.4002172633
35.070140280561105	1.0000000008057175	1.0000003095338055	146820.40011829577
35.47094188376755	1.0000000004261405	1.000000163711077	146820.4000625661
35.87174348697397	1.0000000002188503	1.0000000840760572	146820.40003213167
36.27254509018036	1.0000000001090934	1.0000000419106316	146820.40001601714
36.673346693386776	1.000000000052764	1.0000000202704116	146820.40000774682
37.074148296593194	1.0000000000247506	1.0000000095085286	146820.4000036339
37.47494989979958	1.0000000000112554	1.0000000043240618	146820.4000016525
37.87575150300603	1.00000000000496	1.000000001905413	146820.40000072823
38.27655310621245	1.0000000000021172	1.0000000008132877	146820.40000031085
38.677354709418836	1.0000000000008749	1.0000000003360419	146820.40000012843
39.078156312625254	1.0000000000003495	1.0000000001342826	146820.4000000513
39.47895791583167	1.0000000000001352	1.0000000000519194	146820.40000001984
39.87975951903806	1.0000000000000504	1.0000000000193905	146820.4000000074
40.28056112224451	1.0000000000000182	1.00000000000696	146820.40000000267
40.681362725450924	1.0000000000000062	1.0000000000024565	146820.4000000009
41.08216432865731	1.000000000000002	1.0000000000007818	146820.40000000029
41.48296593186373	1.0000000000000007	1.0000000000002234	146820.40000000008
41.88376753507015	1.0000000000000002	1.0000000000000744	146820.40000000002
42.28456913827654	1.0	1.0	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL1_3.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0000000000000002	0.9999999999999256	146820.40000000002
-138.07615230460922	1.0000000000000007	0.9999999999997767	146820.40000000008
-137.67535070140283	1.0000000000000013	0.9999999999994791	146820.4000000002
-137.2745490981964	1.0000000000000024	0.9999999999989951	146820.40000000034
-136.87374749499	1.0000000000000044	0.9999999999983252	146820.40000000063
-136.47294589178358	1.0000000000000073	0.9999999999971342	146820.40000000107
-136.07214428857716	1.0000000000000122	0.9999999999953105	146820.4000000018
-135.67134268537075	1.0000000000000202	0.9999999999923334	146820.40000000296
-135.27054108216433	1.0000000000000329	0.9999999999874948	146820.40000000483
-134.86973947895794	1.0000000000000533	0.9999999999796046	146820.40000000782
-134.46893787575152	1.000000000000086	0.9999999999671735	146820.4000000126
-134.0681362725451	1.0000000000001372	0.9999999999475226	146820.40000002013
-133.6673346693387	1.000000000000218	0.9999999999167435	146820.400000032
-133.2665330661323	1.0000000000003433	0.9999999998688064	146820.4000000504
-132.86573146292588	1.000000000000537	0.999999999794743	146820.40000007884
-132.46492985971943	1.0000000000008336	0.9999999996814881	146820.40000012238
-132.06412825651304	1.0000000000012843	0.9999999995092063	146820.40000018856
-131.66332665330663	1.000000000001965	0.9999999992490525	146820.4000002885
-131.2625250501002	1.0000000000029854	0.9999999988591567	146820.4000004383
-130.8617234468938	1.000000000004503	0.9999999982790768	146820.40000066115
-130.46092184368737	1.0000000000067446	0.9999999974223929	146820.40000099025
-130.06012024048098	1.0000000000100306	0.9999999961665086	146820.4000014727
-129.65931863727457	1.0000000000148128	0.9999999943388816	146820.4000021748
-129.25851703406815	1.000000000021722	0.9999999916984135	146820.40000318922
-128.85771543086173	1.0000000000316307	0.9999999879115562	146820.40000464403
-128.45691382765534	1.0000000000457385	0.9999999825198592	146820.40000671535
-128.05611222444892	1.000000000065679	0.9999999748992129	146820.40000964302
-127.65531062124248	1.0000000000936589	0.9999999642062216	146820.40001375103
-127.25450901803609	1.000000000132635	0.9999999493106473	146820.4000194735
-126.85370741482969	1.0000000001865357	0.9999999287114151	146820.40002738722
-126.45290581162325	1.000000000260537	0.9999999004302383	146820.40003825212
-126.05210420841686	1.0000000003614002	0.9999998618830347	146820.40005306093
-125.65130260521042	1.0000000004978853	0.9999998097223428	146820.4000730997
-125.25050100200403	1.0000000006812408	0.9999997396491487	146820.40010002005
-124.84969939879763	1.000000000925788	0.9999996461903222	146820.40013592454
-124.4488977955912	1.0000000012496009	0.9999995224381278	146820.4001834669
-124.04809619238476	1.0000000016752901	0.9999993597517367	146820.40024596677
-123.64729458917839	1.0000000022308873	0.999999147418321	146820.40032753974
-123.24649298597197	1.0000000029508311	0.9999988722762919	146820.4004332422
-122.84569138276552	1.0000000038770454	0.9999985183036365	146820.40056922936
-122.44488977955913	1.0000000050600883	0.9999980661783313	146820.4007429242
-122.04408817635273	1.0000000065603554	0.999997492819039	146820.400963194
-121.6432865731463	1.000000008449293	0.9999967709209236	146820.4012405286
-121.24248496993991	1.0000000108105873	0.9999958685016249	146820.40158721476
-120.84168336673346	1.0000000137412646	0.9999947484802567	146820.40201749795
-120.44088176352707	1.0000000173526464	0.9999933683130707	146820.40254772248
-120.04008016032067	1.000000021771079	0.9999916797139929	146820.4031964385
-119.63927855711424	1.0000000271383607	0.9999896284918659	146820.40398446497
-119.23847695390782	1.000000033611779	0.9999871545358225	146820.40493489482
-118.83767535070143	1.0000000413636725	0.9999841919829566	146820.40607303093
-118.43687374749501	1.0000000505804354	0.9999806695985735	146820.40742623975
-118.03607214428858	1.0000000614608908	0.9999765113984057	146820.40902371256
-117.63527054108218	1.0000000742139754	0.9999716375325727	146820.41089612554
-117.23446893787577	1.0000000890556984	0.9999659654486115	146820.41307519324
-116.83366733466934	1.0000001062053634	0.9999594113346013	146820.41559311392
-116.43286573146295	1.000000125881075	0.9999518918374435	146820.41848190976
-116.03206412825651	1.0000001482945857	0.999943326031251	146820.42177267038
-115.63126252505012	1.0000001736455835	0.9999336376008118	146820.42549471403
-115.23046092184372	1.0000002021155494	0.9999227571889306	146820.42967468582
-114.82965931863728	1.0000002338613663	0.999910624839608	146820.43433561933
-114.42885771543087	1.000000269008877	0.9998971924591463	146820.43949599093
-114.02805611222448	1.000000307646635	0.9998824262046992	146820.44516880202
-113.62725450901806	1.000000349820096	0.9998663087043174	146820.4513607264
-113.22645290581163	1.000000395526511	0.9998488410084425	146820.45807136057
-112.82565130260522	1.000000444710779	0.9998300441748699	146820.46529261448
-112.42484969939882	1.0000004972624912	0.9998099603985381	146820.47300827786
-112.02404809619239	1.0000005530143707	0.9997886536075787	146820.4811937911
-111.623246492986	1.000000611742269	0.9997662094652103	146820.48981624463
-111.22244488977955	1.0000006731668134	0.9997427347394539	146820.4988346208
-110.82164328657316	1.0000007369567436	0.9997183560285261	146820.5082002839
-110.42084168336676	1.0000008027339007	0.9996932178539772	146820.51785771237
-110.02004008016033	1.0000008700797551	0.9996674801658957	146820.5277454577
-109.61923847695391	1.0000009385432984	0.9996413153268648	146820.53779730247
-109.21843687374752	1.0000010076500492	0.9996149046701288	146820.54794358328
-108.8176352705411	1.0000010769118797	0.9995884347445081	146820.55811263292
-108.41683366733467	1.000001145837322	0.9995620933750711	146820.56823229394
-108.01603206412827	1.0000012139419945	0.999536065679086	146820.5782314492
-107.61523046092186	1.000001280758781	0.9995105301751456	146820.58804151652
-107.21442885771543	1.0000013458474046	0.9994856551251199	146820.59759785427
-106.81362725450904	1.0000014088030755	0.9994615952284177	146820.60684103105
-106.4128256513026	1.0000014692639267	0.9994384887805008	146820.61571791742
-106.01202404809621	1.0000015269170168	0.9994164553792177	146820.62418256718
-105.6112224448898	1.000001581502743	0.9993955942376685	146820.6321968653
-105.21042084168337	1.0000016328175785	0.9993759831381234	146820.63973092998
-104.80961923847696	1.0000016807151237	0.999357678030738	146820.64676326673
-104.40881763527057	1.0000017251055286	0.9993407132538419	146820.65328068376
-104.00801603206415	1.0000017659534075	0.9993251023312674	146820.65927798566
-103.60721442885772	1.0000018032744222	0.9993108392774657	146820.66475747197
-103.20641282565131	1.0000018371307509	0.999297900329823	146820.6697282717
-102.80561122244491	1.0000018676256843	0.9992862460136263	146820.67420555002
-102.40480961923848	1.0000018948976137	0.9992758234397172	146820.6782096256
-102.00400801603209	1.0000019191136649	0.9992665687373512	146820.68176503593
-101.60320641282564	1.000001940463231	0.9992584095257494	146820.68489958777
-101.20240480961925	1.0000019591516316	0.9992512673377522	146820.6876434262
-100.80160320641285	1.0000019753940887	0.9992450599212833	146820.69002815027
-100.40080160320642	1.00000198941019	0.9992397033561174	146820.69208599985
-100.0	1.000002001418952	0.9992351139403867	146820.6938491311
-99.59919839679361	1.0000020116345723	0.9992312098135834	146820.69534899254
-99.1983967935872	1.0000020202629119	0.9992279123014356	146820.69661580882
-98.79759519038075	1.0000020274987165	0.9992251469774693	146820.69767817255
-98.39679358717436	1.000002033523558	0.9992228444499536	146820.69856274218
-97.99599198396797	1.0000020385044481	0.9992209408918784	146820.69929403847
-97.59519038076152	1.0000020425930591	0.9992193783380698	146820.69989432997
-97.19438877755513	1.000002045925477	0.9992181047801701	146820.7003835969
-96.7935871743487	1.0000020486223993	0.9992170740912317	146820.7007795601
-96.3927855711423	1.000002050789691	0.9992162458123103	146820.70109776274
-95.9919839679359	1.0000020525192164	0.9992155848356307	146820.70135169235
-95.59118236472946	1.0000020538898635	0.9992150610124552	146820.7015529313
-95.19038076152303	1.0000020549686934	0.9992146487134617	146820.70171132556
-94.78957915831666	1.000002055812152	0.9992143263669137	146820.70183516247
-94.38877755511024	1.000002056467292	0.9992140759905228	146820.7019313504
-93.98797595190379	1.0000020569729637	0.9992138827368392	146820.7020055933
-93.5871743486974	1.000002057360947	0.9992137344603282	146820.70206255716
-93.18637274549101	1.0000020576569988	0.9992136213175711	146820.70210602361
-92.78557114228457	1.0000020578818067	0.9992135354022387	146820.70213903
-92.38476953907818	1.0000020580518376	0.999213470421174	146820.70216399402
-91.98396793587175	1.0000020581800828	0.9992134214094961	146820.70218282304
-91.58316633266534	1.000002058276702	0.9992133844843272	146820.70219700868
-91.18236472945894	1.000002058349572	0.9992133566354012	146820.70220770748
-90.78156312625251	1.0000020584047469	0.9992133355490965	146820.7022158083
-90.38076152304608	1.00000205844684	0.9992133194623237	146820.70222198844
-89.9799599198397	1.000002058479337	0.9992133070429379	146820.70222675963
-89.57915831663328	1.0000020585048495	0.9992132972926402	146820.70223050538
-89.17835671342684	1.0000020585253178	0.9992132894701239	146820.70223351056
-88.77755511022045	1.0000020585421712	0.9992132830291388	146820.702235985
-88.37675350701406	1.0000020585564544	0.9992132775705245	146820.70223808204
-87.97595190380761	1.0000020585689242	0.9992132728049452	146820.70223991288
-87.57515030060122	1.0000020585801241	0.9992132685246153	146820.70224155724
-87.17434869739479	1.0000020585904421	0.9992132645813675	146820.70224307216
-86.77354709418839	1.0000020586001521	0.9992132608703987	146820.70224449778
-86.37274549098198	1.0000020586094462	0.9992132573184972	146820.70224586234
-85.97194388777555	1.0000020586184581	0.9992132538743823	146820.70224718546
-85.57114228456915	1.00000205862728	0.9992132505029524	146820.7022484807
-85.17034068136275	1.0000020586359748	0.9992132471802038	146820.70224975728
-84.76953907815633	1.0000020586445852	0.9992132438894996	146820.70225102146
-84.36873747494988	1.0000020586531402	0.9992132406199719	146820.7022522775
-83.96793587174349	1.0000020586616591	0.9992132373643282	146820.70225352826
-83.5671342685371	1.0000020586701548	0.9992132341176161	146820.7022547756
-83.16633266533066	1.0000020586786353	0.9992132308765616	146820.7022560207
-82.76553106212427	1.0000020586871063	0.9992132276391158	146820.70225726443
-82.36472945891784	1.0000020586955713	0.9992132244039784	146820.70225850726
-81.96392785571143	1.0000020587040328	0.9992132211703666	146820.70225974958
-81.56312625250503	1.0000020587124918	0.9992132179375001	146820.70226099153
-81.1623246492986	1.0000020587209493	0.9992132147052649	146820.70226223324
-80.7615230460922	1.000002058729406	0.9992132114734408	146820.70226347487
-80.36072144288579	1.0000020587378622	0.9992132082415415	146820.7022647164
-79.95991983967937	1.000002058746318	0.9992132050099386	146820.70226595792
-79.55911823647293	1.000002058754774	0.9992132017782996	146820.7022671994
-79.15831663326654	1.00000205876323	0.9992131985466242	146820.70226844092
-78.75751503006015	1.000002058771686	0.9992131953149861	146820.70226968246
-78.3567134268537	1.000002058780142	0.9992131920833464	146820.70227092394
-77.95591182364731	1.0000020587885978	0.9992131888517072	146820.70227216545
-77.55511022044088	1.0000020587970537	0.9992131856200313	146820.70227340693
-77.15430861723448	1.0000020588055099	0.9992131823883561	146820.70227464847
-76.75350701402807	1.000002058813966	0.9992131791567158	146820.70227589
-76.35270541082164	1.000002058822422	0.9992131759249658	146820.70227713152
-75.95190380761524	1.0000020588308784	0.9992131726931399	146820.7022783731
-75.55110220440883	1.0000020588393348	0.9992131694613521	146820.70227961466
-75.15030060120242	1.0000020588477914	0.9992131662294907	146820.70228085626
-74.74949899799597	1.000002058856248	0.9992131629976665	146820.70228209786
-74.34869739478958	1.0000020588647043	0.9992131597658039	146820.70228333943
-73.94789579158319	1.0000020588731608	0.9992131565339785	146820.70228458103
-73.54709418837675	1.0000020588816174	0.999213153302117	146820.70228582263
-73.14629258517036	1.0000020588900738	0.9992131500702532	146820.70228706417
-72.74549098196393	1.0000020588985306	0.9992131468383549	146820.70228830582
-72.34468937875752	1.0000020589069873	0.9992131436063805	146820.70228954745
-71.94388777555112	1.0000020589154441	0.9992131403743694	146820.70229078908
-71.54308617234469	1.0000020589239014	0.9992131371423579	146820.70229203076
-71.14228456913828	1.0000020589323584	0.9992131339102738	146820.70229327242
-70.7414829659319	1.0000020589408154	0.9992131306782241	146820.70229451408
-70.34068136272546	1.0000020589492729	0.9992131274461765	146820.70229575582
-69.93987975951903	1.00000205895773	0.9992131242138674	146820.7022969975
-69.53907815631263	1.0000020589661875	0.9992131209816698	146820.70229823922
-69.13827655310622	1.0000020589746452	0.9992131177493985	146820.702299481
-68.73747494989979	1.000002058983103	0.9992131145171641	146820.70230072277
-68.3366733466934	1.0000020589915606	0.9992131112848549	146820.7023019645
-67.93587174348697	1.0000020590000183	0.999213108052472	146820.7023032063
-67.53507014028057	1.0000020590084762	0.9992131048201269	146820.70230444806
-67.13426853707416	1.000002059016934	0.9992131015877427	146820.70230568986
-66.73346693386773	1.000002059025392	0.9992130983555079	146820.70230693166
-66.33266533066133	1.00000205903385	0.999213095123013	146820.70230817347
-65.93186372745494	1.0000020590423082	0.9992130918905546	146820.7023094153
-65.5310621242485	1.0000020590507663	0.9992130886580617	146820.70231065713
-65.13026052104208	1.0000020590592247	0.9992130854254917	146820.702311899
-64.72945891783567	1.000002059067683	0.9992130821929581	146820.70231314085
-64.32865731462927	1.0000020590761416	0.9992130789603887	146820.70231438274
-63.927855711422836	1.0000020590846002	0.9992130757276712	146820.70231562463
-63.52705410821645	1.0000020590930587	0.9992130724949893	146820.70231686652
-63.126252505010015	1.0000020591015175	0.9992130692622718	146820.70231810844
-62.72545090180361	1.0000020591099763	0.9992130660295165	146820.70231935036
-62.32464929859721	1.0000020591184355	0.9992130627966865	146820.70232059236
-61.923847695390776	1.0000020591268945	0.9992130595638565	146820.7023218343
-61.52304609218437	1.000002059135354	0.999213056331065	146820.70232307632
-61.122244488977984	1.0000020591438132	0.99921305309816	146820.70232431832
-60.72144288577155	1.0000020591522725	0.9992130498652554	146820.7023255603
-60.32064128256512	1.0000020591607317	0.9992130466323872	146820.70232680227
-59.91983967935872	1.000002059169191	0.9992130433995212	146820.70232804428
-59.51903807615231	1.0000020591776502	0.9992130401666531	146820.70232928626
-59.11823647294588	1.0000020591861094	0.999213036933676	146820.70233052826
-58.71743486973949	1.000002059194569	0.9992130337006582	146820.7023317703
-58.31663326653306	1.0000020592030288	0.9992130304676807	146820.70233301236
-57.91583166332666	1.0000020592114884	0.9992130272345902	146820.7023342544
-57.51503006012025	1.0000020592199481	0.9992130240014627	146820.70233549646
-57.11422845691382	1.0000020592284082	0.999213020768372	146820.70233673858
-56.71342685370742	1.0000020592368681	0.9992130175350947	146820.70233798068
-56.31262525050103	1.000002059245328	0.9992130143019303	146820.70233922274
-55.9118236472946	1.0000020592537882	0.9992130110686913	146820.70234046486
-55.51102204408818	1.0000020592622483	0.999213007835489	146820.702341707
-55.110220440881776	1.0000020592707084	0.9992130046021382	146820.7023429491
-54.70941883767537	1.0000020592791687	0.9992130013688609	146820.70234419126
-54.308617234468926	1.0000020592876295	0.9992129981354732	146820.70234543347
-53.90781563126254	1.00000205929609	0.999212994902123	146820.70234667565
-53.50701402805612	1.0000020593045507	0.999212991668772	146820.70234791783
-53.1062124248497	1.0000020593130112	0.9992129884353461	146820.70234916004
-52.7054108216433	1.0000020593214718	0.999212985201957	146820.70235040222
-52.304609218436894	1.0000020593299326	0.9992129819685693	146820.70235164443
-51.90380761523045	1.0000020593383931	0.999212978735144	146820.7023528866
-51.50300601202406	1.0000020593468542	0.9992129755016447	146820.70235412885
-51.10220440881764	1.0000020593553152	0.999212972268108	146820.70235537112
-50.701402805611224	1.000002059363776	0.9992129690344954	146820.70235661333
-50.30060120240482	1.000002059372237	0.9992129658008849	146820.70235785557
-49.89979959919842	1.0000020593806982	0.9992129625672357	146820.70235909786
-49.498997995991985	1.0000020593891594	0.999212959333587	146820.70236034013
-49.09819639278558	1.0000020593976207	0.999212956099902	146820.70236158243
-48.697394789579164	1.000002059406082	0.9992129528662889	146820.7023628247
-48.296593186372746	1.0000020594145427	0.9992129496327523	146820.7023640669
-47.89579158316634	1.0000020594230024	0.9992129463997359	146820.70236530897
-47.49498997995994	1.0000020594314585	0.999212943167949	146820.7023665505
-47.09418837675351	1.0000020594399068	0.999212939939213	146820.7023677909
-46.693386773547104	1.0000020594483359	0.9992129367178835	146820.70236902844
-46.292585170340686	1.0000020594567196	0.9992129335137846	146820.70237025936
-45.89178356713427	1.0000020594650016	0.9992129303487672	146820.70237147532
-45.490981963927865	1.0000020594730583	0.9992129272695356	146820.7023726582
-45.09018036072146	1.000002059480634	0.9992129243742736	146820.70237377047
-44.68937875751503	1.0000020594872079	0.9992129218618724	146820.70237473564
-44.288577154308626	1.0000020594917527	0.9992129201249822	146820.7023754029
-43.88777555110221	1.0000020594922985	0.9992129199164499	146820.70237548306
-43.48697394789579	1.0000020594851728	0.9992129226396176	146820.70237443686
-43.08617234468939	1.0000020594637251	0.9992129308363975	146820.7023712879
-42.685370741482984	1.0000020594162475	0.9992129489810658	146820.70236431723
-42.28456913827655	1.0000020593227141	0.9992129847268701	146820.70235058462
-41.88376753507015	1.0000020591498449	0.9992130507928034	146820.70232520386
-41.48296593186373	1.0000020588439162	0.999213167710321	146820.7022802873
-41.08216432865731	1.000002058320712	0.9992133676643604	146820.70220347028
-40.68136272545091	1.0000020574520838	0.9992136996299379	146820.7020759379
-40.28056112224451	1.000002056048833	0.9992142359135137	146820.70186991207
-39.879759519038075	1.0000020538401093	0.9992150800265351	146820.7015456264
-39.47895791583167	1.0000020504502525	0.9992163755358355	146820.70104792624
-39.078156312625254	1.0000020453749874	0.9992183151615026	146820.7003027738
-38.67735470941885	1.0000020379600565	0.9992211489425448	146820.69921411067
-38.27655310621243	1.0000020273865236	0.9992251898536108	146820.69766170034
-37.87575150300603	1.0000020126678917	0.9992308149065994	146820.69550070493
-37.4749498997996	1.0000019926644992	0.99923845964843	146820.69256379883
-37.074148296593194	1.0000019661200825	0.9992486041882132	146820.68866653697
-36.673346693386776	1.000001931723662	0.9992617495455051	146820.6836164407
-36.27254509018037	1.0000018881969868	0.9992783842320903	146820.67722583687
-35.871743486973955	1.0000018344038286	0.9992989424823899	146820.66932790386
-35.47094188376755	1.0000017694729741	0.9993237572490816	146820.65979472984
-35.07014028056112	1.0000016929225801	0.999353012678601	146820.64855557037
-34.669338677354716	1.0000016047705242	0.9993867019373905	146820.63561305028
-34.2685370741483	1.0000015056144027	0.9994245966398346	146820.62105490884
-33.867735470941895	1.0000013966664472	0.9994662335035667	146820.60505912642
-33.46693386773548	1.0000012797330406	0.9995109221785674	146820.5878909169
-33.066132264529074	1.0000011571352263	0.9995577756258032	146820.56989105677
-32.66533066132264	1.0000010315746535	0.9996057613503707	146820.55145620325
-32.26452905811624	1.0000009059573938	0.9996537687329853	146820.53301302693
-31.86372745490982	1.000000783194517	0.9997006852450055	146820.51498893226
-31.462925851703417	1.0000006660019742	0.9997454729270316	146820.49778267625
-31.062124248497	1.00000055672246	0.9997872364682187	146820.48173821424
-30.661322645290596	1.0000004571885004	0.9998252755298678	146820.4671245985
-30.260521042084164	1.0000003686397116	0.9998591163671505	146820.45412382993
-29.85971943887776	1.0000002916992048	0.9998885208456795	146820.4428273939
-29.458917835671343	1.0000002264060088	0.999913474050712	146820.43324102077
-29.05811623246494	1.0000001722934841	0.999934154319518	146820.42529619826
-28.657314629258522	1.0000001284991185	0.9999508912804582	146820.41886629196
-28.25651302605212	1.0000000938892535	0.9999641181858875	146820.41378485775
-27.855711422845687	1.0000000671831566	0.9999743244958265	146820.40986385793
-27.454909819639283	1.0000000470637873	0.9999820135457965	146820.40690992406
-27.054108216432866	1.000000032266803	0.9999876685318089	146820.40473742492
-26.653306613226462	1.00000002164385	0.9999917283216685	146820.4031777587
-26.252505010020045	1.000000014200207	0.9999945730699255	146820.40208488007
-25.85170340681364	1.0000000091098789	0.9999965184483417	146820.40133751606
-25.45090180360721	1.0000000057130447	0.9999978166215561	146820.4008387915
-25.050100200400806	1.0000000035013967	0.9999986618503366	146820.40051407646
-24.649298597194388	1.000000002096605	0.9999991987217706	146820.40030782437
-24.248496993987985	1.0000000012262429	0.999999531349271	146820.40018003745
-23.847695390781567	1.0000000007003307	0.9999997323378967	146820.40010282284
-23.446893787575164	1.0000000003904586	0.9999998507620733	146820.40005732726
-23.04609218436873	1.0000000002124538	0.999999918790436	146820.40003119255
-22.645290581162342	1.0000000001127791	0.9999999568832069	146820.40001655827
-22.24448897795591	1.0000000000583846	0.999999977671135	146820.40000857206
-21.843687374749507	1.0000000000294604	0.99999998872503	146820.40000432538
-21.44288577154309	1.0000000000144775	0.9999999944510577	146820.4000021256
-21.042084168336686	1.0000000000069182	0.9999999973399929	146820.40000101575
-20.641282565130254	1.0000000000032048	0.9999999987591136	146820.40000047052
-20.240480961923865	1.000000000001429	0.9999999994377481	146820.4000002098
-19.839679358717433	1.0000000000006026	0.9999999997535058	146820.40000008847
-19.43887775551103	1.0000000000002285	0.9999999998963491	146820.40000003355
-19.038076152304612	1.000000000000064	0.999999999959321	146820.4000000094
-18.63727454909821	0.9999999999999936	0.9999999999861928	146820.39999999906
-18.236472945891776	0.9999999999999644	0.9999999999972821	146820.39999999476
-17.835671342685387	0.9999999999999527	1.0000000000016744	146820.39999999304
-17.434869739478955	0.9999999999999483	1.0000000000033484	146820.3999999924
-17.034068136272552	0.9999999999999467	1.0000000000039078	146820.39999999217
-16.633266533066134	0.9999999999999463	1.0000000000040203	146820.3999999921
-16.23246492985973	0.9999999999999463	1.0000000000040563	146820.3999999921
-15.831663326653299	0.9999999999999465	1.0000000000038332	146820.39999999214
-15.43086172344691	0.9999999999999466	1.0000000000036475	146820.39999999217
-15.030060120240478	0.9999999999999467	1.0000000000035356	146820.39999999217
-14.629258517034074	0.9999999999999469	1.000000000003461	146820.3999999922
-14.228456913827657	0.999999999999947	1.0000000000032383	146820.39999999222
-13.827655310621253	0.9999999999999473	1.000000000003165	146820.39999999225
-13.426853707414821	0.9999999999999474	1.0000000000030134	146820.39999999228
-13.026052104208432	0.9999999999999477	1.0000000000029399	146820.3999999923
-12.625250501002	0.9999999999999478	1.0000000000027167	146820.39999999234
-12.224448897795597	0.999999999999948	1.000000000002716	146820.39999999237
-11.823647294589179	0.9999999999999482	1.0000000000025318	146820.39999999237
-11.422845691382776	0.9999999999999483	1.000000000002457	146820.3999999924
-11.022044088176344	0.9999999999999484	1.0000000000023446	146820.39999999243
-10.621242484969954	0.9999999999999486	1.0000000000022324	146820.39999999246
-10.220440881763523	0.9999999999999486	1.000000000002121	146820.39999999246
-9.81963927855712	0.9999999999999487	1.0000000000020837	146820.39999999246
-9.418837675350701	0.9999999999999488	1.0000000000019726	146820.39999999249
-9.018036072144298	0.9999999999999489	1.0000000000018594	146820.39999999249
-8.617234468937866	0.999999999999949	1.0000000000017475	146820.3999999925
-8.216432865731477	0.9999999999999492	1.0000000000017115	146820.3999999925
-7.815631262525045	0.9999999999999493	1.000000000001562	146820.39999999254
-7.414829659318642	0.9999999999999494	1.0000000000014513	146820.39999999257
-7.014028056112224	0.9999999999999495	1.000000000001338	146820.39999999257
-6.6132264529058205	0.9999999999999495	1.0000000000012625	146820.39999999257
-6.212424849699389	0.9999999999999496	1.0000000000011526	146820.3999999926
-5.811623246492999	0.9999999999999497	1.0000000000010034	146820.3999999926
-5.4108216432865675	0.9999999999999498	1.0000000000009652	146820.39999999263
-5.010020040080164	0.9999999999999498	1.0000000000008178	146820.39999999263
-4.609218436873746	0.9999999999999499	1.0000000000007425	146820.39999999263
-4.208416833667343	0.9999999999999499	1.0000000000007065	146820.39999999263
-3.807615230460911	0.9999999999999499	1.0000000000005569	146820.39999999263
-3.4068136272545217	0.9999999999999499	1.0000000000005203	146820.39999999263
-3.00601202404809	0.99999999999995	1.0000000000004068	146820.39999999266
-2.6052104208416864	0.99999999999995	1.0000000000003697	146820.39999999266
-2.2044088176352687	0.99999999999995	1.0000000000002218	146820.39999999266
-1.8036072144288653	0.999999999999949	0.9999999999997393	146820.3999999925
-1.4028056112224334	1.0000000000007507	1.0000000003076064	146820.4000001102
-1.0020040080160442	0.9999999993855508	0.9999997639653067	146820.39990978633
-0.6012024048096123	1.0000004714122788	1.0001811032248737	146820.46921293932
-0.20040080160320883	0.9996089257439901	0.8497897549267929	146762.9823213029
0.20040080160319462	0.9996079036855959	1.149818621422552	146762.83226228066
0.6012024048096123	0.9999994492503375	1.0002104807482322	146820.31913871423
1.0020040080160584	0.9999999992802627	1.0000002750434371	146820.3998943279
1.4028056112224192	0.9999999999990097	1.0000000003587097	146820.3999998546
1.8036072144288653	0.9999999999999488	0.9999999999997405	146820.39999999249
2.204408817635283	0.99999999999995	0.9999999999991447	146820.39999999266
2.605210420841672	0.99999999999995	0.9999999999990727	146820.39999999266
3.00601202404809	0.99999999999995	0.9999999999989576	146820.39999999266
3.406813627254536	0.99999999999995	0.9999999999989211	146820.39999999266
3.807615230460897	0.99999999999995	0.9999999999988112	146820.39999999266
4.208416833667343	0.99999999999995	0.9999999999987366	146820.39999999266
4.6092184368737605	0.9999999999999499	0.999999999998626	146820.39999999263
5.01002004008015	0.9999999999999499	0.9999999999985478	146820.39999999263
5.4108216432865675	0.9999999999999498	0.9999999999984781	146820.39999999263
5.8116232464930135	0.9999999999999497	0.9999999999984011	146820.3999999926
6.212424849699374	0.9999999999999497	0.9999999999982532	146820.3999999926
6.6132264529058205	0.9999999999999497	0.9999999999982524	146820.3999999926
7.014028056112238	0.9999999999999496	0.9999999999980668	146820.3999999926
7.414829659318627	0.9999999999999495	0.9999999999979935	146820.39999999257
7.815631262525045	0.9999999999999494	0.9999999999979519	146820.39999999257
8.216432865731491	0.9999999999999493	0.9999999999978058	146820.39999999254
8.617234468937852	0.9999999999999492	0.9999999999977278	146820.3999999925
9.018036072144298	0.999999999999949	0.9999999999976937	146820.3999999925
9.418837675350716	0.999999999999949	0.9999999999975832	146820.3999999925
9.819639278557105	0.9999999999999488	0.9999999999974699	146820.39999999249
10.220440881763523	0.9999999999999486	0.9999999999973592	146820.39999999246
10.621242484969969	0.9999999999999486	0.9999999999972811	146820.39999999246
11.02204408817633	0.9999999999999485	0.9999999999972098	146820.39999999243
11.422845691382776	0.9999999999999484	0.9999999999970599	146820.39999999243
11.823647294589193	0.9999999999999482	0.9999999999969492	146820.39999999237
12.224448897795583	0.999999999999948	0.9999999999968033	146820.39999999237
12.625250501002	0.9999999999999478	0.9999999999968011	146820.39999999234
13.026052104208446	0.9999999999999476	0.9999999999966527	146820.3999999923
13.426853707414807	0.9999999999999475	0.9999999999965778	146820.39999999228
13.827655310621253	0.9999999999999473	0.9999999999964292	146820.39999999225
14.22845691382767	0.9999999999999472	0.9999999999962799	146820.39999999222
14.62925851703406	0.999999999999947	0.9999999999962063	146820.39999999222
15.030060120240478	0.9999999999999468	0.9999999999959825	146820.3999999922
15.430861723446924	0.9999999999999467	0.9999999999959083	146820.39999999217
15.831663326653285	0.9999999999999465	0.9999999999957206	146820.39999999214
16.23246492985973	0.9999999999999464	0.999999999995613	146820.3999999921
16.63326653306615	0.9999999999999464	0.9999999999954617	146820.3999999921
17.034068136272538	0.9999999999999465	0.9999999999953484	146820.39999999214
17.434869739478955	0.999999999999947	0.9999999999956473	146820.39999999222
17.8356713426854	0.9999999999999493	0.9999999999963156	146820.39999999254
18.236472945891762	0.9999999999999551	0.9999999999985112	146820.39999999342
18.63727454909821	0.9999999999999705	1.0000000000043883	146820.39999999566
19.038076152304626	1.0000000000000089	1.0000000000190188	146820.4000000013
19.438877755511015	1.0000000000001013	1.00000000005445	146820.40000001487
19.839679358717433	1.0000000000003173	1.000000000137485	146820.4000000466
20.24048096192388	1.0000000000008082	1.0000000003261447	146820.40000011865
20.64128256513024	1.000000000001891	1.000000000741906	146820.40000027762
21.042084168336686	1.000000000004211	1.000000001633203	146820.40000061828
21.442885771543104	1.0000000000090474	1.0000000034911616	146820.40000132835
21.843687374749493	1.0000000000188554	1.0000000072591884	146820.40000276835
22.24448897795591	1.0000000000382125	1.000000014695603	146820.40000561037
22.645290581162357	1.000000000075401	1.000000028982251	146820.4000110704
23.046092184368717	1.0000000001449656	1.0000000557069009	146820.4000212839
23.446893787575164	1.0000000002716996	1.0000001043944453	146820.40003989104
23.84769539078158	1.000000000496615	1.0000001908004228	146820.4000729132
24.24849699398797	1.0000000008855323	1.0000003402114124	146820.4001300142
24.649298597194388	1.000000001540917	1.000000591991555	146820.40022623804
25.050100200400806	1.0000000026174272	1.0000010055559967	146820.4003842917
25.450901803607195	1.0000000043412791	1.0000016678107395	146820.40063738832
25.85170340681364	1.0000000070329078	1.0000027018576758	146820.40103257433
26.25250501002006	1.0000000111314764	1.0000042764110175	146820.4016343278
26.653306613226448	1.0000000172186514	1.000006614930196	146820.40252804928
27.054108216432866	1.0000000260377921	1.0000100029927699	146820.40382287905
27.454909819639283	1.0000000385035954	1.0000147919991074	146820.40565311327
27.855711422845673	1.00000005569655	1.0000213970425242	146820.40817738976
28.25651302605212	1.0000000788366978	1.000030286828507	146820.4115748355
28.657314629258536	1.0000001092324307	1.0000419640038485	146820.41603754915
29.058116232464926	1.000000148202574	1.0000569352242583	146820.4217591612
29.458917835671343	1.000000196973713	1.000075671709105	146820.42891975932
29.85971943887776	1.0000002565592117	1.0000985627646621	146820.43766812608
30.26052104208415	1.00000032763097	1.0001258665166168	146820.44810291004
30.661322645290596	1.000000410398721	1.0001576635393443	146820.46025490438
31.062124248497014	1.00000050451365	1.000193819829062	146820.4740728959
31.462925851703403	1.000000609012546	1.0002339653485943	146820.4894154656
31.86372745490982	1.0000007223152287	1.0002774930387899	146820.5060506108
32.26452905811624	1.0000008422818565	1.0003235808334636	146820.5236641591
32.66533066132263	1.00000096632876	1.000371236160892	146820.54187677507
33.066132264529074	1.000001091592998	1.0004193591599213	146820.5602681206
33.46693386773549	1.0000012151284141	1.0004668180000593	146820.5784056398
33.86773547094188	1.0000013341110603	1.0005125277993798	146820.5958747195
34.2685370741483	1.0000014460303965	1.0005555240777628	146820.61230676124
34.669338677354716	1.0000015488449572	1.00059502256032	146820.62740203613
35.070140280561105	1.0000016410867563	1.0006304592866824	146820.640945014
35.47094188376755	1.0000017219064454	1.0006615079598278	146820.65281099308
35.87174348697397	1.0000017910596646	1.0006880747021538	146820.66296409638
36.27254509018036	1.0000018488426285	1.0007102733102327	146820.67144781427
36.673346693386776	1.0000018959905421	1.000728386228742	146820.6783700898
37.074148296593194	1.0000019335552428	1.0007428175437443	146820.68388535417
37.47494989979958	1.0000019627784495	1.0007540442887628	146820.68817591708
37.87575150300603	1.0000019849745967	1.000762571432788	146820.69143476427
38.27655310621245	1.0000020014332844	1.0007688944040745	146820.69385123538
38.677354709418836	1.0000020133468055	1.0007734712487217	146820.6956003833
39.078156312625254	1.0000020217639132	1.0007767048680594	146820.69683618643
39.47895791583167	1.0000020275675567	1.0007789344670157	146820.6976882797
39.87975951903806	1.0000020314721048	1.0007804344861353	146820.698261547
40.28056112224451	1.0000020340345621	1.0007814189112783	146820.69863776802
40.681362725450924	1.0000020356743389	1.0007820488680559	146820.6988785207
41.08216432865731	1.0000020366968754	1.0007824416983155	146820.69902864992
41.48296593186373	1.0000020373175627	1.0007826801490896	146820.69911977946
41.88376753507015	1.0000020376836072	1.0007828207732434	146820.69917352227
42.28456913827654	1.0000020378925831	1.0007829010560039	146820.6992042042
42.685370741482984	1.0000020380072492	1.0007829451074903	146820.6992210395
43.0861723446894	1.0000020380667916	1.0007829679819331	146820.69922978155
43.48697394789579	1.0000020380949708	1.0007829788076463	146820.69923391886
43.88777555110221	1.0000020381057806	1.0007829829604304	146820.69923550595
44.288577154308626	1.0000020381072274	1.0007829835162791	146820.69923571838
44.689378757515016	1.0000020381037629	1.0007829821852172	146820.6992352097
45.09018036072146	1.000002038097791	1.000782979890911	146820.69923433292
45.49098196392788	1.0000020380905736	1.0007829771183216	146820.69923327325
45.89178356713427	1.0000020380827546	1.000782974114492	146820.69923212525
46.292585170340686	1.000002038074653	1.0007829710020644	146820.69923093577
46.693386773547104	1.0000020380664219	1.0007829678399853	146820.69922972727
47.09418837675349	1.0000020380581336	1.000782964655947	146820.69922851038
47.49498997995994	1.0000020380498207	1.0007829614623456	146820.69922728988
47.89579158316636	1.0000020380414973	1.0007829582646108	146820.69922606784
48.296593186372746	1.0000020380331696	1.0007829550654999	146820.69922484516
48.697394789579164	1.0000020380248402	1.0007829518657207	146820.69922362224
49.09819639278558	1.0000020380165107	1.0007829486656448	146820.6992223993
49.49899799599197	1.0000020380081807	1.000782945465527	146820.69922117627
49.89979959919842	1.0000020379998509	1.0007829422653758	146820.6992199533
50.300601202404835	1.000002037991521	1.0007829390653002	146820.69921873033
50.701402805611224	1.0000020379831915	1.0007829358652205	146820.69921750738
51.10220440881764	1.000002037974862	1.000782932665178	146820.6992162844
51.50300601202406	1.0000020379665322	1.000782929465138	146820.69921506144
51.90380761523045	1.0000020379582026	1.0007829262651704	146820.6992138385
52.304609218436894	1.000002037949873	1.0007829230652057	146820.69921261555
52.70541082164331	1.0000020379415437	1.000782919865202	146820.6992113926
53.1062124248497	1.0000020379332144	1.0007829166653095	146820.6992101697
53.50701402805612	1.000002037924885	1.000782913465491	146820.69920894678
53.90781563126254	1.000002037916556	1.0007829102656751	146820.6992077239
54.308617234468926	1.000002037908227	1.0007829070658574	146820.69920650104
54.70941883767537	1.0000020378998982	1.0007829038661857	146820.69920527822
55.11022044088179	1.0000020378915693	1.0007829006664073	146820.69920405536
55.51102204408818	1.0000020378832404	1.0007828974667006	146820.6992028325
55.9118236472946	1.0000020378749115	1.0007828942669938	146820.69920160965
56.31262525050103	1.0000020378665828	1.000782891067326	146820.69920038682
56.71342685370742	1.0000020378582541	1.000782887867656	146820.69919916402
57.11422845691382	1.0000020378499257	1.0007828846680629	146820.69919794123
57.51503006012027	1.0000020378415975	1.0007828814684696	146820.69919671846
57.91583166332666	1.000002037833269	1.000782878268914	146820.6991954957
58.31663326653306	1.0000020378249408	1.0007828750693535	146820.69919427292
58.71743486973949	1.0000020378166126	1.0007828718697975	146820.69919305018
59.11823647294588	1.0000020378082843	1.000782868670389	146820.6991918274
59.51903807615231	1.0000020377999566	1.0007828654710555	146820.69919060473
59.91983967935873	1.0000020377916286	1.000782862271648	146820.69918938202
60.32064128256512	1.0000020377833005	1.000782859072314	146820.69918815928
60.72144288577155	1.0000020377749725	1.0007828558729415	146820.69918693657
61.122244488977984	1.0000020377666448	1.0007828526736848	146820.6991857139
61.52304609218437	1.0000020377583172	1.0007828494744255	146820.69918449124
61.923847695390776	1.0000020377499896	1.0007828462752033	146820.69918326856
62.32464929859722	1.000002037741662	1.000782843075944	146820.6991820459
62.72545090180361	1.0000020377333347	1.0007828398768683	146820.69918082329
63.126252505010015	1.0000020377250072	1.0007828366775728	146820.69917960063
63.52705410821645	1.0000020377166798	1.0007828334783893	146820.699178378
63.927855711422836	1.0000020377083525	1.000782830279278	146820.6991771554
64.32865731462927	1.0000020377000252	1.0007828270802812	146820.69917593276
64.72945891783569	1.0000020376916983	1.000782823881281	146820.6991747102
65.13026052104208	1.0000020376833711	1.000782820682208	146820.6991734876
65.5310621242485	1.000002037675044	1.0007828174832092	146820.69917226504
65.93186372745494	1.0000020376667171	1.000782814284245	146820.69917104248
66.33266533066133	1.0000020376583905	1.0007828110853638	146820.69916981994
66.73346693386773	1.000002037650064	1.0007828078865841	146820.69916859746
67.13426853707418	1.0000020376417373	1.0007828046876608	146820.69916737493
67.53507014028057	1.000002037633411	1.0007828014888456	146820.69916615242
67.93587174348697	1.0000020376250844	1.000782798289995	146820.69916492995
68.3366733466934	1.000002037616758	1.000782795091187	146820.69916370744
68.73747494989979	1.0000020376084315	1.000782791892409	146820.69916248496
69.13827655310622	1.0000020376001053	1.0007827886937466	146820.69916126248
69.53907815631264	1.0000020375917793	1.000782785495158	146820.69916004007
69.93987975951903	1.000002037583453	1.0007827822964561	146820.69915881762
70.34068136272546	1.000002037575127	1.0007827790978272	146820.69915759517
70.7414829659319	1.000002037566801	1.0007827758991645	146820.69915637275
71.14228456913828	1.000002037558475	1.0007827727005354	146820.69915515033
71.54308617234469	1.000002037550149	1.0007827695019123	146820.6991539279
71.94388777555113	1.0000020375418235	1.0007827663033204	146820.69915270552
72.34468937875752	1.000002037533498	1.0007827631048447	146820.69915148316
72.74549098196393	1.0000020375251724	1.0007827599063297	146820.6991502608
73.14629258517036	1.0000020375168468	1.0007827567080014	146820.69914903844
73.54709418837675	1.0000020375085212	1.000782753509598	146820.69914781608
73.94789579158319	1.000002037500196	1.0007827503113802	146820.69914659375
74.3486973947896	1.0000020374918708	1.0007827471129787	146820.69914537147
74.74949899799597	1.0000020374835457	1.0007827439147228	146820.69914414917
75.15030060120242	1.0000020374752203	1.0007827407163565	146820.69914292684
75.55110220440886	1.0000020374668954	1.0007827375181761	146820.69914170456
75.95190380761524	1.0000020374585705	1.0007827343198823	146820.6991404823
76.35270541082164	1.0000020374502456	1.000782731121705	146820.69913926005
76.75350701402809	1.0000020374419207	1.0007827279235617	146820.69913803777
77.15430861723448	1.0000020374335958	1.000782724725419	146820.6991368155
77.55511022044088	1.000002037425271	1.0007827215273126	146820.69913559326
77.95591182364731	1.000002037416946	1.0007827183292075	146820.69913437098
78.3567134268537	1.0000020374086214	1.0007827151310649	146820.69913314874
78.75751503006015	1.000002037400297	1.000782711932997	146820.69913192655
79.15831663326654	1.0000020373919725	1.000782708735041	146820.69913070434
79.55911823647293	1.000002037383648	1.000782705536974	146820.69912948215
79.95991983967937	1.0000020373753238	1.0007827023389033	146820.69912826
80.3607214428858	1.0000020373669996	1.000782699140946	146820.6991270378
80.7615230460922	1.0000020373586753	1.0007826959428416	146820.69912581565
81.1623246492986	1.0000020373503506	1.0007826927447745	146820.6991245934
81.56312625250504	1.000002037342026	1.0007826895466316	146820.6991233712
81.96392785571143	1.0000020373337006	1.0007826863483027	146820.69912214886
82.36472945891784	1.0000020373253744	1.000782683149489	146820.6991209264
82.76553106212427	1.0000020373170464	1.0007826799501551	146820.69911970367
83.16633266533066	1.0000020373087162	1.0007826767500032	146820.69911848064
83.5671342685371	1.0000020373003817	1.0007826735481022	146820.69911725697
83.96793587174349	1.0000020372920406	1.000782670343707	146820.6991160323
84.36873747494988	1.0000020372836895	1.0007826671353295	146820.6991148062
84.76953907815633	1.0000020372753218	1.0007826639206607	146820.69911357763
85.17034068136276	1.0000020372669283	1.0007826606961663	146820.69911234532
85.57114228456915	1.0000020372584952	1.0007826574564165	146820.69911110715
85.97194388777555	1.0000020372500016	1.0007826541934386	146820.6991098601
86.372745490982	1.0000020372414156	1.0007826508949569	146820.6991085995
86.77354709418839	1.00000203723269	1.000782647542843	146820.69910731845
87.17434869739479	1.0000020372237557	1.0007826441104513	146820.6991060067
87.57515030060122	1.0000020372145109	1.0007826405586244	146820.69910464936
87.97595190380761	1.0000020372048077	1.0007826368310924	146820.69910322476
88.37675350701406	1.0000020371944347	1.0007826328460487	146820.6991017018
88.77755511022045	1.0000020371830893	1.000782628487486	146820.69910003606
89.17835671342684	1.0000020371703437	1.0007826235909771	146820.69909816474
89.57915831663328	1.000002037155598	1.0007826179260961	146820.69909599976
89.97995991983971	1.0000020371380167	1.000782611171926	146820.69909341846
90.38076152304608	1.0000020371164482	1.0007826028858218	146820.69909025176
90.78156312625251	1.0000020370893161	1.0007825924624736	146820.69908626823
91.18236472945895	1.0000020370544822	1.0007825790802192	146820.6990811539
91.58316633266534	1.000002037009071	1.0007825616344312	146820.6990744866
91.98396793587175	1.0000020369492468	1.000782538651648	146820.6990657032
92.38476953907818	1.0000020368699387	1.0007825081837622	146820.69905405914
92.78557114228457	1.0000020367644995	1.000782467676958	146820.69903857852
93.18637274549101	1.0000020366242914	1.0007824138130224	146820.69901799312
93.5871743486974	1.0000020364381887	1.000782342317464	146820.69899066945
93.98797595190379	1.000002036191986	1.000782247733131	146820.69895452185
94.38877755511024	1.0000020358677082	1.000782123154585	146820.69890691125
94.78957915831667	1.0000020354428156	1.0007819599225793	146820.69884452835
95.19038076152303	1.0000020348892993	1.0007817472769776	146820.69876326088
95.59118236472946	1.0000020341726767	1.0007814719705197	146820.69865804605
95.99198396793591	1.0000020332508912	1.0007811178460149	146820.69852270914
96.3927855711423	1.0000020320731347	1.0007806653845575	146820.69834979044
96.7935871743487	1.0000020305786206	1.0007800912336378	146820.6981303653
97.19438877755513	1.0000020286953386	1.0007793677288193	146820.6978538611
97.59519038076152	1.0000020263388427	1.0007784624285136	146820.6975078794
97.99599198396797	1.0000020234111249	1.0007773376804603	146820.6970780307
98.39679358717436	1.0000020197996449	1.0007759502500324	146820.69654779177
98.79759519038075	1.0000020153765918	1.0007742510357114	146820.69589839736
99.1983967935872	1.0000020099984614	1.0007721849071414	146820.6951087781
99.59919839679362	1.000002003506038	1.000769690698106	146820.6941555579
99.99999999999999	1.0000019957248705	1.0007667013892552	146820.69301312376
100.40080160320642	1.0000019864663257	1.000763144513017	146820.69165378052
100.8016032064128	1.0000019755292944	1.0007589428089543	146820.6900480012
101.20240480961925	1.000001962702609	1.0007540151523162	146820.68816478216
101.60320641282566	1.0000019477682092	1.0007482777703438	146820.68597210757
102.00400801603203	1.0000019305050598	1.0007416457475953	146820.6834375251
102.40480961923848	1.000001910693804	1.0007340348130689	146820.68052882858
102.80561122244492	1.0000018881220774	1.0007253633824549	146820.67721483865
103.2064128256513	1.0000018625903884	1.0007155548168138	146820.67346626584
103.6072144288577	1.0000018339184147	1.0007045398411711	146820.6692566352
104.00801603206415	1.000001801951533	1.000692259053846	146820.66456324488
104.40881763527054	1.0000017665673675	1.0006786654416235	146820.65936812753
104.80961923847694	1.0000017276821058	1.0006637268062037	146820.65365897786
105.21042084168337	1.0000016852563263	1.0006474280029138	146820.64743000793
105.61122244488976	1.000001639300064	1.0006297728871645	146820.6406826911
106.01202404809621	1.0000015898768566	1.0006107858686448	146820.63342635604
106.41282565130261	1.000001537106535	1.0005905129831165	146820.6256785963
106.81362725450899	1.0000014811665516	1.0005690224032358	146820.61746546556
107.21442885771543	1.0000014222917013	1.0005464043307306	146820.6088214365
107.61523046092188	1.000001360772137	1.0005227702341863	146820.59978910946
108.01603206412825	1.0000012969496637	1.0004982514261094	146820.5904186684
108.41683366733466	1.0000012312123632	1.0004729969966735	146820.58076709165
108.8176352705411	1.0000011639876727	1.0004471711552636	146820.57089713568
109.21843687374749	1.000001095734124	1.0004209500573193	146820.56087612238
109.6192384769539	1.000001026932001	1.0003945182140488	146820.55077456715
110.02004008016033	1.0000009580732334	1.0003680646113529	146820.54066469535
110.42084168336672	1.000000889650881	1.0003417786690807	146820.5306188982
110.82164328657316	1.000000822148581	1.000315846186677	146820.52070818353
111.22244488977957	1.0000007560303308	1.0002904454191166	146820.5110006756
111.62324649298594	1.000000691730971	1.0002657434193918	146820.50156021785
112.02404809619239	1.000000629647684	1.000241892773784	146820.4924451248
112.42484969939882	1.0000005701327899	1.0002190288337038	146820.48370712425
112.82565130260521	1.0000005134880467	1.0001972675256636	146820.4753905204
113.22645290581161	1.0000004599605987	1.000176703795494	146820.46753159908
113.62725450901806	1.0000004097406392	1.0001574107096531	146820.46015828455
114.02805611222445	1.0000003629607799	1.0001394392138125	146820.4532900469
114.42885771543085	1.000000319697051	1.0001228185163207	146820.4469380489
114.82965931863728	1.0000002799713892	1.000107557044452	146820.44110551133
115.23046092184367	1.0000002437554218	1.000093643898169	146820.43578826854
115.63126252505012	1.0000002109753197	1.0000810507141196	146820.43097548082
116.03206412825651	1.0000001815174584	1.000069733841097	146820.42665046584
116.4328657314629	1.0000001552346258	1.0000596367242662	146820.42279160986
116.83366733466934	1.0000001319525111	1.0000506923979144	146820.41937332047
117.23446893787577	1.0000001114762251	1.0000428259914453	146820.41636698396
117.63527054108216	1.0000000935966356	1.0000359571618809	146820.41374189546
118.03607214428857	1.0000000780963205	1.00003000238205	146820.41146613302
118.43687374749501	1.0000000647549925	1.0000248770235856	146820.4095073539
118.8376753507014	1.000000053354279	1.0000204971942084	146820.40783349657
119.2384769539078	1.0000000436817915	1.0000167812999352	146820.4064133781
119.63927855711424	1.0000000355344445	1.0000136513212634	146820.40521718134
120.04008016032063	1.0000000287210313	1.0000110338020343	146820.4042168333
120.44088176352707	1.0000000230640824	1.0000088605634474	146820.4033862778
120.84168336673346	1.0000000184010627	1.0000070691642715	146820.4027016514
121.24248496993985	1.0000000145849777	1.0000056031329638	146820.40214137224
121.6432865731463	1.0000000114844694	1.000004412005936	146820.4016861544
122.04408817635273	1.0000000089834902	1.00000345120105	146820.4013189596
122.44488977955909	1.0000000069806438	1.0000026817645682	146820.4010249009
122.84569138276552	1.0000000053882756	1.0000020700219805	146820.40079110878
123.24649298597197	1.0000000041313897	1.0000015871622756	146820.40060657228
123.64729458917836	1.0000000031464669	1.000001208782986	146820.40046196553
124.04809619238476	1.0000000023802342	1.0000009144181576	146820.40034946695
124.4488977955912	1.0000000017884427	1.0000006870688047	146820.40026257987
124.84969939879758	1.0000000013346853	1.0000005127481042	146820.40019595902
125.25050100200403	1.0000000009892838	1.0000003800547317	146820.40014524703
125.65130260521042	1.0000000007282686	1.0000002797801728	146820.40010692467
126.05210420841681	1.000000000532453	1.000000204553254	146820.40007817495
126.45290581162325	1.0000000003866167	1.0000001485271386	146820.40005676323
126.85370741482969	1.000000000278792	1.0000001071039875	146820.40004093235
127.25450901803605	1.0000000001996512	1.0000000767001944	146820.40002931285
127.65531062124248	1.0000000001419862	1.0000000545471104	146820.40002084646
128.05611222444892	1.0000000001002756	1.0000000385230483	146820.4000147225
128.4569138276553	1.000000000070325	1.0000000270168075	146820.40001032516
128.85771543086173	1.000000000048976	1.0000000188151132	146820.40000719065
129.25851703406815	1.0000000000338691	1.000000013011562	146820.40000497267
129.65931863727454	1.0000000000232578	1.0000000089349999	146820.40000341472
130.06012024048098	1.0000000000158586	1.0000000060924004	146820.40000232836
130.46092184368737	1.0000000000107372	1.0000000041248713	146820.40000157643
130.86172344689376	1.0000000000072182	1.0000000027730382	146820.40000105978
131.2625250501002	1.0000000000048181	1.000000001850963	146820.4000007074
131.66332665330663	1.000000000003193	1.000000001226631	146820.4000004688
132.06412825651302	1.000000000002101	1.0000000008071097	146820.40000030847
132.46492985971943	1.0000000000013725	1.0000000005273044	146820.4000002015
132.86573146292588	1.0000000000008904	1.000000000342033	146820.40000013073
133.26653306613227	1.0000000000005733	1.0000000002202565	146820.40000008416
133.6673346693387	1.0000000000003662	1.0000000001407954	146820.40000005375
134.0681362725451	1.0000000000002323	1.000000000089323	146820.4000000341
134.4689378757515	1.0000000000001463	1.0000000000562737	146820.40000002147
134.86973947895794	1.0000000000000915	1.0000000000350593	146820.40000001344
135.27054108216433	1.0000000000000566	1.0000000000217355	146820.40000000832
135.67134268537072	1.0000000000000349	1.0000000000133982	146820.40000000512
136.07214428857716	1.0000000000000213	1.000000000008188	146820.40000000314
136.4729458917836	1.0000000000000129	1.0000000000048757	146820.4000000019
136.87374749498997	1.0000000000000078	1.0000000000029028	146820.40000000113
137.2745490981964	1.0000000000000044	1.0000000000017122	146820.40000000063
137.67535070140283	1.0000000000000024	1.000000000001005	146820.40000000034
138.07615230460922	1.000000000000001	1.000000000000521	146820.40000000017
138.4769539078156	1.0000000000000004	1.0000000000001863	146820.40000000005
138.87775551102206	1.0000000000000002	1.0000000000000744	146820.40000000002
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL1_4.dat <==
-199.7995991983968	1.000001932718434	0.9992613693694802	146820.68376249354
-199.3987975951904	1.0000019471504735	0.9992558538445229	146820.68588141137
-198.99799599198397	1.0000019602585906	0.9992508442859206	146820.68780595035
-198.59719438877758	1.0000019721015838	0.9992463182224458	146820.68954474336
-198.19639278557113	1.0000019827619155	0.9992422441394974	146820.69110989754
-197.79559118236475	1.0000019923221697	0.9992385904755061	146820.69251353788
-197.39478957915836	1.0000020008641424	0.9992353259704762	146820.6937676737
-196.9939879759519	1.0000020084680632	0.9992324199628793	146820.69488408443
-196.59318637274552	1.0000020152119233	0.9992298426467185	146820.69587422066
-196.19238476953907	1.000002021170907	0.9992275652883971	146820.69674912104
-195.79158316633269	1.000002026416928	0.9992255604046139	146820.69751934393
-195.39078156312627	1.0000020310182627	0.999223801902242	146820.69819491374
-194.98997995991985	1.0000020350392795	0.999222265181002	146820.69878528104
-194.58917835671343	1.0000020385402564	0.9992209272048477	146820.69929929584
-194.18837675350701	1.0000020415772746	0.9992197665407162	146820.69974519208
-193.78757515030063	1.0000020442021877	0.9992187633715841	146820.70013058287
-193.38677354709418	1.0000020464626516	0.9992178994850495	146820.7004624651
-192.9859719438878	1.0000020484022074	0.9992171582406822	146820.70074723146
-192.5851703406814	1.0000020500604114	0.9992165245211266	146820.70099068963
-192.18436873747495	1.0000020514729995	0.9992159846692736	146820.70119808638
-191.78356713426857	1.000002052672081	0.9992155264135694	146820.701374136
-191.38276553106212	1.0000020536863534	0.9992151387869096	146820.7015230519
-190.98196392785573	1.000002054541331	0.9992148120382155	146820.70164858003
-190.5811623246493	1.0000020552595812	0.999214537542999	146820.7017540338
-190.1803607214429	1.0000020558609644	0.9992143077111673	146820.70184232912
-189.77955911823648	1.0000020563628713	0.9992141158962953	146820.70191601932
-189.37875751503006	1.000002056780456	0.999213956307074	146820.70197732924
-188.97795591182367	1.0000020571268589	0.9992138239215331	146820.70202818827
-188.57715430861722	1.00000205741342	0.9992137144059304	146820.7020702613
-188.17635270541084	1.0000020576498794	0.9992136240379098	146820.70210497835
-187.77555110220445	1.0000020578445625	0.9992135496354807	146820.7021335618
-187.374749498998	1.000002058004554	0.9992134884911436	146820.70215705183
-186.9739478957916	1.0000020581358546	0.9992134383117905	146820.70217632942
-186.57314629258516	1.000002058243523	0.9992133971641657	146820.70219213734
-186.17234468937878	1.0000020583318046	0.9992133634254162	146820.70220509887
-185.77154308617236	1.0000020584042466	0.9992133357401742	146820.70221573484
-185.37074148296594	1.0000020584637999	0.9992133129807713	146820.70222447847
-184.96993987975952	1.0000020585129068	0.9992132942135212	146820.70223168837
-184.5691382765531	1.0000020585535814	0.999213278668715	146820.70223766024
-184.16833667334672	1.0000020585874771	0.9992132657148058	146820.70224263682
-183.76753507014027	1.0000020586159446	0.9992132548354639	146820.70224681642
-183.36673346693388	1.0000020586400826	0.9992132456106086	146820.7022503604
-182.9659318637275	1.0000020586607818	0.9992132376999229	146820.70225339945
-182.56513026052104	1.0000020586787601	0.9992132308292571	146820.70225603902
-182.16432865731466	1.0000020586945941	0.9992132247778704	146820.70225836377
-181.7635270541082	1.0000020587087453	0.9992132193696854	146820.70226044147
-181.36272545090182	1.0000020587215808	0.9992132144643551	146820.70226232597
-180.9619238476954	1.000002058733392	0.9992132099503681	146820.7022640601
-180.56112224448898	1.0000020587444085	0.9992132057401572	146820.70226567754
-180.16032064128257	1.0000020587548117	0.9992132017644554	146820.70226720496
-179.75951903807615	1.0000020587647425	0.9992131979692246	146820.70226866298
-179.35871743486976	1.0000020587743113	0.9992131943123319	146820.70227006788
-178.9579158316633	1.0000020587836036	0.9992131907610644	146820.70227143218
-178.55711422845692	1.000002058792686	0.9992131872900032	146820.7022727657
-178.15631262525054	1.0000020588016096	0.99921318387968	146820.70227407585
-177.7555110220441	1.0000020588104133	0.9992131805152102	146820.70227536839
-177.3547094188377	1.0000020588191265	0.9992131771852045	146820.70227664767
-176.95390781563125	1.0000020588277725	0.9992131738809901	146820.7022779171
-176.55310621242486	1.000002058836368	0.9992131705959432	146820.7022791791
-176.15230460921845	1.0000020588449268	0.9992131673250758	146820.70228043568
-175.75150300601203	1.0000020588534577	0.9992131640647791	146820.7022816882
-175.3507014028056	1.0000020588619685	0.9992131608122626	146820.70228293774
-174.9498997995992	1.0000020588704641	0.9992131575654382	146820.70228418507
-174.5490981963928	1.000002058878949	0.9992131543227818	146820.70228543086
-174.14829659318636	1.0000020588874263	0.999213151083142	146820.70228667549
-173.74749498997997	1.0000020588958978	0.9992131478455853	146820.70228791927
-173.34669338677358	1.000002058904365	0.9992131446097029	146820.70228916244
-172.94589178356713	1.0000020589128291	0.9992131413749006	146820.70229040514
-172.54509018036075	1.0000020589212912	0.999213138140881	146820.70229164755
-172.1442885771543	1.000002058929752	0.9992131349073431	146820.70229288976
-171.7434869739479	1.000002058938212	0.9992131316741782	146820.70229413186
-171.34268537074152	1.0000020589466712	0.9992131284413488	146820.70229537383
-170.94188376753507	1.00000205895513	0.9992131252086673	146820.70229661575
-170.54108216432866	1.0000020589635883	0.9992131219762092	146820.7022978576
-170.14028056112224	1.0000020589720464	0.9992131187436419	146820.70229909944
-169.73947895791585	1.0000020589805045	0.9992131155111447	146820.70230034128
-169.3386773547094	1.0000020589889627	0.9992131122787979	146820.70230158308
-168.93787575150301	1.0000020589974206	0.9992131090463793	146820.70230282488
-168.53707414829663	1.0000020590058787	0.999213105813846	146820.7023040667
-168.13627254509018	1.0000020590143368	0.9992131025814998	146820.70230530854
-167.7354709418838	1.000002059022795	0.9992130993490795	146820.70230655035
-167.33466933867734	1.0000020590312528	0.9992130961167343	146820.70230779215
-166.93386773547095	1.0000020590397107	0.9992130928843137	146820.70230903395
-166.53306613226454	1.0000020590481686	0.9992130896519669	146820.70231027572
-166.13226452905812	1.0000020590566265	0.9992130864194723	146820.70231151753
-165.7314629258517	1.0000020590650847	0.9992130831870512	146820.70231275936
-165.3306613226453	1.0000020590735426	0.9992130799546688	146820.70231400113
-164.9298597194389	1.0000020590820007	0.9992130767222841	146820.70231524296
-164.52905811623248	1.0000020590904581	0.999213073490087	146820.7023164847
-164.12825651302606	1.0000020590989147	0.9992130702582249	146820.7023177263
-163.72745490981967	1.0000020591073704	0.9992130670266993	146820.70231896776
-163.32665330661322	1.0000020591158243	0.9992130637958784	146820.70232020898
-162.92585170340683	1.0000020591242758	0.9992130605661005	146820.70232144982
-162.5250501002004	1.0000020591327232	0.9992130573377368	146820.70232269008
-162.124248496994	1.0000020591411645	0.9992130541117544	146820.7023239294
-161.7234468937876	1.0000020591495964	0.9992130508891968	146820.7023251674
-161.32264529058116	1.0000020591580148	0.9992130476720741	146820.70232640338
-160.92184368737475	1.0000020591664125	0.9992130444626165	146820.70232763633
-160.52104208416836	1.0000020591747798	0.9992130412649204	146820.70232886483
-160.12024048096194	1.0000020591831025	0.999213038084233	146820.70233008676
-159.71943887775552	1.0000020591913603	0.9992130349282938	146820.7023312992
-159.3186372745491	1.000002059199524	0.9992130318085335	146820.70233249778
-158.91783567134271	1.0000020592075523	0.9992130287403553	146820.7023336765
-158.51703406813627	1.0000020592153864	0.999213025746354	146820.70233482672
-158.11623246492988	1.000002059222945	0.9992130228577903	146820.70233593648
-157.71543086172346	1.000002059230114	0.9992130201180239	146820.70233698902
-157.31462925851704	1.0000020592367358	0.9992130175873116	146820.70233796124
-156.91382765531066	1.0000020592425942	0.9992130153484269	146820.70233882137
-156.5130260521042	1.0000020592473942	0.9992130135139514	146820.7023395261
-156.1122244488978	1.0000020592507353	0.9992130122371115	146820.70234001664
-155.7114228456914	1.0000020592520782	0.9992130117238395	146820.70234021381
-155.31062124248498	1.000002059250702	0.9992130122500273	146820.70234001175
-154.90981963927857	1.0000020592456473	0.9992130141816417	146820.70233926963
-154.50901803607215	1.0000020592356493	0.9992130180025153	146820.70233780172
-154.10821643286576	1.0000020592190486	0.999213024346956	146820.7023353644
-153.7074148296593	1.0000020591936836	0.9992130340407576	146820.7023316403
-153.30661322645292	1.0000020591567587	0.9992130481524447	146820.70232621898
-152.9058116232465	1.000002059104682	0.9992130680546967	146820.70231857305
-152.5050100200401	1.0000020590328706	0.999213095498988	146820.70230802966
-152.1042084168337	1.0000020589355172	0.9992131327047442	146820.7022937362
-151.70340681362725	1.0000020588053145	0.9992131824646133	146820.70227461978
-151.30260521042084	1.0000020586331322	0.999213248267899	146820.70224933993
-150.90180360721445	1.0000020584076428	0.9992133344437965	146820.70221623348
-150.50100200400803	1.0000020581148932	0.9992134463245278	146820.70217325186
-150.1002004008016	1.0000020577378204	0.9992135904312835	146820.7021178899
-149.6993987975952	1.0000020572557098	0.9992137746806667	146820.7020471062
-149.2985971943888	1.0000020566435992	0.9992140086121725	146820.7019572359
-148.8977955911824	1.0000020558716343	0.999214303635833	146820.7018438957
-148.49699398797597	1.0000020549043784	0.9992146732943493	146820.7017018828
-148.09619238476952	1.000002053700094	0.9992151335383535	146820.70152506928
-147.69539078156313	1.0000020522100086	0.9992157030077307	146820.70130629433
-147.29458917835674	1.0000020503775828	0.9992164033101014	146820.70103725686
-146.8937875751503	1.0000020481378102	0.9992172592890775	146820.70070841254
-146.4929859719439	1.000002045416573	0.9992182992704941	146820.7003088794
-146.0921843687375	1.000002042130092	0.9992195552724404	146820.69982635695
-145.69138276553107	1.0000020381845038	0.999221063166815	146820.69924706413
-145.29058116232468	1.0000020334756101	0.9992228627755754	146820.69855570246
-144.88977955911824	1.0000020278888362	0.9992249978856981	146820.69773545009
-144.48897795591185	1.0000020212994476	0.9992275161673729	146820.69676799342
-144.08817635270543	1.0000020135730598	0.999230468978428	146820.69563360207
-143.687374749499	1.0000020045664857	0.9992339110414172	146820.69431125326
-143.28657314629257	1.0000019941289433	0.9992378999806338	146820.6927788091
-142.88577154308618	1.0000019821036583	0.9992424957111444	146820.69101325196
-142.4849699398798	1.000001968329863	0.9992477596734596	146820.68899097783
-142.08416833667334	1.0000019526452033	0.999253753915274	146820.6866881498
-141.68336673346695	1.000001934888527	0.9992605400241141	146820.68408110747
-141.28256513026054	1.0000019149030304	0.9992681779260567	146820.68114682887
-140.88176352705412	1.000001892539712	0.9992767245652041	146820.67786343754
-140.48096192384773	1.0000018676610636	0.9992862324935546	146820.67421074442
-140.08016032064128	1.0000018401449187	0.9992967483994913	146820.670170813
-139.6793587174349	1.000001809888358	0.9993083116158858	146820.66572853268
-139.27855711422848	1.0000017768115577	0.9993209526491083	146820.66087218362
-138.87775551102206	1.0000017408614597	0.9993346917761555	146820.65559397585
-138.4769539078156	1.0000017020151366	0.9993495377592996	146820.64989054317
-138.07615230460922	1.00000166028272	0.9993654867264915	146820.64376337305
-137.67535070140283	1.0000016157097702	0.9993825212655528	146820.63721915474
-137.2745490981964	1.0000015683789716	0.9994006097766456	146820.63027002796
-136.87374749499	1.0000015184110582	0.9994197061186475	146820.62293371893
-136.47294589178358	1.0000014659648866	0.9994397495806293	146820.61523355104
-136.07214428857716	1.000001411236611	0.9994606651980538	146820.6071983237
-135.67134268537075	1.0000013544579314	0.9994823644209995	146820.59886205525
-135.27054108216433	1.0000012958934292	0.9995047461343415	146820.59026359164
-134.86973947895794	1.000001235837026	0.9995276980091679	146820.5814460865
-134.46893787575152	1.000001174607644	0.9995510981621113	146820.57245636414
-134.0681362725451	1.00000111254417	0.9995748170801914	146820.56334418003
-133.6673346693387	1.0000010499998557	0.9995987197605426	146820.55416139882
-133.2665330661323	1.000000987336305	0.9996226680080454	146820.5449611112
-132.86573146292588	1.0000009249172221	0.9996465228254167	146820.53579671652
-132.46492985971943	1.0000008631020971	0.999670146825502	146820.52672099514
-132.06412825651304	1.0000008022400118	0.9996934065992584	146820.51778519942
-131.66332665330663	1.0000007426637447	0.9997161749682423	146820.50903818806
-131.2625250501002	1.0000006846843386	0.9997383330606558	146820.50052562845
-130.8617234468938	1.0000006285862788	0.9997597721544231	146820.49228928887
-130.46092184368737	1.0000005746234053	0.999780395239073	146820.4843664382
-130.06012024048098	1.000000523015653	0.9998001182620769	146820.47678936739
-129.65931863727457	1.0000004739466852	0.9998188710323654	146820.4695850419
-129.25851703406815	1.0000004275624481	0.9998365977738939	146820.46277488966
-128.85771543086173	1.0000003839706482	0.9998532573242976	146820.45637472413
-128.45691382765534	1.0000003432411182	0.9998688229956273	146820.45039479827
-128.05611222444892	1.0000003054070106	0.9998832821179459	146820.44483997943
-127.65531062124248	1.000000270466735	0.999896635299398	146820.4397100342
-127.25450901803609	1.0000002383865334	0.9999088954413766	146820.4350000062
-126.85370741482969	1.0000002091035751	0.9999200865558937	146820.43070067055
-126.45290581162325	1.0000001825294484	0.9999302424316835	146820.42679904663
-126.05210420841686	1.0000001585539124	0.9999394051997806	146820.42327894885
-125.65130260521042	1.0000001370487894	0.9999476238462597	146820.42012155807
-125.25050100200403	1.000000117871871	0.9999549527188873	146820.41730599524
-124.84969939879763	1.0000001008707355	0.9999614500690466	146820.41480988174
-124.4488977955912	1.0000000858863776	0.9999671766641286	146820.4126098723
-124.04809619238476	1.0000000727565714	0.9999721945022113	146820.4106821489
-123.64729458917839	1.0000000613189095	0.9999765656508985	146820.40900286683
-123.24649298597197	1.0000000514134701	0.9999803512276887	146820.40754854624
-122.84569138276552	1.0000000428850915	0.9999836105312053	146820.4062964063
-122.44488977955913	1.0000000355852374	0.999986400327421	146820.4052246388
-122.04408817635273	1.0000000293734665	0.9999887742892303	146820.4043126241
-121.6432865731463	1.000000024118513	0.9999907825828882	146820.4035410897
-121.24248496993991	1.000000019699013	0.999992471589764	146820.40289221698
-120.84168336673346	1.0000000160039093	0.9999938837531158	146820.40234970037
-120.44088176352707	1.0000000129325681	0.9999950575322007	146820.40189876483
-120.04008016032067	1.0000000103946596	0.9999960274485378	146820.40152614808
-119.63927855711424	1.0000000083098362	0.9999968242086519	146820.40122005346
-119.23847695390782	1.000000006607258	0.9999974748855097	146820.40097008026
-118.83767535070143	1.0000000052249993	0.9999980031453679	146820.40076713648
-118.43687374749501	1.0000000041093746	0.9999984295053227	146820.40060334
-118.03607214428858	1.0000000032142198	0.9999987716080797	146820.40047191302
-117.63527054108218	1.0000000025001483	0.9999990445058983	146820.40036707278
-117.23446893787577	1.0000000019338118	0.9999992609437165	146820.40028392302
-116.83366733466934	1.0000000014871808	0.9999994316332401	146820.40021834848
-116.43286573146295	1.000000001136858	0.9999995655166224	146820.40016691393
-116.03206412825651	1.0000000008634315	0.9999996700124101	146820.40012676935
-115.63126252505012	1.0000000006508778	0.9999997512443417	146820.40009556213
-115.23046092184372	1.0000000004860103	0.9999998142518854	146820.4000713562
-114.82965931863728	1.000000000357977	0.9999998631826137	146820.4000525583
-114.42885771543087	1.000000000257796	0.9999999014690307	146820.4000378497
-114.02805611222448	1.0000000001779283	0.9999999319922203	146820.4000261235
-113.62725450901806	1.0000000001118758	0.9999999572355138	146820.40001642564
-113.22645290581163	1.000000000053792	0.9999999794334813	146820.40000789776
-112.82565130260522	0.9999999999980936	1.0000000007198349	146820.3999997201
-112.42484969939882	0.9999999999390579	1.0000000232816075	146820.39999105246
-112.02404809619239	0.9999999998703909	1.0000000495242432	146820.39998097075
-111.623246492986	0.9999999997847456	1.0000000822553896	146820.39996839626
-111.22244488977955	0.9999999996731752	1.0000001248944144	146820.39995201546
-110.82164328657316	0.9999999995245004	1.0000001817136839	146820.39993018695
-110.42084168336676	0.9999999993245735	1.0000002581200782	146820.3999008336
-110.02004008016033	0.999999999055422	1.000000360982107	146820.3998613167
-109.61923847695391	0.9999999986942592	1.0000004990082239	146820.3998082906
-109.21843687374752	0.9999999982123483	1.0000006831807504	146820.39973753627
-108.8176352705411	0.9999999975737218	1.000000927245601	146820.39964377286
-108.41683366733467	0.9999999967337571	1.000001248256136	146820.3995204489
-108.01603206412827	0.9999999956376261	1.0000016671661636	146820.3993595145
-107.61523046092186	0.9999999942186475	1.000002209459293	146820.3991511795
-107.21442885771543	0.9999999923965867	1.0000029057989896	146820.39888366382
-106.81362725450904	0.9999999900759612	1.0000037926758654	146820.39854294865
-106.4128256513026	0.9999999871444337	1.0000049130220336	146820.3981125406
-106.01202404809621	0.9999999834713873	1.000006316755843	146820.39757326245
-105.6112224448898	0.999999978906794	1.0000080612131477	146820.39690308706
-105.21042084168337	0.9999999732805075	1.000010211419485	146820.39607703342
-104.80961923847696	0.9999999664021084	1.0000128401476234	146820.39506714413
-104.40881763527057	0.9999999580614444	1.0000160277115482	146820.3938425645
-104.00801603206415	0.9999999480299963	1.0000198614450058	146820.39236974326
-103.60721442885772	0.9999999360631848	1.0000244348189231	146820.3906127712
-103.20641282565131	0.9999999219037127	1.000029846165263	146820.38853387185
-102.80561122244491	0.9999999052859944	1.0000361969830953	146820.3860940518
-102.40480961923848	0.9999998859416845	1.0000435898262838	146820.3832539125
-102.00400801603209	0.999999863606255	1.000052125789818	146820.3799746158
-101.60320641282564	0.9999998380265115	1.0000619016373389	146820.37621898763
-101.20240480961925	0.999999808968871	1.0000730066374441	146820.37195273323
-100.80160320641285	0.9999997762281565	1.0000855192028002	146820.36714572844
-100.40080160320642	0.9999997396366034	1.0000995034481541	146820.36177334195
-100.0	0.9999996990727177	1.0001150058048194	146820.35581773604
-99.59919839679361	0.999999654469593	1.0001320518422288	146820.34926908743
-99.1983967935872	0.9999996058222708	1.0001506434554905	146820.3421266681
-98.79759519038075	0.9999995531937336	1.0001707565740476	146820.33439972522
-98.39679358717436	0.9999994967191518	1.0001923395393868	146820.32610810455
-97.99599198396797	0.9999994366080536	1.0002153122756472	146820.31728256907
-97.59519038076152	0.9999993731441696	1.0002395663488506	146820.30796477624
-97.19438877755513	0.9999993066827997	1.0002649659734113	146820.2982068913
-96.7935871743487	0.9999992376456602	1.000291349981055	146820.2880708309
-96.3927855711423	0.9999991665132992	1.000318534720308	146820.2776271492
-95.9919839679359	0.9999990938152833	1.0003463178056757	146820.26695359743
-95.59118236472946	0.9999990201184823	1.000374482595878	146820.2561334036
-95.19038076152303	0.9999989460138796	1.0004028032341412	146820.2452533362
-94.78957915831666	0.9999988721024154	1.0004310500582114	146820.23440162546
-94.38877755511024	0.9999987989804278	1.0004589951652203	146820.223665826
-93.98797595190379	0.9999987272252746	1.0004864179055781	146820.2131307057
-93.5871743486974	0.9999986573817147	1.0005131100886464	146820.2028762463
-93.18637274549101	0.9999985899495777	1.0005388806939264	146820.19297583296
-92.78557114228457	0.99999852537319	1.0005635599131104	146820.1834947019
-92.38476953907818	0.9999984640329169	1.0005870023818038	146820.17448869848
-91.98396793587175	0.9999984062390809	1.0006090895042186	146820.16600338434
-91.58316633266534	0.999998352228383	1.000629730819957	146820.15807351208
-91.18236472945894	0.999998302162837	1.0006488644126361	146820.1507228686
-90.78156312625251	0.999998256131104	1.0006664563987304	146820.14396447115
-90.38076152304608	0.9999982141520123	1.0006824995828072	146820.13780108409
-89.9799599198397	0.9999981761799598	1.00069701139275	146820.13222601215
-89.57915831663328	0.9999981421118354	1.0007100312349058	146820.1272241165
-89.17835671342684	0.9999981117950545	1.0007216174227362	146820.12277299463
-88.77755511022045	0.9999980850362923	1.0007318438395854	146820.11884426244
-88.37675350701406	0.9999980616105076	1.0007407964895592	146820.11540487938
-87.97595190380761	0.9999980412698832	1.000748570081333	146820.11241846075
-87.57515030060122	0.9999980237523528	1.0007552647689213	146820.10984652993
-87.17434869739479	0.999998008789446	1.0007609831541562	146820.10764966998
-86.77354709418839	0.9999979961132462	1.0007658276267397	146820.10578854525
-86.37274549098198	0.9999979854623291	1.000769898095557	146820.10422477333
-85.97194388777555	0.999997976586605	1.0007732901374462	146820.102921636
-85.57114228456915	0.9999979692510614	1.0007760935674703	146820.10184462855
-85.17034068136275	0.999997963238438	1.0007783914160493	146820.10096185276
-84.76953907815633	0.9999979583509195	1.000780259282511	146820.10024426534
-84.36873747494988	0.9999979544109532	1.0007817650223345	146820.0996657979
-83.96793587174349	0.9999979512613218	1.000782968719184	146820.09920336778
-83.5671342685371	0.9999979487646088	1.000783922889776	146820.09883679936
-83.16633266533066	0.9999979468021923	1.0007846728678675	146820.0985486766
-82.76553106212427	0.9999979452729026	1.0007852573175633	146820.09832414566
-82.36472945891784	0.9999979440914568	1.0007857088315277	146820.0981506853
-81.96392785571143	0.9999979431867801	1.000786054572493	146820.09801786032
-81.56312625250503	0.9999979425002943	1.0007863169272724	146820.0979170702
-81.1623246492986	0.9999979419842442	1.0007865141464933	146820.09784130353
-80.7615230460922	0.999997941600114	1.000786660949807	146820.09778490537
-80.36072144288579	0.9999979413171646	1.000786769084697	146820.09774336262
-79.95991983967937	0.9999979411111178	1.0007868478297584	146820.09771311076
-79.55911823647293	0.9999979409629944	1.0007869044382243	146820.09769136322
-79.15831663326654	0.9999979408581063	1.0007869445233502	146820.0976759635
-78.75751503006015	0.9999979407852009	1.000786972385675	146820.0976652595
-78.3567134268537	0.9999979407357423	1.0007869912873208	146820.09765799798
-77.95591182364731	0.9999979407033195	1.0007870036783848	146820.09765323764
-77.55511022044088	0.9999979406831636	1.00078701138128	146820.09765027836
-77.15430861723448	0.9999979406717626	1.0007870157383205	146820.09764860445
-76.75350701402807	0.999997940666554	1.0007870177289595	146820.09764783972
-76.35270541082164	0.9999979406656865	1.0007870180604967	146820.09764771236
-75.95190380761524	0.999997940667835	1.000787017239281	146820.0976480278
-75.55110220440883	0.9999979406720608	1.0007870156243168	146820.09764864823
-75.15030060120242	0.9999979406777043	1.0007870134676098	146820.0976494768
-74.74949899799597	0.9999979406843068	1.0007870109442654	146820.0976504462
-74.34869739478958	0.9999979406915523	1.000787008175212	146820.09765150998
-73.94789579158319	0.9999979406992249	1.0007870052429904	146820.09765263647
-73.54709418837675	0.999997940707179	1.0007870022031746	146820.0976538043
-73.14629258517036	0.9999979407153168	1.0007869990931983	146820.0976549991
-72.74549098196393	0.9999979407235733	1.0007869959378213	146820.09765621132
-72.34468937875752	0.999997940731906	1.0007869927532633	146820.09765743473
-71.94388777555112	0.9999979407402868	1.0007869895502435	146820.0976586652
-71.54308617234469	0.9999979407486984	1.0007869863356889	146820.0976599002
-71.14228456913828	0.9999979407571288	1.0007869831137266	146820.09766113793
-70.7414829659319	0.9999979407655709	1.000786979887372	146820.09766237743
-70.34068136272546	0.9999979407740202	1.0007869766581892	146820.09766361795
-69.93987975951903	0.9999979407824737	1.000786973427518	146820.0976648591
-69.53907815631263	0.9999979407909299	1.0007869701959162	146820.09766610063
-69.13827655310622	0.9999979407993875	1.0007869669636085	146820.0976673424
-68.73747494989979	0.9999979408078461	1.0007869637309255	146820.0976685843
-68.3366733466934	0.9999979408163051	1.000786960498133	146820.09766982624
-67.93587174348697	0.9999979408247642	1.0007869572652328	146820.09767106822
-67.53507014028057	0.9999979408332236	1.000786954032327	146820.09767231022
-67.13426853707416	0.9999979408416829	1.000786950799459	146820.09767355223
-66.73346693386773	0.9999979408501423	1.0007869475665172	146820.09767479423
-66.33266533066133	0.9999979408586016	1.0007869443335755	146820.09767603624
-65.93186372745494	0.999997940867061	1.0007869411007082	146820.09767727822
-65.5310621242485	0.99999794087552	1.000786937867805	146820.0976785202
-65.13026052104208	0.9999979408839791	1.000786934635123	146820.09767976217
-64.72945891783567	0.9999979408924381	1.000786931402252	146820.09768100412
-64.32865731462927	0.9999979409008969	1.0007869281695376	146820.09768224604
-63.927855711422836	0.9999979409093558	1.0007869249367831	146820.09768348798
-63.52705410821645	0.9999979409178146	1.000786921704064	146820.0976847299
-63.126252505010015	0.9999979409262731	1.0007869184714577	146820.0976859718
-62.72545090180361	0.9999979409347318	1.0007869152387012	146820.09768721368
-62.32464929859721	0.9999979409431903	1.0007869120061308	146820.09768845557
-61.923847695390776	0.9999979409516487	1.0007869087735644	146820.09768969743
-61.52304609218437	0.9999979409601072	1.0007869055410332	146820.09769093932
-61.122244488977984	0.9999979409685653	1.0007869023085008	146820.09769218115
-60.72144288577155	0.9999979409770235	1.000786899076079	146820.09769342298
-60.32064128256512	0.9999979409854818	1.000786895843621	146820.09769466482
-59.91983967935872	0.9999979409939397	1.0007868926112005	146820.09769590662
-59.51903807615231	0.9999979410023976	1.0007868893787815	146820.09769714842
-59.11823647294588	0.9999979410108554	1.0007868861464702	146820.0976983902
-58.71743486973949	0.9999979410193132	1.0007868829141602	146820.09769963197
-58.31663326653306	0.9999979410277708	1.000786879681853	146820.0977008737
-57.91583166332666	0.9999979410362284	1.0007868764495438	146820.09770211545
-57.51503006012025	0.999997941044686	1.0007868732173486	146820.0977033572
-57.11422845691382	0.9999979410531435	1.0007868699851856	146820.09770459894
-56.71342685370742	0.999997941061601	1.0007868667529907	146820.0977058407
-56.31262525050103	0.9999979410700581	1.0007868635208665	146820.09770708234
-55.9118236472946	0.9999979410785153	1.000786860288707	146820.09770832403
-55.51102204408818	0.9999979410869725	1.0007868570567335	146820.09770956574
-55.110220440881776	0.9999979410954295	1.000786853824572	146820.0977108074
-54.70941883767537	0.9999979411038865	1.000786850592561	146820.09771204906
-54.308617234468926	0.9999979411123434	1.0007868473605492	146820.09771329068
-53.90781563126254	0.9999979411208001	1.0007868441285386	146820.0977145323
-53.50701402805612	0.999997941129257	1.0007868408966032	146820.09771577397
-53.1062124248497	0.9999979411377137	1.0007868376647404	146820.09771701557
-52.7054108216433	0.9999979411461701	1.000786834432877	146820.09771825717
-52.304609218436894	0.9999979411546267	1.0007868312010153	146820.09771949874
-51.90380761523045	0.9999979411630832	1.0007868279692271	146820.09772074033
-51.50300601202406	0.9999979411715395	1.0007868247374048	146820.0977219819
-51.10220440881764	0.9999979411799957	1.0007868215056888	146820.09772322344
-50.701402805611224	0.9999979411884519	1.0007868182739004	146820.09772446498
-50.30060120240482	0.9999979411969079	1.0007868150421906	146820.0977257065
-49.89979959919842	0.9999979412053638	1.0007868118105854	146820.09772694798
-49.498997995991985	0.9999979412138197	1.0007868085789084	146820.0977281895
-49.09819639278558	0.9999979412222756	1.0007868053473077	146820.09772943097
-48.697394789579164	0.9999979412307314	1.0007868021157045	146820.09773067248
-48.296593186372746	0.999997941239187	1.000786798884141	146820.0977319139
-47.89579158316634	0.9999979412476425	1.0007867956526502	146820.09773315536
-47.49498997995994	0.9999979412560981	1.0007867924211633	146820.0977343968
-47.09418837675351	0.9999979412645537	1.000786789189747	146820.09773563826
-46.693386773547104	0.9999979412730089	1.000786785958184	146820.09773687966
-46.292585170340686	0.9999979412814642	1.000786782726803	146820.09773812108
-45.89178356713427	0.9999979412899195	1.0007867794954637	146820.09773936248
-45.490981963927865	0.9999979412983747	1.0007867762641582	146820.0977406039
-45.09018036072146	0.99999794130683	1.0007867730328182	146820.0977418453
-44.68937875751503	0.9999979413152849	1.0007867698015873	146820.09774308663
-44.288577154308626	0.9999979413237398	1.0007867665702819	146820.097744328
-43.88777555110221	0.9999979413321947	1.0007867633390892	146820.09774556934
-43.48697394789579	0.9999979413406496	1.000786760107976	146820.0977468107
-43.08617234468939	0.9999979413491044	1.0007867568767108	146820.09774805204
-42.685370741482984	0.999997941357559	1.0007867536456256	146820.09774929335
-42.28456913827655	0.9999979413660136	1.0007867504145094	146820.09775053465
-41.88376753507015	0.999997941374468	1.000786747183504	146820.09775177593
-41.48296593186373	0.9999979413829224	1.0007867439524207	146820.0977530172
-41.08216432865731	0.9999979413913768	1.0007867407214526	146820.0977542585
-40.68136272545091	0.999997941399831	1.000786737490409	146820.09775549974
-40.28056112224451	0.9999979414082851	1.0007867342594388	146820.097756741
-39.879759519038075	0.9999979414167393	1.000786731028508	146820.0977579822
-39.47895791583167	0.9999979414251934	1.000786727797616	146820.09775922346
-39.078156312625254	0.9999979414336473	1.0007867245667192	146820.09776046468
-38.67735470941885	0.999997941442101	1.000786721335936	146820.09776170584
-38.27655310621243	0.9999979414505547	1.0007867181051542	146820.097762947
-37.87575150300603	0.9999979414590083	1.0007867148744083	146820.0977641882
-37.4749498997996	0.9999979414674619	1.0007867116437008	146820.09776542932
-37.074148296593194	0.9999979414759155	1.000786708412917	146820.0977666705
-36.673346693386776	0.999997941484369	1.0007867051822814	146820.09776791165
-36.27254509018037	0.9999979414928224	1.0007867019516121	146820.09776915278
-35.871743486973955	0.9999979415012756	1.0007866987210503	146820.09777039388
-35.47094188376755	0.9999979415097289	1.0007866954904194	146820.097771635
-35.07014028056112	0.9999979415181819	1.0007866922598576	146820.09777287606
-34.669338677354716	0.9999979415266349	1.0007866890294124	146820.09777411714
-34.2685370741483	0.9999979415350879	1.0007866857988894	146820.0977753582
-33.867735470941895	0.9999979415435408	1.0007866825684024	146820.0977765993
-33.46693386773548	0.9999979415519935	1.0007866793379905	146820.0977778403
-33.066132264529074	0.9999979415604462	1.000786676107544	146820.09777908132
-32.66533066132264	0.9999979415688988	1.000786672877245	146820.09778032234
-32.26452905811624	0.9999979415773514	1.0007866696468353	146820.09778156335
-31.86372745490982	0.999997941585804	1.0007866664164982	146820.09778280437
-31.462925851703417	0.9999979415942564	1.000786663186234	146820.09778404536
-31.062124248497	0.9999979416027089	1.0007866599559003	146820.09778528637
-30.661322645290596	0.9999979416111623	1.0007866567252637	146820.09778652748
-30.260521042084164	0.9999979416196183	1.0007866534935894	146820.097787769
-29.85971943887776	0.9999979416280841	1.0007866502581917	146820.09778901195
-29.458917835671343	0.9999979416365823	1.0007866470104358	146820.09779025966
-29.05811623246494	0.9999979416451805	1.0007866437244222	146820.09779152204
-28.657314629258522	0.9999979416540727	1.0007866403261212	146820.0977928276
-28.25651302605212	0.9999979416637836	1.000786636614777	146820.09779425338
-27.855711422845687	0.9999979416756599	1.0007866320759689	146820.09779599705
-27.454909819639283	0.9999979416929778	1.0007866254575672	146820.09779853967
-27.054108216432866	0.9999979417233041	1.0007866138677337	146820.0978029922
-26.653306613226462	0.9999979417832319	1.0007865909650797	146820.09781179082
-26.252505010020045	0.9999979419073218	1.0007865435416088	146820.09783000973
-25.85170340681364	0.99999794216395	1.000786445465775	146820.097867688
-25.45090180360721	0.9999979426816024	1.0007862476342022	146820.09794368994
-25.050100200400806	0.9999979436895142	1.0007858624398889	146820.09809167194
-24.649298597194388	0.9999979455757495	1.0007851415759128	146820.09836860976
-24.248496993987985	0.9999979489629967	1.000783847069192	146820.09886592676
-23.847695390781567	0.9999979547968497	1.0007816175413555	146820.0997224554
-23.446893787575164	0.9999979644331404	1.000777934833145	146820.10113725945
-23.04609218436873	0.9999979797011966	1.0007720998289569	146820.10337892157
-22.645290581162342	0.9999980029115624	1.0007632295066082	146820.10678667674
-22.24448897795591	0.999998036773848	1.0007502883315447	146820.11175835106
-21.843687374749507	0.9999980841973802	1.0007321644441083	146820.11872109305
-21.44288577154309	0.9999981479668175	1.0007077936281992	146820.12808374732
-21.042084168336686	0.9999982303157751	1.0006763222600665	146820.14017425422
-20.641282565130254	0.999998332457519	1.000637286662947	146820.15517074591
-20.240480961923865	0.9999984541622587	1.0005907746537919	146820.17303948448
-19.839679358717433	0.9999985934832923	1.000537530202811	146820.19349465438
-19.43887775551103	0.9999987467201543	1.0004789675178947	146820.21599295174
-19.038076152304612	0.9999989086646122	1.000417077032483	146820.23976970182
-18.63727454909821	0.9999990731133924	1.000354229457324	146820.26391413753
-18.236472945891776	0.9999992335667957	1.000292908790025	146820.28747197037
-17.835671342685387	0.9999993839846467	1.0002354234127167	146820.30955637942
-17.434869739478955	0.999999519455801	1.0001836502258155	146820.3294463085
-17.034068136272552	0.9999996366597744	1.0001388582255746	146820.34665424275
-16.633266533066134	0.9999997340516938	1.0001016378206549	146820.3609533633
-16.23246492985973	0.9999998117678532	1.000071936925801	146820.37236368092
-15.831663326653299	0.9999998713087841	1.0000491820821746	146820.3811055042
-15.43086172344691	0.999999915094128	1.000032448573279	146820.3875340859
-15.030060120240478	0.999999945991969	1.0000206402996155	146820.39207051927
-14.629258517034074	0.9999999669077889	1.0000126468695258	146820.39514138832
-14.228456913827657	0.9999999804850865	1.0000074580132818	146820.3971348126
-13.827655310621253	0.9999999889334008	1.000004229308285	146820.3983751975
-13.426853707414821	0.9999999939701824	1.0000023043938464	146820.39911469974
-13.026052104208432	0.9999999968459313	1.0000012053644005	146820.39953691838
-12.625250501002	0.9999999984174928	1.0000006047584067	146820.39976765565
-12.224448897795597	0.999999999239054	1.0000002907808834	146820.3998882776
-11.823647294589179	0.9999999996496353	1.0000001338683828	146820.3999485593
-11.422845691382776	0.9999999998456579	1.0000000589539797	146820.39997733943
-11.022044088176344	0.9999999999349948	1.0000000248118628	146820.3999904559
-10.621242484969954	0.999999999973829	1.0000000099703659	146820.39999615756
-10.220440881763523	0.999999999989916	1.0000000038222865	146820.39999851945
-9.81963927855712	0.9999999999962603	1.000000001397536	146820.39999945092
-9.418837675350701	0.99999999999864	1.0000000004880394	146820.3999998003
-9.018036072144298	0.999999999999488	1.0000000001638696	146820.39999992482
-8.617234468937866	0.999999999999775	1.0000000000540408	146820.39999996696
-8.216432865731477	0.9999999999998671	1.0000000000187568	146820.3999999805
-7.815631262525045	0.9999999999998951	1.0000000000078875	146820.3999999846
-7.414829659318642	0.9999999999999033	1.0000000000046152	146820.3999999858
-7.014028056112224	0.9999999999999059	1.0000000000034595	146820.39999998617
-6.6132264529058205	0.9999999999999067	1.000000000003012	146820.39999998632
-6.212424849699389	0.9999999999999072	1.000000000002715	146820.39999998637
-5.811623246492999	0.9999999999999075	1.0000000000024538	146820.3999999864
-5.4108216432865675	0.9999999999999077	1.0000000000022644	146820.39999998646
-5.010020040080164	0.9999999999999079	1.0000000000019724	146820.39999998646
-4.609218436873746	0.9999999999999081	1.000000000001821	146820.3999999865
-4.208416833667343	0.9999999999999082	1.0000000000016356	146820.39999998652
-3.807615230460911	0.9999999999999082	1.0000000000013376	146820.39999998652
-3.4068136272545217	0.9999999999999084	1.00000000000115	146820.39999998655
-3.00601202404809	0.9999999999999085	1.0000000000009985	146820.39999998655
-2.6052104208416864	0.9999999999999086	1.0000000000007805	146820.39999998658
-2.2044088176352687	0.9999999999999086	1.0000000000005949	146820.39999998658
-1.8036072144288653	0.9999999999999087	1.0000000000003695	146820.3999999866
-1.4028056112224334	0.9999999999999089	1.0000000000002236	146820.3999999866
-1.0020040080160442	0.999999999999909	0.9999999999999605	146820.39999998664
-0.6012024048096123	0.999999999999909	0.9999999999997784	146820.39999998664
-0.20040080160320883	0.9999999999999089	0.9999999999995554	146820.3999999866
0.20040080160319462	0.9999999999999089	0.9999999999994028	146820.3999999866
0.6012024048096123	0.9999999999999089	0.9999999999991472	146820.3999999866
1.0020040080160584	0.9999999999999087	0.9999999999990307	146820.3999999866
1.4028056112224192	0.9999999999999086	0.9999999999987743	146820.39999998658
1.8036072144288653	0.9999999999999086	0.9999999999986232	146820.39999998658
2.204408817635283	0.9999999999999085	0.9999999999983632	146820.39999998655
2.605210420841672	0.9999999999999084	0.999999999998217	146820.39999998655
3.00601202404809	0.9999999999999084	0.9999999999979903	146820.39999998655
3.406813627254536	0.9999999999999083	0.9999999999978787	146820.39999998652
3.807615230460897	0.9999999999999082	0.9999999999975446	146820.39999998652
4.208416833667343	0.9999999999999081	0.9999999999973599	146820.3999999865
4.6092184368737605	0.999999999999908	0.9999999999971737	146820.3999999865
5.01002004008015	0.9999999999999076	0.9999999999968735	146820.39999998643
5.4108216432865675	0.9999999999999073	0.9999999999965787	146820.39999998637
5.8116232464930135	0.9999999999999072	0.9999999999964285	146820.39999998637
6.212424849699374	0.9999999999999069	0.9999999999961321	146820.39999998632
6.6132264529058205	0.9999999999999064	0.9999999999958326	146820.39999998626
7.014028056112238	0.9999999999999059	0.9999999999954979	146820.39999998617
7.414829659318627	0.9999999999999045	0.9999999999948674	146820.39999998597
7.815631262525045	0.9999999999999003	0.9999999999930747	146820.39999998535
8.216432865731491	0.9999999999998849	0.9999999999869749	146820.39999998308
8.617234468937852	0.9999999999998322	0.9999999999667618	146820.39999997537
9.018036072144298	0.9999999999996622	0.9999999999013723	146820.3999999504
9.418837675350716	0.9999999999991392	0.9999999997002479	146820.39999987363
9.819639278557105	0.9999999999976164	0.9999999991150686	146820.39999965002
10.220440881763523	0.999999999993414	0.9999999975005901	146820.39999903305
10.621242484969969	0.9999999999824126	0.9999999932741093	146820.39999741782
11.02204408817633	0.9999999999550521	0.9999999827628563	146820.39999340073
11.422845691382776	0.9999999998903341	0.9999999578998909	146820.3999838988
11.823647294589193	0.999999999744583	0.9999999019064911	146820.39996249956
12.224448897795583	0.9999999994317492	0.9999997817244728	146820.39991656918
12.625250501002	0.9999999987912387	0.9999995356584835	146820.39982252917
13.026052104208446	0.9999999975392292	0.9999990546719968	146820.39963870865
13.426853707414807	0.9999999952010084	0.9999981563940191	146820.3992954101
13.827655310621253	0.9999999910259869	0.9999965524696878	146820.3986824318
14.22845691382767	0.9999999838941912	0.9999938126370368	146820.3976353387
14.62925851703406	0.9999999722327292	0.9999893326356011	146820.39592319817
15.030060120240478	0.9999999539708798	0.9999823169535955	146820.39324198617
15.430861723446924	0.9999999265692678	0.9999717900357108	146820.38921887052
15.831663326653285	0.9999998871572596	0.9999566490665693	146820.3834323837
16.23246492985973	0.9999998327991592	0.9999357662362335	146820.37545150565
16.63326653306615	0.9999997608829114	0.9999081380686651	146820.3648927334
17.034068136272538	0.999999669588738	0.9998730654585012	146820.35148888634
17.434869739478955	0.9999995583587616	0.9998303340872723	146820.33515805673
17.8356713426854	0.9999994282649519	0.9997803557775343	146820.31605763154
18.236472945891762	0.9999992821734293	0.9997242316128065	146820.29460841574
18.63727454909821	0.9999991246339677	0.9996637094880968	146820.27147840898
19.038076152304626	0.999998961480192	0.9996010305154692	146820.24752410638
19.438877755511015	0.999998799194142	0.9995386849080723	146820.22369720362
19.839679358717433	0.9999986441483497	0.9994791208078858	146820.20093331835
20.24048096192388	0.9999985018703736	0.9994244617407774	146820.180044009
20.64128256513024	0.9999983764684391	0.9993762859652469	146820.1616324468
21.042084168336686	0.9999982703146608	0.9993355047762332	146820.14604690662
21.442885771543104	0.9999981840181991	0.9993023521930753	146820.1333768256
21.843687374749493	0.9999981166547434	0.999276473120474	146820.12348649607
22.24448897795591	0.9999980661696583	0.999257078226244	146820.1160742557
22.645290581162357	0.9999980298510596	0.9992431256827703	146820.1107419445
23.046092184368717	0.9999980047767217	0.9992334928557683	146820.10706052018
23.446893787575164	0.999997988167064	0.9992271119112662	146820.1046218836
23.84769539078158	0.9999979776131664	0.9992230574128019	146820.10307235614
24.24849699398797	0.9999979711821515	0.9992205868050749	146820.10212815195
24.649298597194388	0.9999979674248286	0.9992191433516572	146820.1015765003
25.050100200400806	0.9999979653200876	0.9992183347716298	146820.10126748137
25.450901803607195	0.9999979641892375	0.9992179003320911	146820.10110144952
25.85170340681364	0.9999979636056825	0.9992176761473509	146820.10101577174
26.25250501002006	0.9999979633154147	0.9992175646350072	146820.1009731545
26.653306613226448	0.9999979631749981	0.9992175106910092	146820.1009525385
27.054108216432866	0.9999979631075611	0.9992174847836335	146820.10094263736
27.454909819639283	0.9999979630739887	0.9992174718860359	146820.10093770825
27.855711422845673	0.9999979630553815	0.999217464737609	146820.10093497633
28.25651302605212	0.9999979630430682	0.9992174600072036	146820.1009331685
28.657314629258536	0.9999979630332724	0.9992174562439431	146820.10093173027
29.058116232464926	0.9999979630244334	0.9992174528483191	146820.10093043253
29.458917835671343	0.99999796301594	0.9992174495853434	146820.10092918552
29.85971943887776	0.9999979630075646	0.9992174463677409	146820.10092795582
30.26052104208415	0.9999979629992274	0.9992174431648304	146820.10092673177
30.661322645290596	0.9999979629909019	0.9992174399663539	146820.1009255094
31.062124248497014	0.9999979629825798	0.9992174367692539	146820.10092428754
31.462925851703403	0.9999979629742586	0.9992174335724499	146820.10092306582
31.86372745490982	0.9999979629659375	0.9992174303757552	146820.10092184413
32.26452905811624	0.9999979629576163	0.9992174271789551	146820.1009206224
32.66533066132263	0.9999979629492951	0.9992174239821885	146820.1009194007
33.066132264529074	0.9999979629409738	0.9992174207854236	146820.10091817894
33.46693386773549	0.9999979629326523	0.999217417588587	146820.1009169572
33.86773547094188	0.9999979629243309	0.9992174143916687	146820.1009157354
34.2685370741483	0.9999979629160094	0.9992174111947911	146820.10091451366
34.669338677354716	0.9999979629076877	0.9992174079978391	146820.10091329186
35.070140280561105	0.9999979628993662	0.9992174048007778	146820.1009120701
35.47094188376755	0.9999979628910444	0.999217401603826	146820.1009108483
35.87174348697397	0.9999979628827227	0.999217398406797	146820.1009096265
36.27254509018036	0.9999979628744009	0.9992173952097353	146820.10090840468
36.673346693386776	0.999997962866079	0.999217392012784	146820.10090718287
37.074148296593194	0.999997962857757	0.9992173888156459	146820.100905961
37.47494989979958	0.9999979628494349	0.9992173856184328	146820.10090473917
37.87575150300603	0.9999979628411125	0.9992173824213312	146820.10090351728
38.27655310621245	0.9999979628327903	0.9992173792241568	146820.1009022954
38.677354709418836	0.9999979628244678	0.9992173760268733	146820.10090107349
39.078156312625254	0.9999979628161454	0.9992173728296609	146820.1008998516
39.47895791583167	0.9999979628078229	0.9992173696323369	146820.1008986297
39.87975951903806	0.9999979627995004	0.9992173664350863	146820.10089740777
40.28056112224451	0.9999979627911777	0.9992173632376518	146820.10089618582
40.681362725450924	0.9999979627828549	0.9992173600402909	146820.10089496386
41.08216432865731	0.9999979627745322	0.9992173568429703	146820.10089374194
41.48296593186373	0.9999979627662094	0.9992173536456075	146820.10089252
41.88376753507015	0.9999979627578865	0.999217350448095	146820.100891298
42.28456913827654	0.9999979627495633	0.9992173472506205	146820.100890076
42.685370741482984	0.9999979627412402	0.9992173440531482	146820.10088885398
43.0861723446894	0.9999979627329171	0.9992173408556025	146820.10088763197
43.48697394789579	0.9999979627245937	0.9992173376579436	146820.10088640993
43.88777555110221	0.9999979627162704	0.9992173344603226	146820.1008851879
44.288577154308626	0.9999979627079468	0.9992173312627008	146820.10088396582
44.689378757515016	0.9999979626996234	0.9992173280650425	146820.10088274378
45.09018036072146	0.9999979626912997	0.9992173248673439	146820.1008815217
45.49098196392788	0.9999979626829759	0.9992173216696489	146820.10088029958
45.89178356713427	0.9999979626746521	0.999217318471951	146820.10087907748
46.292585170340686	0.9999979626663285	0.9992173152740723	146820.1008778554
46.693386773547104	0.9999979626580046	0.9992173120762272	146820.10087663328
47.09418837675349	0.9999979626496804	0.9992173088784552	146820.10087541112
47.49498997995994	0.9999979626413564	0.9992173056804594	146820.100874189
47.89579158316636	0.9999979626330322	0.9992173024825403	146820.10087296684
48.296593186372746	0.999997962624708	0.9992172992846218	146820.10087174468
48.697394789579164	0.9999979626163837	0.9992172960865888	146820.1008705225
49.09819639278558	0.9999979626080594	0.9992172928886014	146820.1008693003
49.49899799599197	0.9999979625997348	0.9992172896906005	146820.1008680781
49.89979959919842	0.9999979625914104	0.999217286492498	146820.1008668559
50.300601202404835	0.9999979625830858	0.9992172832944333	146820.1008656337
50.701402805611224	0.999997962574761	0.9992172800963249	146820.10086441145
51.10220440881764	0.9999979625664364	0.9992172768981801	146820.1008631892
51.50300601202406	0.9999979625581116	0.9992172736999646	146820.10086196696
51.90380761523045	0.9999979625497866	0.99921727050182	146820.1008607447
52.304609218436894	0.9999979625414616	0.9992172673036029	146820.10085952238
52.70541082164331	0.9999979625331366	0.9992172641053125	146820.1008583001
53.1062124248497	0.9999979625248114	0.9992172609070962	146820.1008570778
53.50701402805612	0.9999979625164863	0.9992172577088041	146820.10085585553
53.90781563126254	0.999997962508161	0.9992172545104003	146820.1008546332
54.308617234468926	0.9999979624998355	0.9992172513120352	146820.10085341084
54.70941883767537	0.9999979624915101	0.9992172481136687	146820.1008521885
55.11022044088179	0.9999979624831845	0.999217244915154	146820.10085096615
55.51102204408818	0.9999979624748588	0.9992172417167475	146820.10084974376
55.9118236472946	0.9999979624665333	0.9992172385182341	146820.1008485214
56.31262525050103	0.9999979624582076	0.9992172353197207	146820.100847299
56.71342685370742	0.9999979624498817	0.9992172321211298	146820.10084607662
57.11422845691382	0.9999979624415558	0.9992172289225035	146820.1008448542
57.51503006012027	0.9999979624332298	0.9992172257239168	146820.10084363178
57.91583166332666	0.9999979624249037	0.9992172225252531	146820.10084240933
58.31663326653306	0.9999979624165775	0.9992172193266214	146820.10084118685
58.71743486973949	0.9999979624082512	0.9992172161278872	146820.1008399644
59.11823647294588	0.9999979623999249	0.9992172129291098	146820.10083874193
59.51903807615231	0.9999979623915984	0.9992172097303341	146820.10083751942
59.91983967935873	0.9999979623832719	0.9992172065314878	146820.10083629692
60.32064128256512	0.9999979623749454	0.9992172033326725	146820.10083507444
60.72144288577155	0.9999979623666189	0.999217200133821	146820.10083385193
61.122244488977984	0.999997962358292	0.9992171969349364	146820.10083262937
61.52304609218437	0.9999979623499652	0.9992171937360138	146820.10083140683
61.923847695390776	0.9999979623416384	0.999217190537013	146820.10083018427
62.32464929859722	0.9999979623333114	0.9992171873380892	146820.1008289617
62.72545090180361	0.9999979623249844	0.9992171841389401	146820.10082773914
63.126252505010015	0.9999979623166573	0.9992171809399393	146820.10082651654
63.52705410821645	0.99999796230833	0.9992171777408341	146820.10082529392
63.927855711422836	0.9999979623000027	0.9992171745417219	146820.1008240713
64.32865731462927	0.9999979622916754	0.999217171342687	146820.10082284868
64.72945891783569	0.9999979622833479	0.9992171681434621	146820.10082162605
65.13026052104208	0.9999979622750204	0.9992171649443174	146820.1008204034
65.5310621242485	0.9999979622666928	0.9992171617450558	146820.10081918075
65.93186372745494	0.9999979622583652	0.9992171585457944	146820.10081795807
66.33266533066133	0.9999979622500375	0.9992171553465047	146820.1008167354
66.73346693386773	0.9999979622417097	0.9992171521470917	146820.1008155127
67.13426853707418	0.9999979622333818	0.9992171489478335	146820.10081429
67.53507014028057	0.9999979622250538	0.9992171457484996	146820.10081306729
67.93587174348697	0.9999979622167259	0.9992171425490531	146820.10081184458
68.3366733466934	0.9999979622083979	0.9992171393496466	146820.10081062187
68.73747494989979	0.9999979622000699	0.9992171361502734	146820.10080939913
69.13827655310622	0.9999979621917421	0.9992171329509807	146820.10080817644
69.53907815631264	0.9999979621834145	0.9992171297517937	146820.1008069538
69.93987975951903	0.9999979621750876	0.9992171265527947	146820.10080573123
70.34068136272546	0.9999979621667617	0.9992171233543172	146820.1008045088
70.7414829659319	0.9999979621584377	0.999217120156472	146820.10080328668
71.14228456913828	0.9999979621501168	0.9992171169597408	146820.10080206502
71.54308617234469	0.9999979621418011	0.999217113765102	146820.10080084408
71.94388777555113	0.9999979621334941	0.99921711057373	146820.10079962446
72.34468937875752	0.9999979621252012	0.9992171073878328	146820.10079840687
72.74549098196393	0.9999979621169313	0.9992171042107187	146820.1007971927
73.14629258517036	0.9999979621086982	0.9992171010478222	146820.1007959839
73.54709418837675	0.9999979621005234	0.9992170979072161	146820.10079478368
73.94789579158319	0.9999979620924404	0.9992170948020093	146820.10079359694
74.3486973947896	0.999997962084501	0.9992170917518441	146820.10079243127
74.74949899799597	0.9999979620767827	0.9992170887867247	146820.10079129806
75.15030060120242	0.9999979620694034	0.9992170859517914	146820.10079021464
75.55110220440886	0.999997962062538	0.9992170833142995	146820.10078920666
75.95190380761524	0.9999979620564449	0.9992170809734704	146820.10078831206
76.35270541082164	0.9999979620515024	0.9992170790747232	146820.1007875864
76.75350701402809	0.9999979620482583	0.9992170778285131	146820.1007871101
77.15430861723448	0.9999979620474985	0.999217077536504	146820.10078699855
77.55511022044088	0.9999979620503394	0.999217078627846	146820.10078741563
77.95591182364731	0.9999979620583528	0.9992170817064437	146820.1007885922
78.3567134268537	0.9999979620737296	0.9992170876137223	146820.1007908498
78.75751503006015	0.9999979620994933	0.9992170975113656	146820.10079463245
79.15831663326654	0.9999979621397771	0.9992171129873174	146820.10080054693
79.55911823647293	0.9999979622001752	0.9992171361904338	146820.1008094146
79.95991983967937	0.9999979622881846	0.9992171700011628	146820.1008223362
80.3607214428858	0.9999979624137532	0.9992172182409372	146820.1008407722
80.7615230460922	0.9999979625899481	0.9992172859298357	146820.1008666412
81.1623246492986	0.9999979628337611	0.9992173795957074	146820.10090243793
81.56312625250504	0.9999979631670631	0.9992175076405896	146820.10095137346
81.96392785571143	0.9999979636177142	0.9992176807674442	146820.10101753825
82.36472945891784	0.999997964220834	0.999217912468437	146820.10110608852
82.76553106212427	0.9999979650202268	0.999218219571685	146820.10122345568
83.16633266533066	0.9999979660699423	0.999218622841666	146820.10137757534
83.5671342685371	0.999997967435945	0.999219147619859	146820.10157813242
83.96793587174349	0.9999979691978456	0.9992198244903736	146820.10183681536
84.36873747494988	0.9999979714506317	0.9992206899448277	146820.10216757032
84.76953907815633	0.9999979743063182	0.9992217870159389	146820.10258684336
85.17034068136276	0.9999979778954172	0.9992231658426802	146820.1031137963
85.57114228456915	0.999997982368112	0.9992248841211441	146820.10377047915
85.97194388777555	0.9999979878950035	0.9992270073910262	146820.10458193955
86.372745490982	0.9999979946672899	0.9992296091052968	146820.10557624936
86.77354709418839	0.9999980028962389	0.999232770426512	146820.10678442693
87.17434869739479	0.9999980128118121	0.9992365796995604	146820.10824023536
87.57515030060122	0.9999980246603247	0.9992411315514597	146820.10997983874
87.97595190380761	0.9999980387010416	0.9992465255842086	146820.1120413024
88.37675350701406	0.9999980552016547	0.999252864637131	146820.11446392903
88.77755511022045	0.9999980744326354	0.9992602526176002	146820.1172874293
89.17835671342684	0.9999980966605099	0.9992687919171368	146820.12055093472
89.57915831663328	0.9999981221401755	0.99927858046001	146820.1242918694
89.97995991983971	0.999998151106443	0.9992897084537717	146820.1285447084
90.38076152304608	0.9999981837650596	0.9993022549405826	146820.13333965954
90.78156312625251	0.9999982202835315	0.9993162842715225	146820.1387013162
91.18236472945895	0.9999982607821182	0.9993318426470422	146820.1446473349
91.58316633266534	0.9999983053254049	0.9993489548789756	146820.15118719806
91.98396793587175	0.9999983539148843	0.9993676215411437	146820.15832112488
92.38476953907818	0.9999984064829643	0.9993878166665447	146820.16603919142
92.78557114228457	0.9999984628887938	0.9994094861448306	146820.17432071787
93.18637274549101	0.9999985229162348	0.9994325469420403	146820.18313397074
93.5871743486974	0.999998586274232	0.9994568872437641	146820.19243621724
93.98797595190379	0.9999986525997251	0.9994823675728416	146820.20217415268
94.38877755511024	0.9999987214631295	0.999508822895535	146820.21228470525
94.78957915831667	0.9999987923762874	0.9995360656758505	146820.22269620348
95.19038076152303	0.9999988648026615	0.9995638897920898	146820.2333298727
95.59118236472946	0.9999989381694243	0.9995920751804035	146820.24410161015
95.99198396793591	0.9999990118809917	0.9996203930348049	146820.25492397195
96.3927855711423	0.9999990853334718	0.9996486113573637	146820.26570829446
96.7935871743487	0.9999991579294456	0.9996765006369627	146820.27636686436
97.19438877755513	0.9999992290924796	0.9997038394244192	146820.28681504948
97.59519038076152	0.9999992982807858	0.9997304195800804	146820.29697330427
97.99599198396797	0.9999993649994906	0.999756050987845	146820.3067689712
98.39679358717436	0.9999994288110565	0.9997805655580946	146820.31613781085
98.79759519038075	0.9999994893434971	0.9998038203839793	146820.32502520797
99.1983967935872	0.9999995462961452	0.9998256999576114	146820.33338701856
99.59919839679362	0.999999599442865	0.9998461174039943	146820.34119004122
99.99999999999999	0.9999996486327203	0.9998650147372922	146820.34841211545
100.40080160320642	0.9999996937882313	0.9998823621920432	146820.35504186564
100.8016032064128	0.9999997349014613	0.9998981567188341	146820.3610781265
101.20240480961925	0.9999997720282525	0.9999124197704371	146820.36652909685
101.60320641282566	0.9999998052809933	0.9999251945230213	146820.37141127753
102.00400801603203	0.9999998348203349	0.9999365426941836	146820.3757482555
102.40480961923848	0.9999998608462797	0.9999465411189286	146820.37956939513
102.80561122244492	0.9999998835890513	0.9999552782425524	146820.38290849794
103.2064128256513	0.9999999033001223	0.9999628506735673	146820.38580248528
103.6072144288577	0.9999999202437202	0.9999693599203499	146820.38829015108
104.00801603206415	0.9999999346890722	0.9999749094123839	146820.39041102346
104.40881763527054	0.9999999469035836	0.9999796018793271	146820.3922043629
104.80961923847694	0.9999999571470707	0.9999835371348901	146820.39370831577
105.21042084168337	0.9999999656671077	0.9999868102902032	146820.39495923102
105.61122244488976	0.9999999726954868	0.9999895103930093	146820.39599114045
106.01202404809621	0.9999999784457393	0.9999917194761004	146820.39683539481
106.41282565130261	0.9999999831116324	0.999993511979279	146820.3975204431
106.81362725450899	0.9999999868665206	0.9999949545001595	146820.3980717373
107.21442885771543	0.9999999898634196	0.9999961058233926	146820.3985117432
107.61523046092188	0.9999999922356647	0.9999970171723319	146820.39886003718
108.01603206412825	0.9999999940980115	0.9999977326328855	146820.3991334677
108.41683366733466	0.9999999955480504	0.9999982896964636	146820.39934636297
108.8176352705411	0.999999996667819	0.9999987198796718	146820.39951076786
109.21843687374749	0.9999999975255099	0.9999990493801173	146820.39963669438
109.6192384769539	0.9999999981771941	0.9999992997385663	146820.3997323749
110.02004008016033	0.9999999986684932	0.9999994884816188	146820.39980450764
110.42084168336672	0.9999999990361564	0.9999996297273118	146820.3998584881
110.82164328657316	0.9999999993095104	0.99999973474214	146820.39989862204
111.22244488977957	0.9999999995117631	0.999999812441788	146820.39992831685
111.62324649298594	0.9999999996611567	0.9999998698345868	146820.3999502509
112.02404809619239	0.9999999997719728	0.9999999124069903	146820.39996652096
112.42484969939882	0.9999999998553977	0.9999999444563018	146820.39997876942
112.82565130260521	0.9999999999202607	0.9999999693748722	146820.39998829263
113.22645290581161	0.9999999999736656	0.9999999898915518	146820.39999613358
113.62725450901806	1.00000000002153	1.0000000082796652	146820.40000316102
114.02805611222445	1.0000000000690512	1.000000026535911	146820.4000101381
114.42885771543085	1.0000000001211218	1.0000000465398062	146820.40001778313
114.82965931863728	1.000000000182705	1.0000000701983969	146820.40002682482
115.23046092184367	1.000000000259195	1.0000000995836804	146820.40003805512
115.63126252505012	1.0000000003567693	1.0000001370689056	146820.400052381
116.03206412825651	1.000000000482752	1.0000001854678655	146820.40007087783
116.4328657314629	1.0000000006459986	1.0000002481825745	146820.40009484577
116.83366733466934	1.0000000008573124	1.0000003293633697	146820.40012587095
117.23446893787577	1.0000000011299004	1.0000004340839546	146820.4001658924
117.63527054108216	1.0000000014798764	1.0000005685347242	146820.40021727604
118.03607214428857	1.0000000019268136	1.0000007402352025	146820.40028289554
118.43687374749501	1.0000000024943485	1.000000958266026	146820.40036622123
118.8376753507014	1.0000000032108356	1.000001233519893	146820.40047141616
119.2384769539078	1.0000000041100432	1.0000015789697385	146820.40060343817
119.63927855711424	1.0000000052318854	1.0000020099495994	146820.4007681475
120.04008016032063	1.0000000066231738	1.0000025444430292	146820.40097241703
120.44088176352707	1.000000008338369	1.0000032033722335	146820.40122424267
120.84168336673346	1.0000000104403124	1.0000040108790054	146820.40153285084
121.24248496993985	1.000000013000903	1.0000049945849852	146820.40190879776
121.6432865731463	1.0000000161016944	1.000006185820723	146820.4023640572
122.04408817635273	1.0000000198343661	1.0000076198068137	146820.40291208957
122.44488977955909	1.0000000243010327	1.0000093357729172	146820.40356788735
122.84569138276552	1.0000000296143476	1.0000113769969892	146820.40434799035
123.24649298597197	1.0000000358973544	1.0000137907491573	146820.40527046393
123.64729458917836	1.0000000432830456	1.000016628121255	146820.40635483406
124.04809619238476	1.0000000519135865	1.000019943729315	146820.40762197354
124.4488977955912	1.0000000619391727	1.000023795273969	146820.4090939341
124.84969939879758	1.0000000735164898	1.0000282429496383	146820.41079372042
125.25050100200403	1.0000000868067664	1.000033348695555	146820.41274500417
125.65130260521042	1.000000101973409	1.0000391752879216	146820.4149717767
126.05210420841681	1.0000001191792407	1.0000457852788038	146820.4174979438
126.45290581162325	1.0000001385833632	1.0000532397905069	146820.42034686482
126.85370741482969	1.0000001603376965	1.000061597186619	146820.42354084473
127.25450901803605	1.0000001845832591	1.0000709116424835	146820.42710058793
127.65531062124248	1.0000002114462692	1.0000812316474181	146820.43104462582
128.05611222444892	1.0000002410341717	1.0000925984790194	146820.4353887335
128.4569138276553	1.0000002734317026	1.0001050446901567	146820.44014535195
128.85771543086173	1.000000308697113	1.0001185926597094	146820.4453230336
129.25851703406815	1.0000003468586895	1.0001332532547869	146820.45092593154
129.65931863727454	1.000000387911699	1.0001490246568354	146820.4569533508
130.06012024048098	1.0000004318158875	1.0001658914016684	146820.46339938132
130.46092184368737	1.0000004784936538	1.0001838236773664	146820.47025262963
130.86172344689376	1.0000005278290007	1.0002027769211135	146820.47749606502
131.2625250501002	1.000000579667344	1.0002226917461456	146820.48510699128
131.66332665330663	1.0000006338162393	1.000243494221039	146820.49305715377
132.06412825651302	1.0000006900470524	1.0002650965111195	146820.50131298424
132.46492985971943	1.0000007480975652	1.000287397879692	146820.50983598377
132.86573146292588	1.0000008076754816	1.000310286034771	146820.51858323728
133.26653306613227	1.0000008684627566	1.0003336387928254	146820.5275080493
133.6673346693387	1.0000009301206498	1.0003573260192928	146820.53656068584
134.0681362725451	1.0000009922953645	1.0003812117955302	146820.54568920232
134.4689378757515	1.0000010546241211	1.0004051567519205	146820.5548403353
134.86973947895794	1.0000011167414893	1.0004290205001614	146820.56396043213
135.27054108216433	1.0000011782857954	1.0004526640955584	146820.5729963918
135.67134268537072	1.0000012389054205	1.0004759524558626	146820.5818965894
136.07214428857716	1.0000012982648032	1.0004987566677188	146820.5906117577
136.4729458917836	1.000001356049981	1.0005209561155801	146820.59909580063
136.87374749498997	1.0000014119735152	1.0005424403730578	146820.6073065163
137.2745490981964	1.0000014657786747	1.0005631108114696	146820.6152062113
137.67535070140283	1.000001517242779	1.0005828818829485	146820.6227621917
138.07615230460922	1.0000015661796355	1.0006016820575423	146820.62994712056
138.4769539078156	1.0000016124410374	1.000619454397897	146820.63673923808
138.87775551102206	1.0000016559173228	1.0006361567747903	146820.6431224437
139.27855711422845	1.0000016965370295	1.0006517617345967	146820.64908624528
139.6793587174349	1.0000017342657062	1.0006662560418074	146820.6546255847
140.08016032064128	1.0000017691039664	1.0006796399318276	146820.659740552
140.48096192384767	1.0000018010848906	1.0006919261133096	146820.66443600407
140.88176352705412	1.0000018302709002	1.000703138566764	146820.66872110567
141.28256513026054	1.0000018567502298	1.0007133111891657	146820.67260881144
141.68336673346693	1.0000018806331317	1.0007224863364927	146820.67611530863
142.08416833667334	1.000001902047941	1.000730713311726	146820.6792594395
142.4849699398798	1.000001921137126	1.000738046846578	146820.68206212128
142.88577154308618	1.0000019380534295	1.0007445456207742	146820.68454577975
143.28657314629257	1.0000019529562039	1.0007502708530776	146820.68673381102
143.687374749499	1.0000019660080157	1.0007552849969426	146820.68865008326
144.0881763527054	1.0000019773715816	1.0007596505637455	146820.69031848654
144.48897795591185	1.0000019872070818	1.000763429090071	146820.69176253863
144.88977955911824	1.0000019956698718	1.0007666802592952	146820.69300504884
145.29058116232463	1.0000020029086096	1.000769461181624	146820.69406784323
145.69138276553107	1.0000020090637851	1.0007718258293323	146820.69497154854
146.0921843687375	1.000002014266638	1.0007738246210849	146820.6957354335
146.49298597194388	1.000002018638438	1.0007755041454098	146820.6963773029
146.8937875751503	1.0000020222900903	1.0007769070089891	146820.69691343996
147.29458917835674	1.0000020253220234	1.0007780717937844	146820.6973585896
147.69539078156313	1.0000020278243231	1.0007790331078878	146820.69772597824
148.09619238476952	1.0000020298770609	1.0007798217127193	146820.69802736203
148.49699398797597	1.0000020315507807	1.0007804647094964	146820.69827309824
148.89779559118236	1.0000020329071007	1.0007809857700534	146820.69847223366
149.2985971943888	1.0000020339993931	1.0007814053985717	146820.6986326045
149.6993987975952	1.0000020348735108	1.0007817412102233	146820.6987609428
150.10020040080158	1.0000020355685306	1.0007820082175864	146820.69886298588
150.50100200400803	1.000002036117495	1.0007822191144586	146820.69894358507
150.90180360721445	1.0000020365481275	1.000782384551448	146820.6990068107
151.3026052104208	1.0000020368835119	1.0007825133968544	146820.69905605196
151.70340681362725	1.0000020371427256	1.0007826129794557	146820.69909410982
152.1042084168337	1.0000020373414176	1.0007826893113037	146820.69912328187
152.5050100200401	1.000002037492331	1.000782747288123	146820.69914543905
152.90581162324648	1.0000020376057677	1.0007827908673896	146820.69916209384
153.30661322645292	1.000002037689996	1.0007828232255374	146820.6991744603
153.7074148296593	1.0000020377516052	1.000782846894138	146820.69918350579
154.10821643286576	1.0000020377958099	1.0007828638763	146820.6991899959
154.50901803607215	1.0000020378267065	1.000782875745903	146820.69919453218
154.90981963927854	1.0000020378474925	1.0007828837314345	146820.69919758398
155.31062124248498	1.0000020378606458	1.0007828887845607	146820.69919951516
155.7114228456914	1.0000020378680727	1.0007828916377641	146820.69920060557
156.11222444889776	1.0000020378712313	1.0007828928511486	146820.69920106934
156.5130260521042	1.0000020378712278	1.0007828928497322	146820.6992010688
156.91382765531066	1.0000020378688965	1.0007828919541542	146820.69920072652
157.31462925851704	1.0000020378648626	1.0007828904045473	146820.69920013426
157.71543086172343	1.0000020378595915	1.0007828883793688	146820.69919936036
158.11623246492988	1.0000020378534262	1.0007828860108878	146820.69919845517
158.51703406813627	1.0000020378466195	1.0007828833958752	146820.6991974558
158.91783567134271	1.0000020378393546	1.0007828806050123	146820.69919638918
159.3186372745491	1.0000020378317656	1.0007828776895382	146820.69919527494
159.7194388777555	1.000002037823948	1.000782874686161	146820.69919412717
160.12024048096194	1.0000020378159704	1.0007828716214033	146820.6991929559
160.52104208416836	1.0000020378078818	1.0007828685138525	146820.69919176833
160.92184368737472	1.0000020377997159	1.0007828653767081	146820.6991905694
161.32264529058116	1.0000020377914975	1.0007828622195036	146820.6991893628
161.7234468937876	1.000002037783243	1.000782859048307	146820.69918815084
162.124248496994	1.000002037774964	1.0007828558678438	146820.69918693532
162.5250501002004	1.0000020377666687	1.0007828526808653	146820.6991857174
162.92585170340683	1.0000020377583623	1.0007828494897943	146820.69918449785
163.32665330661322	1.0000020377500485	1.0007828462959327	146820.6991832772
163.72745490981967	1.00000203774173	1.0007828431002102	146820.6991820559
164.12825651302606	1.0000020377334082	1.0007828399032936	146820.69918083408
164.52905811623245	1.0000020377250847	1.0007828367055984	146820.699179612
164.9298597194389	1.0000020377167598	1.0007828335074183	146820.69917838974
165.3306613226453	1.000002037708434	1.000782830308902	146820.69917716735
165.73146292585167	1.0000020377001078	1.0007828271102388	146820.6991759449
166.13226452905812	1.0000020376917813	1.0007828239113892	146820.6991747224
166.53306613226457	1.0000020376834549	1.0007828207125407	146820.69917349992
166.93386773547095	1.0000020376751282	1.000782817513727	146820.69917227738
167.33466933867734	1.0000020376668017	1.00078281431495	146820.6991710549
167.7354709418838	1.000002037658475	1.0007828111160633	146820.69916983237
168.13627254509018	1.0000020376501486	1.000782807917288	146820.69916860986
168.53707414829663	1.0000020376418222	1.0007828047184013	146820.69916738739
168.93787575150301	1.0000020376334957	1.0007828015195877	146820.69916616488
169.3386773547094	1.000002037625169	1.0007827983207027	146820.69916494237
169.73947895791585	1.0000020376168426	1.0007827951219639	146820.69916371987
170.14028056112227	1.000002037608516	1.0007827919231518	146820.69916249733
170.54108216432863	1.0000020376001895	1.0007827887242988	146820.69916127485
170.94188376753507	1.000002037591863	1.0007827855254499	146820.69916005235
171.34268537074152	1.0000020375835363	1.000782782326602	146820.69915882984
171.7434869739479	1.0000020375752094	1.000782779127752	146820.69915760728
172.1442885771543	1.0000020375668828	1.0007827759287902	146820.69915638474
172.54509018036075	1.0000020375585559	1.0007827727297545	146820.6991551622
172.94589178356713	1.000002037550228	1.0007827695305314	146820.6991539395
173.34669338677358	1.0000020375419	1.000782766331198	146820.69915271678
173.74749498997997	1.0000020375335712	1.0007827631313821	146820.69915149393
174.14829659318636	1.0000020375252408	1.0007827599311165	146820.69915027084
174.5490981963928	1.0000020375169085	1.0007827567300323	146820.69914904752
174.94989979959922	1.0000020375085739	1.000782753527981	146820.69914782382
175.35070140280558	1.0000020375002352	1.0007827503245172	146820.69914659954
175.75150300601203	1.0000020374918912	1.0007827471189663	146820.69914537447
176.15230460921848	1.0000020374835403	1.0007827439107764	146820.69914414838
176.55310621242486	1.000002037475179	1.000782740698639	146820.69914292076
176.95390781563125	1.000002037466804	1.000782737481181	146820.69914169115
177.3547094188377	1.0000020374584102	1.000782734256538	146820.69914045878
177.7555110220441	1.0000020374499905	1.000782731021922	146820.6991392226
178.15631262525054	1.000002037441536	1.00078272777376	146820.69913798128
178.55711422845692	1.0000020374330338	1.0007827245076941	146820.699136733
178.9579158316633	1.0000020374244685	1.0007827212170621	146820.6991354754
179.35871743486976	1.0000020374158178	1.0007827178937203	146820.69913420532
179.75951903807618	1.0000020374070533	1.0007827145267172	146820.69913291853
180.16032064128254	1.0000020373981378	1.0007827111015466	146820.69913160955
180.56112224448898	1.000002037389022	1.0007827075995566	146820.69913027115
180.96192384769543	1.0000020373796423	1.0007827039962578	146820.69912889402
181.36272545090182	1.0000020373699166	1.0007827002598324	146820.6991274661
181.7635270541082	1.0000020373597376	1.0007826963493343	146820.69912597162
182.16432865731466	1.0000020373489684	1.0007826922121847	146820.69912439046
182.56513026052104	1.0000020373374336	1.0007826877807833	146820.69912269694
182.9659318637275	1.0000020373249094	1.0007826829693913	146820.69912085813
183.36673346693388	1.000002037311112	1.0007826776688766	146820.6991188324
183.76753507014027	1.0000020372956828	1.000782671741504	146820.69911656706
184.16833667334672	1.0000020372781706	1.0007826650137917	146820.6991139959
184.5691382765531	1.0000020372580096	1.0007826572687237	146820.69911103588
184.9699398797595	1.000002037234495	1.0007826482352804	146820.69910758347
185.37074148296594	1.000002037206751	1.0007826375767932	146820.69910351007
185.7715430861724	1.0000020371736944	1.0007826248773777	146820.69909865668
186.17234468937878	1.0000020371339915	1.0007826096248846	146820.69909282748
186.57314629258516	1.0000020370860083	1.0007825911911432	146820.69908578257
186.9739478957916	1.0000020370277511	1.0007825688104717	146820.69907722922
187.374749498998	1.0000020369567972	1.00078254155216	146820.69906681174
187.77555110220445	1.0000020368702174	1.000782508290614	146820.69905410006
188.17635270541084	1.0000020367644842	1.0007824676708916	146820.69903857628
188.57715430861722	1.0000020366353704	1.000782418069122	146820.69901961973
188.97795591182367	1.0000020364778333	1.0007823575478525	146820.69899649007
189.37875751503006	1.0000020362858841	1.0007822838062685	146820.69896830802
189.77955911823645	1.0000020360524438	1.0007821941251054	146820.6989340342
190.1803607214429	1.000002035769184	1.0007820853045124	146820.6988924459
190.58116232464934	1.0000020354263515	1.000781953598052	146820.69884211107
190.98196392785573	1.0000020350125807	1.0007817946388917	146820.6987813611
191.38276553106212	1.0000020345146885	1.000781603362603	146820.69870826037
191.78356713426857	1.0000020339174591	1.0007813739237916	146820.6986205749
192.18436873747495	1.000002033203416	1.0007810996084874	146820.69851573883
192.5851703406814	1.0000020323525871	1.0007807727436009	146820.69839081977
192.9859719438878	1.0000020313422615	1.0007803846045589	146820.69824248337
193.38677354709418	1.0000020301467467	1.0007799253210425	146820.6980669574
193.78757515030063	1.0000020287371287	1.0007793837850374	146820.69785999673
194.18837675350701	1.0000020270810397	1.0007787475615668	146820.69761684907
194.5891783567134	1.00000202514244	1.00077800280542	146820.6973322231
194.98997995991985	1.0000020228814224	1.0007771341851286	146820.6970002596
195.3907815631263	1.0000020202540456	1.0007761248199083	146820.69661450706
195.79158316633269	1.0000020172122057	1.000774956229496	146820.69616790293
196.19238476953907	1.0000020137035528	1.000773608302365	146820.6956527611
196.59318637274552	1.0000020096714637	1.0007720592854876	146820.69506076816
196.9939879759519	1.0000020050550797	1.0007702857986291	146820.69438298882
197.39478957915836	1.000001999789416	1.0007682628767685	146820.69360988197
197.79559118236475	1.0000019938055569	1.0007659640440694	146820.69273132939
198.19639278557113	1.0000019870309362	1.000763361422684	146820.69173667688
198.59719438877758	1.0000019793897175	1.0007604258784006	146820.69061479007
198.99799599198397	1.0000019708032748	1.0007571272053108	146820.68935412512
199.39879759519036	1.000001961190805	1.0007534343610374	146820.68794281848
199.7995991983968	1.0000019504527242	1.0007493090883024	146820.68636624914


==> input/psystem11jumpCPL2_1.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0	1.0	146820.4
-41.48296593186373	1.0	1.0	146820.4
-41.08216432865731	1.0	1.0	146820.4
-40.68136272545091	1.0	1.0	146820.4
-40.28056112224451	1.0	1.0	146820.4
-39.879759519038075	1.0	1.0	146820.4
-39.47895791583167	1.0	1.0	146820.4
-39.078156312625254	1.0	1.0	146820.4
-38.67735470941885	1.0	1.0	146820.4
-38.27655310621243	1.0	1.0	146820.4
-37.87575150300603	1.0	1.0	146820.4
-37.4749498997996	1.0	1.0	146820.4
-37.074148296593194	1.0	1.0	146820.4
-36.673346693386776	1.0	1.0	146820.4
-36.27254509018037	1.0	1.0	146820.4
-35.871743486973955	1.0	1.0	146820.4
-35.47094188376755	1.0	1.0	146820.4
-35.07014028056112	1.0	1.0	146820.4
-34.669338677354716	1.0	1.0	146820.4
-34.2685370741483	1.0	1.0	146820.4
-33.867735470941895	1.0	1.0	146820.4
-33.46693386773548	1.0	1.0	146820.4
-33.066132264529074	1.0	1.0	146820.4
-32.66533066132264	1.0	1.0	146820.4
-32.26452905811624	1.0	1.0	146820.4
-31.86372745490982	1.0	1.0	146820.4
-31.462925851703417	1.0	1.0	146820.4
-31.062124248497	1.0	1.0	146820.4
-30.661322645290596	1.0	1.0	146820.4
-30.260521042084164	1.0	1.0	146820.4
-29.85971943887776	1.0	1.0	146820.4
-29.458917835671343	1.0	1.0	146820.4
-29.05811623246494	1.0	1.0	146820.4
-28.657314629258522	1.0	1.0	146820.4
-28.25651302605212	1.0	1.0	146820.4
-27.855711422845687	1.0	1.0	146820.4
-27.454909819639283	1.0	1.0	146820.4
-27.054108216432866	1.0	1.0	146820.4
-26.653306613226462	1.0	1.0	146820.4
-26.252505010020045	1.0	1.0	146820.4
-25.85170340681364	1.0	1.0	146820.4
-25.45090180360721	1.0	1.0	146820.4
-25.050100200400806	1.0	1.0	146820.4
-24.649298597194388	1.0	1.0	146820.4
-24.248496993987985	1.0	1.0	146820.4
-23.847695390781567	1.0	1.0	146820.4
-23.446893787575164	1.0	1.0	146820.4
-23.04609218436873	1.0	1.0	146820.4
-22.645290581162342	1.0	1.0	146820.4
-22.24448897795591	1.0	1.0	146820.4
-21.843687374749507	1.0	1.0	146820.4
-21.44288577154309	1.0	1.0	146820.4
-21.042084168336686	1.0	1.0	146820.4
-20.641282565130254	1.0	1.0	146820.4
-20.240480961923865	1.0	1.0	146820.4
-19.839679358717433	1.0	1.0	146820.4
-19.43887775551103	1.0	1.0	146820.4
-19.038076152304612	1.0	1.0	146820.4
-18.63727454909821	1.0	1.0	146820.4
-18.236472945891776	1.0	1.0	146820.4
-17.835671342685387	1.0	1.0	146820.4
-17.434869739478955	1.0	1.0	146820.4
-17.034068136272552	1.0	1.0	146820.4
-16.633266533066134	1.0	1.0	146820.4
-16.23246492985973	1.0	1.0	146820.4
-15.831663326653299	1.0	1.0	146820.4
-15.43086172344691	1.0	1.0	146820.4
-15.030060120240478	1.0	1.0	146820.4
-14.629258517034074	1.0	1.0	146820.4
-14.228456913827657	1.0	1.0	146820.4
-13.827655310621253	1.0	1.0	146820.4
-13.426853707414821	1.0	1.0	146820.4
-13.026052104208432	1.0	1.0	146820.4
-12.625250501002	1.0	1.0	146820.4
-12.224448897795597	1.0	1.0	146820.4
-11.823647294589179	1.0	1.0	146820.4
-11.422845691382776	1.0	1.0	146820.4
-11.022044088176344	1.0	1.0	146820.4
-10.621242484969954	1.0	1.0	146820.4
-10.220440881763523	1.0	1.0	146820.4
-9.81963927855712	1.0	1.0	146820.4
-9.418837675350701	1.0	1.0	146820.4
-9.018036072144298	1.0	1.0	146820.4
-8.617234468937866	1.0	1.0	146820.4
-8.216432865731477	1.0	1.0	146820.4
-7.815631262525045	1.0	1.0	146820.4
-7.414829659318642	1.0	1.0	146820.4
-7.014028056112224	1.0	1.0	146820.4
-6.6132264529058205	1.0	1.0	146820.4
-6.212424849699389	1.0	1.0	146820.4
-5.811623246492999	1.0	1.0	146820.4
-5.4108216432865675	1.0	1.0	146820.4
-5.010020040080164	1.0	1.0	146820.4
-4.609218436873746	1.0	1.0	146820.4
-4.208416833667343	1.0	1.0	146820.4
-3.807615230460911	1.0	1.0	146820.4
-3.4068136272545217	1.0	1.0	146820.4
-3.00601202404809	1.0	1.0	146820.4
-2.6052104208416864	1.0	1.0	146820.4
-2.2044088176352687	1.0	1.0	146820.4
-1.8036072144288653	1.0	1.0	146820.4
-1.4028056112224334	1.0	1.0	146820.4
-1.0020040080160442	1.0	1.0	146820.4
-0.6012024048096123	1.0	1.0	146820.4
-0.20040080160320883	1.0	1.0	146820.4
0.20040080160319462	1.0	1.0	146820.4
0.6012024048096123	1.0	1.0	146820.4
1.0020040080160584	1.0	1.0	146820.4
1.4028056112224192	1.0	1.0	146820.4
1.8036072144288653	1.0	1.0	146820.4
2.204408817635283	1.0	1.0	146820.4
2.605210420841672	1.0	1.0	146820.4
3.00601202404809	1.0	1.0	146820.4
3.406813627254536	1.0	1.0	146820.4
3.807615230460897	1.0	1.0	146820.4
4.208416833667343	1.0	1.0	146820.4
4.6092184368737605	1.0	1.0	146820.4
5.01002004008015	1.0	1.0	146820.4
5.4108216432865675	1.0	1.0	146820.4
5.8116232464930135	1.0	1.0	146820.4
6.212424849699374	1.0	1.0	146820.4
6.6132264529058205	1.0	1.0	146820.4
7.014028056112238	1.0	1.0	146820.4
7.414829659318627	1.0	1.0	146820.4
7.815631262525045	1.0	1.0	146820.4
8.216432865731491	1.0	1.0	146820.4
8.617234468937852	1.0	1.0	146820.4
9.018036072144298	1.0	1.0	146820.4
9.418837675350716	1.0	1.0	146820.4
9.819639278557105	1.0	1.0	146820.4
10.220440881763523	1.0	1.0	146820.4
10.621242484969969	1.0	1.0	146820.4
11.02204408817633	1.0	1.0	146820.4
11.422845691382776	1.0	1.0	146820.4
11.823647294589193	1.0	1.0	146820.4
12.224448897795583	1.0	1.0	146820.4
12.625250501002	1.0	1.0	146820.4
13.026052104208446	1.0	1.0	146820.4
13.426853707414807	1.0	1.0	146820.4
13.827655310621253	1.0	1.0	146820.4
14.22845691382767	1.0	1.0	146820.4
14.62925851703406	1.0	1.0	146820.4
15.030060120240478	1.0	1.0	146820.4
15.430861723446924	1.0	1.0	146820.4
15.831663326653285	1.0	1.0	146820.4
16.23246492985973	1.0	1.0	146820.4
16.63326653306615	1.0	1.0	146820.4
17.034068136272538	1.0	1.0	146820.4
17.434869739478955	1.0	1.0	146820.4
17.8356713426854	1.0	1.0	146820.4
18.236472945891762	1.0	1.0	146820.4
18.63727454909821	1.0	1.0	146820.4
19.038076152304626	1.0	1.0	146820.4
19.438877755511015	1.0	1.0	146820.4
19.839679358717433	1.0	1.0	146820.4
20.24048096192388	1.0	1.0	146820.4
20.64128256513024	1.0	1.0	146820.4
21.042084168336686	1.0	1.0	146820.4
21.442885771543104	1.0	1.0	146820.4
21.843687374749493	1.0	1.0	146820.4
22.24448897795591	1.0	1.0	146820.4
22.645290581162357	1.0	1.0	146820.4
23.046092184368717	1.0	1.0	146820.4
23.446893787575164	1.0	1.0	146820.4
23.84769539078158	1.0	1.0	146820.4
24.24849699398797	1.0	1.0	146820.4
24.649298597194388	1.0	1.0	146820.4
25.050100200400806	1.0	1.0	146820.4
25.450901803607195	1.0	1.0	146820.4
25.85170340681364	1.0	1.0	146820.4
26.25250501002006	1.0	1.0	146820.4
26.653306613226448	1.0	1.0	146820.4
27.054108216432866	1.0	1.0	146820.4
27.454909819639283	1.0	1.0	146820.4
27.855711422845673	1.0	1.0	146820.4
28.25651302605212	1.0	1.0	146820.4
28.657314629258536	1.0	1.0	146820.4
29.058116232464926	1.0	1.0	146820.4
29.458917835671343	1.0	1.0	146820.4
29.85971943887776	1.0	1.0	146820.4
30.26052104208415	1.0	1.0	146820.4
30.661322645290596	1.0	1.0	146820.4
31.062124248497014	1.0	1.0	146820.4
31.462925851703403	1.0	1.0	146820.4
31.86372745490982	1.0	1.0	146820.4
32.26452905811624	1.0	1.0	146820.4
32.66533066132263	1.0	1.0	146820.4
33.066132264529074	1.0	1.0	146820.4
33.46693386773549	1.0	1.0	146820.4
33.86773547094188	1.0	1.0	146820.4
34.2685370741483	1.0	1.0	146820.4
34.669338677354716	1.0	1.0	146820.4
35.070140280561105	1.0	1.0	146820.4
35.47094188376755	1.0	1.0	146820.4
35.87174348697397	1.0	1.0	146820.4
36.27254509018036	1.0	1.0	146820.4
36.673346693386776	1.0	1.0	146820.4
37.074148296593194	1.0	1.0	146820.4
37.47494989979958	1.0	1.0	146820.4
37.87575150300603	1.0	1.0	146820.4
38.27655310621245	1.0	1.0	146820.4
38.677354709418836	1.0	1.0	146820.4
39.078156312625254	1.0	1.0	146820.4
39.47895791583167	1.0	1.0	146820.4
39.87975951903806	1.0	1.0	146820.4
40.28056112224451	1.0	1.0	146820.4
40.681362725450924	1.0	1.0	146820.4
41.08216432865731	1.0	1.0	146820.4
41.48296593186373	1.0	1.0	146820.4
41.88376753507015	1.0	1.0	146820.4
42.28456913827654	1.0	1.0	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL2_2.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0000000000000002	0.9999999999998884	146820.40000000002
-41.48296593186373	1.0000000000000009	0.999999999999628	146820.4000000001
-41.08216432865731	1.0000000000000033	0.9999999999987347	146820.4000000005
-40.68136272545091	1.00000000000001	0.9999999999961667	146820.40000000145
-40.28056112224451	1.0000000000000298	0.9999999999886486	146820.40000000436
-39.879759519038075	1.0000000000000848	0.9999999999676575	146820.40000001245
-39.47895791583167	1.0000000000002343	0.9999999999104536	146820.4000000344
-39.078156312625254	1.0000000000006264	0.9999999997605767	146820.40000009196
-38.67735470941885	1.0000000000016207	0.9999999993805436	146820.40000023795
-38.27655310621243	1.0000000000040619	0.9999999984477116	146820.40000059636
-37.87575150300603	1.000000000009864	0.9999999962303004	146820.40000144826
-37.4749498997996	1.0000000000232256	0.9999999911238049	146820.40000341
-37.074148296593194	1.0000000000530467	0.9999999797270206	146820.40000778832
-36.673346693386776	1.0000000001175808	0.9999999550639548	146820.40001726325
-36.27254509018037	1.0000000002530496	0.9999999032916325	146820.40003715284
-35.871743486973955	1.0000000005290086	0.9999997978279541	146820.40007766924
-35.47094188376755	1.0000000010747365	0.9999995892664705	146820.40015779325
-35.07014028056112	1.000000002122827	0.9999991887160833	146820.4003116743
-34.669338677354716	1.0000000040784027	0.9999984413507321	146820.4005987927
-34.2685370741483	1.0000000076245936	0.9999970860975358	146820.4011194459
-33.867735470941895	1.0000000138765857	0.9999946967644318	146820.40203736586
-33.46693386773548	1.0000000245966993	0.9999905998423977	146820.40361129722
-33.066132264529074	1.0000000424805588	0.9999837651406576	146820.40623701265
-32.66533066132264	1.0000000715182038	0.999972667779622	146820.4105003313
-32.26452905811624	1.0000001174231694	0.9999551242081921	146820.4172401167
-31.86372745490982	1.0000001881069474	0.9999281108781131	146820.42761793724
-31.462925851703417	1.0000002941569337	0.9998875815849143	146820.44318823866
-31.062124248497	1.0000004492556307	0.9998283072590486	146820.4659598914
-30.661322645290596	1.0000006704616788	0.9997437685604735	146820.49843745187
-30.260521042084164	1.0000009782644788	0.9996261349984608	146820.54362918207
-29.85971943887776	1.0000013963289396	0.9994663624735383	146820.60500957342
-29.458917835671343	1.0000019508689286	0.9992544327173286	146820.68642735644
-29.05811623246494	1.0000026696279676	0.9989797428266369	146820.79195584604
-28.657314629258522	1.0000035805000969	0.9986316323142039	146820.9256904564
-28.25651302605212	1.0000047098847253	0.9982000118224092	146821.09150715932
-27.855711422845687	1.0000060809254971	0.9976760361641615	146821.29280391385
-27.454909819639283	1.0000077118224686	0.9970527493527062	146821.53225285956
-27.054108216432866	1.00000961441881	0.9963256247265508	146821.81159281544
-26.653306613226462	1.000011793242242	0.9954929312975112	146822.13148854327
-26.252505010020045	1.0000142451287322	0.9945558775885311	146822.4914754985
-25.85170340681364	1.0000169594798471	0.993518513314743	146822.88999761496
-25.45090180360721	1.0000199191193369	0.9923874020614302	146823.3245330687
-25.050100200400806	1.0000231016350638	0.991171108475744	146823.79179130073
-24.649298597194388	1.0000264810338508	0.9898795658629117	146824.28795598238
-24.248496993987985	1.0000300295088949	0.9885234007527854	146824.80894450773
-23.847695390781567	1.0000337191248567	0.9871132889151901	146825.35065539912
-23.446893787575164	1.0000375232603713	0.9856594040697874	146825.90918009702
-23.04609218436873	1.0000414177018389	0.984170999856145	146826.48096355106
-22.645290581162342	1.00004538134376	0.9826561421642617	146827.06290704338
-22.24448897795591	1.0000493965077606	0.9811215871905722	146827.65241502802
-21.843687374749507	1.000053448936049	0.97957278391544	146828.2473941703
-21.44288577154309	1.0000575275408592	0.9780139698421799	146828.84621655996
-21.042084168336686	1.0000616239993163	0.9764483258130324	146829.44766022923
-20.641282565130254	1.0000657322764135	0.9748781583052764	146830.05083911592
-20.240480961923865	1.000069848142476	0.9733050838391529	146830.65513221757
-19.839679358717433	1.0000739687310574	0.9717301979347136	146831.26011868133
-19.43887775551103	1.0000780921632009	0.9701542187104767	146831.86552263802
-19.038076152304612	1.0000822172473516	0.9685776015691623	146832.47116914304
-18.63727454909821	1.0000863432523959	0.9670006259383053	146833.07695085407
-18.236472945891776	1.000090469744271	0.9654234577148685	146833.68280404175
-17.835671342685387	1.000094596473626	0.9638461922006764	146834.28869209636
-17.434869739478955	1.0000987233018703	0.9622688823653178	146834.89459466992
-17.034068136272552	1.0001028501544844	0.9606915566904253	146835.50050082145
-16.633266533066134	1.0001069769927105	0.9591142299898041	146836.10640486053
-16.23246492985973	1.0001111037970547	0.9575369097142018	146836.71230392507
-15.831663326653299	1.0001152305580376	0.9559595994869744	146837.3181966233
-15.43086172344691	1.0001193572712042	0.9543823010113308	146837.9240823011
-15.030060120240478	1.0001234839345314	0.9528050150605869	146838.5299606615
-14.629258517034074	1.0001276105471328	0.9512277419738712	146839.13583157427
-14.228456913827657	1.0001317371086342	0.9496504818945869	146839.74169498452
-13.827655310621253	1.0001358636188833	0.948073234881054	146840.3475508699
-13.426853707414821	1.0001399900778216	0.9464960009561229	146840.9533992218
-13.026052104208432	1.0001441164854274	0.9449187801279464	146841.55924003705
-12.625250501002	1.000148242841695	0.943341572399575	146842.1650733148
-12.224448897795597	1.000152369146623	0.941764377771307	146842.77089905483
-11.823647294589179	1.0001564954002125	0.9401871962432536	146843.37671725734
-11.422845691382776	1.0001606216024648	0.9386100278148573	146843.98252792252
-11.022044088176344	1.0001647477533824	0.937032872485968	146844.5883310507
-10.621242484969954	1.0001688738529666	0.9354557302558427	146845.1941266421
-10.220440881763523	1.0001729999012197	0.9338786011241083	146845.79991469704
-9.81963927855712	1.0001771258981438	0.9323014850903192	146846.40569521583
-9.418837675350701	1.000181251843741	0.9307243821539531	146847.0114681988
-9.018036072144298	1.0001853777380127	0.9291472923143042	146847.61723364613
-8.617234468937866	1.0001895035809616	0.927570215571147	146848.2229915582
-8.216432865731477	1.0001936293725895	0.925993151923926	146848.82874193534
-7.815631262525045	1.0001977551128982	0.924416101372043	146849.43448477777
-7.414829659318642	1.0002018808018898	0.9228390639150165	146850.04022008576
-7.014028056112224	1.000206006439566	0.9212620395524729	146850.64594785965
-6.6132264529058205	1.0002101320259291	0.9196850282839292	146851.25166809972
-6.212424849699389	1.0002142575609814	0.9181080301087892	146851.8573808063
-5.811623246492999	1.0002183830447242	0.9165310450265696	146852.46308597963
-5.4108216432865675	1.0002225084771599	0.9149540730368237	146853.06878362
-5.010020040080164	1.0002266338582904	0.9133771141390301	146853.67447372773
-4.609218436873746	1.0002307591881177	0.9118001683327046	146854.2801563031
-4.208416833667343	1.0002348844666438	0.9102232356174764	146854.88583134642
-3.807615230460911	1.0002390096938707	0.9086463159926382	146855.49149885797
-3.4068136272545217	1.0002431348698002	0.9070694094578158	146856.097158838
-3.00601202404809	1.0002472599944345	0.9054925160125279	146856.70281128687
-2.6052104208416864	1.0002513850677757	0.9039156356562144	146857.30845620483
-2.2044088176352687	1.0002555100898254	0.9023387683885034	146857.9140935922
-1.8036072144288653	1.0002596350605861	0.9007619142089485	146858.51972344928
-1.4028056112224334	1.0002637599798414	0.8991850730333268	146859.1253457443
-1.0020040080160442	1.0002678850360613	0.8976083172456215	146859.73098814854
-0.6012024048096123	1.0002718468404146	0.895968894543135	146860.3126618484
-0.20040080160320883	1.0004136947806517	0.9472904703585021	146881.13883317317
0.20040080160319462	1.000412660013513	1.0517760141500694	146880.98690824799
0.6012024048096123	1.0002694534928342	1.103382273294666	146859.96126959933
1.0020040080160584	1.0002651998103076	1.101895523849386	146859.33674222926
1.4028056112224192	1.0002611387093647	1.1003351636935899	146858.7404897644
1.8036072144288653	1.0002570778320548	1.0987746867154426	146858.1442701334
2.204408817635283	1.0002530169059387	1.0972141970046458	146857.5480433367
2.605210420841672	1.0002489559306298	1.0956536947077988	146856.95180931743
3.00601202404809	1.000244894906126	1.0940931798243851	146856.35556807538
3.406813627254536	1.0002408338324251	1.0925326523541783	146855.7593196102
3.807615230460897	1.0002367727095256	1.0909721122965814	146855.16306392162
4.208416833667343	1.0002327115374254	1.0894115596512624	146854.5668010094
4.6092184368737605	1.0002286503161226	1.0878509944176997	146853.97053087325
5.01002004008015	1.0002245890456156	1.086290416595445	146853.37425351288
5.4108216432865675	1.0002205277259022	1.0847298261839804	146852.77796892804
5.8116232464930135	1.0002164663569806	1.0831692231828942	146852.18167711844
6.212424849699374	1.0002124049388492	1.0816086075917013	146851.5853780838
6.6132264529058205	1.000208343471506	1.0800479794100324	146850.9890718239
7.014028056112238	1.000204281954949	1.0784873386373666	146850.3927583384
7.414829659318627	1.0002002203891764	1.0769266852731423	146849.79643762702
7.815631262525045	1.0001961587741863	1.075366019317066	146849.20010968955
8.216432865731491	1.0001920971099771	1.0738053407685724	146848.6037745257
8.617234468937852	1.0001880353965469	1.0722446496272235	146848.00743213517
9.018036072144298	1.0001839736338938	1.0706839458925317	146847.41108251773
9.418837675350716	1.0001799118220156	1.0691232295640882	146846.81472567306
9.819639278557105	1.0001758499609106	1.067562500641406	146846.21836160088
10.220440881763523	1.0001717880505772	1.0660017591240434	146845.62199030095
10.621242484969969	1.0001677260910131	1.0644410050115496	146845.025611773
11.02204408817633	1.000163664082217	1.0628802383034435	146844.4292260167
11.422845691382776	1.0001596020241865	1.0613194589991288	146843.83283303186
11.823647294589193	1.0001555399169197	1.0597586670984538	146843.2364328181
12.224448897795583	1.0001514777604155	1.058197862600717	146842.6400253753
12.625250501002	1.0001474155546717	1.0566370455055794	146842.0436107031
13.026052104208446	1.0001433532996868	1.055076215812707	146841.44718880134
13.426853707414807	1.0001392909954605	1.0535153735222489	146840.8507596699
13.827655310621253	1.0001352286419956	1.051954518635619	146840.25432330923
14.22845691382767	1.0001311662393022	1.0503936511569503	146839.65787972085
14.62925851703406	1.0001271037874129	1.048832771098856	146839.06142890948
15.030060120240478	1.0001230412864144	1.0472718784949107	146838.46497088787
15.430861723446924	1.0001189787365292	1.0457109734308623	146837.8685056887
15.831663326653285	1.0001149161383	1.0441500561156538	146837.27203339167
16.23246492985973	1.0001108534930039	1.0425891270400758	146836.6755541842
16.63326653306615	1.0001067908035317	1.0410281873151648	146836.07906849083
17.034068136272538	1.0001027280761985	1.0394672393674953	146835.4825772387
17.434869739478955	1.0000986653243222	1.0379062883138717	146834.8860823831
17.8356713426854	1.0000946025750275	1.0363453445761892	146834.28958790656
18.236472945891762	1.0000905398816904	1.0347844286620524	146833.69310164574
18.63727454909821	1.0000864773458173	1.0332235795700038	146833.09663850383
19.038076152304626	1.0000824151540006	1.0316628689889489	146832.50022587643
19.438877755511015	1.0000783536378561	1.0301024243248096	146831.9039124515
19.839679358717433	1.0000742933672426	1.0285424645144028	146831.3077818959
20.24048096192388	1.0000702352890944	1.026983353362714	146830.71197323897
20.64128256513024	1.0000661809249967	1.0254256754482112	146830.11670988039
21.042084168336686	1.0000621326390815	1.0238703390430623	146829.522338923
21.442885771543104	1.0000580939826338	1.0223187085013394	146828.92938176787
21.843687374749493	1.0000540701119365	1.0207727647838785	146828.33859546256
22.24448897795591	1.0000500682609232	1.0192352870347303	146827.75104209606
22.645290581162357	1.0000460982309343	1.0177100407245188	146827.16816070504
23.046092184368717	1.000042172838654	1.0162019497241732	146826.5918330403
23.446893787575164	1.0000383082442155	1.0147172223375547	146826.024431739
23.84769539078158	1.0000345240698174	1.0132633968500615	146825.46883774022
24.24849699398797	1.0000308432205958	1.0118492726901471	146824.92841398515
24.649298597194388	1.0000272913382842	1.0104847005201718	146824.40692520342
25.050100200400806	1.00002389585579	1.0091802190137749	146823.90839910545
25.450901803607195	1.000020684674414	1.007946546673035	146823.43693217132
25.85170340681364	1.0000176845476139	1.006793960921069	146822.99645235448
26.25250501002006	1.0000149193147692	1.0057316195794805	146822.59045976214
26.653306613226448	1.000012408172533	1.00476689680143	146822.22177285457
27.054108216432866	1.0000101641888222	1.003904812223155	146821.89231026854
27.454909819639283	1.0000081932485323	1.0031476259787817	146821.60293602681
27.855711422845673	1.0000064935709128	1.0024946533245889	146821.35338867884
28.25651302605212	1.0000050558636797	1.0019423238738336	146821.1423039278
28.657314629258536	1.000003864092004	1.0014844770364677	146820.96732753364
29.058116232464926	1.0000028967578185	1.0011128534988711	146820.8253031416
29.458917835671343	1.0000021285218437	1.000817718353774	146820.71251042848
29.85971943887776	1.000001531967961	1.00058853891126	146820.6249241488
30.26052104208415	1.0000010793108391	1.0004146407048422	146820.55846484913
30.661322645290596	1.0000007438794536	1.0002857774007934	146820.5092166789
31.062124248497014	1.0000005012620075	1.0001925706301906	146820.47359548844
31.462925851703403	1.0000003300594622	1.0001267994620433	146820.44845946226
31.86372745490982	1.0000002122532778	1.0000815416699316	146820.43116311115
32.26452905811624	1.000000133238726	1.0000511865252952	146820.41956216304
32.66533066132263	1.0000000816032604	1.000031349648486	146820.41198102332
33.066132264529074	1.0000000487393215	1.0000187242587708	146820.40715592666
33.46693386773549	1.0000000283756574	1.0000109011191192	146820.40416612537
33.86773547094188	1.000000016095736	1.0000061835231833	146820.4023631824
34.2685370741483	1.0000000088916314	1.0000034159114637	146820.4013054729
34.669338677354716	1.0000000047815332	1.0000018369288115	146820.4007020266
35.070140280561105	1.0000000025019498	1.000000961177699	146820.40036733725
35.47094188376755	1.000000001273287	1.0000004891606014	146820.4001869445
35.87174348697397	1.0000000006299703	1.0000002420166691	146820.4000924925
36.27254509018036	1.0000000003028782	1.0000001163571264	146820.4000444687
36.673346693386776	1.0000000001414409	1.0000000543374976	146820.4000207664
37.074148296593194	1.0000000000641274	1.0000000246358598	146820.4000094152
37.47494989979958	1.0000000000282143	1.0000000108391465	146820.40000414243
37.87575150300603	1.0000000000120404	1.000000004625565	146820.40000176776
38.27655310621245	1.0000000000049813	1.000000001913712	146820.40000073134
38.677354709418836	1.0000000000019968	1.0000000007671375	146820.4000002932
39.078156312625254	1.0000000000007752	1.0000000002977814	146820.4000001138
39.47895791583167	1.000000000000291	1.0000000001118772	146820.40000004275
39.87975951903806	1.0000000000001057	1.0000000000406797	146820.4000000155
40.28056112224451	1.000000000000037	1.000000000014217	146820.40000000544
40.681362725450924	1.0000000000000124	1.0000000000048386	146820.40000000183
41.08216432865731	1.000000000000004	1.000000000001563	146820.40000000058
41.48296593186373	1.000000000000001	1.0000000000004095	146820.40000000017
41.88376753507015	1.0000000000000004	1.0000000000001117	146820.40000000005
42.28456913827654	1.0	1.0000000000000373	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL2_3.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	0.9999999999999628	146820.4
-139.27855711422848	1.0000000000000002	0.9999999999999256	146820.40000000002
-138.87775551102206	1.0000000000000007	0.9999999999996652	146820.40000000008
-138.4769539078156	1.0000000000000018	0.9999999999993674	146820.40000000026
-138.07615230460922	1.000000000000003	0.9999999999988463	146820.40000000046
-137.67535070140283	1.0000000000000056	0.9999999999977671	146820.4000000008
-137.2745490981964	1.0000000000000098	0.999999999996241	146820.40000000142
-136.87374749499	1.0000000000000169	0.9999999999935242	146820.40000000247
-136.47294589178358	1.0000000000000289	0.9999999999889464	146820.40000000424
-136.07214428857716	1.0000000000000486	0.9999999999813909	146820.40000000712
-135.67134268537075	1.0000000000000813	0.9999999999688859	146820.40000001193
-135.27054108216433	1.0000000000001348	0.9999999999484531	146820.40000001978
-134.86973947895794	1.0000000000002216	0.9999999999152546	146820.40000003253
-134.46893787575152	1.0000000000003617	0.9999999998617354	146820.4000000531
-134.0681362725451	1.000000000000586	0.9999999997759849	146820.40000008603
-133.6673346693387	1.000000000000943	0.9999999996396184	146820.40000013844
-133.2665330661323	1.0000000000015064	0.9999999994243868	146820.40000022115
-132.86573146292588	1.0000000000023892	0.9999999990868564	146820.40000035078
-132.46492985971943	1.0000000000037634	0.9999999985617476	146820.40000055253
-132.06412825651304	1.0000000000058873	0.9999999977500975	146820.40000086438
-131.66332665330663	1.0000000000091456	0.9999999965047833	146820.40000134276
-131.2625250501002	1.0000000000141096	0.9999999946077076	146820.40000207158
-130.8617234468938	1.0000000000216187	0.9999999917380133	146820.40000317406
-130.46092184368737	1.000000000032897	0.9999999874277227	146820.40000482995
-130.06012024048098	1.0000000000497178	0.9999999809992803	146820.40000729958
-129.65931863727457	1.0000000000746287	0.9999999714789906	146820.400010957
-129.25851703406815	1.0000000001112626	0.9999999574786954	146820.4000163356
-128.85771543086173	1.0000000001647595	0.9999999370336573	146820.40002419005
-128.45691382765534	1.0000000002423384	0.9999999073852405	146820.4000355802
-128.05611222444892	1.0000000003540577	0.9999998646891977	146820.40005198287
-127.65531062124248	1.0000000005138274	0.9999998036297937	146820.40007544035
-127.25450901803609	1.000000000740735	0.9999997169121887	146820.400108755
-126.85370741482969	1.0000000010607724	0.9999995946029363	146820.400155743
-126.45290581162325	1.0000000015090607	0.9999994232799595	146820.40022156088
-126.05210420841686	1.0000000021326922	0.9999991849456018	146820.40031312272
-125.65130260521042	1.0000000029943241	0.9999988556545101	146820.40043962785
-125.25050100200403	1.0000000041766763	0.9999984037932295	146820.40061322128
-124.84969939879763	1.0000000057881113	0.9999977879486606	146820.4008498128
-124.4488977955912	1.0000000079694786	0.999996954292222	146820.40117008204
-124.04809619238476	1.0000000109024285	0.9999958334024088	146820.4016006989
-123.64729458917839	1.0000000148193964	0.9999943364488982	146820.4021757897
-123.24649298597197	1.0000000200154688	0.9999923506580243	146820.40293867912
-122.84569138276552	1.0000000268623148	0.9999897339885564	146820.4039439358
-122.44488977955913	1.0000000358243553	0.999986308951946	146820.40525974616
-122.04408817635273	1.0000000474772905	0.9999818555320895	146820.4069706348
-121.6432865731463	1.0000000625290524	0.999976103177351	146820.40918054048
-121.24248496993991	1.0000000818431702	0.9999687218713714	146820.412016247
-120.84168336673346	1.000000106464431	0.9999593123262736	146820.41563115033
-120.44088176352707	1.0000001376466061	0.9999473953860614	146820.42020932975
-120.04008016032067	1.0000001768818696	0.9999324007839256	146820.42596986683
-119.63927855711424	1.0000002259313827	0.9999136554538861	146820.433171336
-119.23847695390782	1.000000286856344	0.9998903716637632	146820.44211636318
-118.83767535070143	1.0000003620486466	0.9998616352987634	146820.4531561271
-118.43687374749501	1.0000004542600998	0.9998263946942177	146820.46669464954
-118.03607214428858	1.000000566629028	0.9997834504693373	146820.4831927005
-117.63527054108218	1.0000007027029214	0.9997314468709395	146820.503171124
-117.23446893787577	1.0000008664557196	0.9996688651673277	146820.52721337532
-116.83366733466934	1.000001062298261	0.9995940196543858	146820.55596705558
-116.43286573146295	1.000001295080439	0.999505056831581	146820.59014422807
-116.03206412825651	1.0000015700836862	0.999399958272096	146820.63052031482
-115.63126252505012	1.0000018930025611	0.9992765476602731	146820.67793139323
-115.23046092184372	1.0000022699144409	0.9991325023722504	146820.73326974615
-114.82965931863728	1.0000027072366375	0.9989653698633538	146820.79747756603
-114.42885771543087	1.0000032116706317	0.998772588979638	146820.8715387668
-114.02805611222448	1.0000037901335643	0.9985515161366928	146820.95646892596
-113.62725450901806	1.000004449677615	0.9982994561303806	146821.05330344732
-113.22645290581163	1.0000051973984112	0.9980136971371629	146821.16308411368
-112.82565130260522	1.0000060403341258	0.9976915492745192	146821.2868442725
-112.42484969939882	1.0000069853574225	0.9973303858938315	146821.42559297092
-112.02404809619239	1.00000803906284	0.9969276866172306	146821.5802984218
-111.623246492986	1.0000092076525768	0.996481080985939	146821.7518712344
-111.22244488977955	1.0000104968238912	0.9959883914908292	146821.94114788243
-110.82164328657316	1.0000119116614772	0.9954476747025169	146822.14887490275
-110.42084168336676	1.0000134565381653	0.9948572592208096	146822.37569431606
-110.02004008016033	1.0000151350271638	0.9942157792133312	146822.62213074218
-109.61923847695391	1.0000169498287563	0.9935222024310011	146822.88858063793
-109.21843687374752	1.0000189027139517	0.992775851745571	146823.17530402346
-108.8176352705411	1.00002099448704	0.991976419461767	146823.482418985
-108.41683366733467	1.0000232249683674	0.9911239739041316	146823.80989914568
-108.01603206412827	1.000025592997942	0.9902189580426789	146824.15757419504
-107.61523046092186	1.0000280964597537	0.9892621802035356	146824.5251334596
-107.21442885771543	1.0000307323259554	0.9882547971884968	146824.9121323897
-106.81362725450904	1.0000334967193818	0.9871982903879221	146825.3180017383
-106.4128256513026	1.0000363849922522	0.9860944357072442	146825.74205911646
-106.01202404809621	1.0000393918184118	0.9849452683207851	146826.18352253595
-105.6112224448898	1.0000425112960676	0.9837530434122712	146826.64152549315
-105.21042084168337	1.0000457370577434	0.982520194158617	146827.1151331127
-104.80961923847696	1.0000490623840643	0.9812492882465662	146827.60335885326
-104.40881763527057	1.0000524803180422	0.9799429841997248	146828.10518128707
-104.00801603206415	1.0000559837766996	0.9786039887201349	146828.61956048853
-103.60721442885772	1.000059565657175	0.9772350161388207	146829.14545361267
-103.20641282565131	1.00006321893484	0.9758387509174669	146829.68182930077
-102.80561122244491	1.0000669367514357	0.9744178139656022	146830.22768062048
-102.40480961923848	1.0000707124917214	0.97297473334516	146830.78203631952
-102.00400801603209	1.0000745398476751	0.9715119197332089	146831.3439702516
-101.60320641282564	1.0000784128697813	0.9700316468187478	146831.91260890642
-101.20240480961925	1.0000823260054288	0.9685360366252336	146832.48713704746
-100.80160320641285	1.0000862741248677	0.9670270495879947	146833.0668015227
-100.40080160320642	1.0000902525355315	0.9655064790773468	146833.65091336775
-100.0	1.000094256985819	0.9639759499505143	146834.23884836075
-99.59919839679361	1.0000982836596386	0.962436920634423	146834.83004622158
-99.1983967935872	1.0001023291631372	0.9608906881943822	146835.42400866348
-98.79759519038075	1.000106390505101	0.9593383958225724	146836.02029651514
-98.39679358717436	1.0001104650724928	0.9577810421851173	146836.6185261294
-97.99599198396797	1.0001145506025273	0.9562194920920045	146837.2183652833
-97.59519038076152	1.0001186451525779	0.9546544879975588	146837.81952875954
-97.19438877755513	1.0001227470690575	0.9530866618916685	146838.42177377784
-96.7935871743487	1.0001268549562543	0.951516547208982	146839.02489541922
-96.3927855711423	1.0001309676459387	0.9499445904446517	146839.62872216376
-95.9919839679359	1.0001350841683672	0.9483711622348747	146840.23311163334
-95.59118236472946	1.0001392037251633	0.9467965677209502	146840.83794660997
-95.19038076152303	1.0001433256643897	0.9452210560766802	146841.44313137594
-94.78957915831666	1.000147449457999	0.9436448291254541	146842.04858840318
-94.38877755511024	1.000151574681733	0.942068049022522	146842.65425540193
-93.98797595190379	1.000155700997456	0.9404908450074642	146843.2600827269
-93.5871743486974	1.0001598281378188	0.9389133192646834	146843.8660311258
-93.18637274549101	1.0001639558931206	0.9373355519452609	146844.47206981032
-92.78557114228457	1.0001680841001794	0.935757605420424	146845.07817482197
-92.38476953907818	1.0001722126330141	0.9341795278427854	146845.68432766417
-91.98396793587175	1.0001763413951286	0.9326013560954168	146846.29051416932
-91.58316633266534	1.00018047031319	0.9310231182080917	146846.89672357068
-91.18236472945894	1.0001845993319058	0.9294448353151966	146847.50294775015
-90.78156312625251	1.0001887284099107	0.927866523228094	146848.10918063443
-90.38076152304608	1.0001928575164991	0.9262881936834049	146848.7154177154
-89.9799599198397	1.000196986629057	0.924709855325344	146849.3216556728
-89.57915831663328	1.0002011157310577	0.9231315144712208	146849.9278920802
-89.17835671342684	1.0002052448105183	0.9215531757014537	146850.5341251782
-88.77755511022045	1.0002093738588167	0.9199748423120334	146851.14035370102
-88.37675350701406	1.0002135028697987	0.9183965166556941	146851.74657674498
-87.97595190380761	1.0002176318391043	0.9168182003991333	146852.35279367003
-87.57515030060122	1.000221760763669	0.9152398947140477	146852.95900402617
-87.17434869739479	1.0002258896413567	0.9136616004171855	146853.56520749984
-86.77354709418839	1.000230018470689	0.9120833180739643	146854.17140387394
-86.37274549098198	1.0002341472506513	0.9105050480724544	146854.7775929995
-85.97194388777555	1.0002382759805526	0.9089267906770531	146855.3837747751
-85.57114228456915	1.0002424046599268	0.9073485460663699	146855.98994913232
-85.17034068136275	1.0002465332884614	0.9057703143600982	146856.5961160252
-84.76953907815633	1.0002506618659486	0.9041920956376609	146857.2022754233
-84.36873747494988	1.000254790392253	0.9026138899514219	146857.80842730674
-83.96793587174349	1.000258918867285	0.9010356973355504	146858.41457166232
-83.5671342685371	1.000263047290988	0.8994575178122269	146859.02070848175
-83.16633266533066	1.000267175663326	0.8978793513954458	146859.62683775977
-82.76553106212427	1.0002713039842765	0.8963011980939884	146860.23295949306
-82.36472945891784	1.0002754322538263	0.8947230579132542	146860.83907367967
-81.96392785571143	1.0002795604719674	0.8931449308565536	146861.44518031843
-81.56312625250503	1.0002836886386954	0.8915668169258242	146862.0512794087
-81.1623246492986	1.000287816754009	0.8899887161219204	146862.6573709503
-80.7615230460922	1.0002919448179077	0.8884106284452135	146863.26345494314
-80.36072144288579	1.000296072830392	0.8868325538956682	146863.8695313873
-79.95991983967937	1.000300200791463	0.8852544924733946	146864.4756002829
-79.55911823647293	1.0003043287011224	0.8836764441780213	146865.08166163028
-79.15831663326654	1.0003084565593714	0.8820984090089153	146865.68771542952
-78.75751503006015	1.0003125843662122	0.8805203869659667	146866.293761681
-78.3567134268537	1.0003167121216465	0.8789423780486142	146866.899800385
-77.95591182364731	1.0003208398256764	0.8773643822563761	146867.50583154173
-77.55511022044088	1.0003249674783037	0.8757863995887667	146868.11185515154
-77.15430861723448	1.0003290950795305	0.8742084300453421	146868.7178712147
-76.75350701402807	1.0003332226293586	0.8726304736256537	146869.32387973147
-76.35270541082164	1.0003373501277903	0.8710525303290686	146869.92988070223
-75.95190380761524	1.0003414775748274	0.8694746001551419	146870.53587412718
-75.55110220440883	1.0003456049704718	0.867896683103501	146871.14186000664
-75.15030060120242	1.0003497323147255	0.8663187791735123	146871.7478383409
-74.74949899799597	1.0003538596075903	0.8647408883648019	146872.35380913023
-74.34869739478958	1.0003579868490686	0.8631630106767402	146872.95977237498
-73.94789579158319	1.0003621140391625	0.861585146109066	146873.56572807545
-73.54709418837675	1.0003662411778735	0.8600072946611086	146874.17167623187
-73.14629258517036	1.000370368265204	0.8584294563323851	146874.77761684457
-72.74549098196393	1.0003744953011557	0.8568516311224477	146875.3835499138
-72.34468937875752	1.0003786222857307	0.8552738190308506	146875.98947543988
-71.94388777555112	1.0003827492189312	0.8536960200569599	146876.59539342317
-71.54308617234469	1.0003868761007588	0.8521182342003685	146877.20130386384
-71.14228456913828	1.0003910029312157	0.8505404614607027	146877.80720676226
-70.7414829659319	1.0003951297103042	0.8489627018372554	146878.41310211873
-70.34068136272546	1.0003992564380257	0.8473849553295428	146879.0189899335
-69.93987975951903	1.0004033831143824	0.8458072219373404	146879.62487020687
-69.53907815631263	1.0004075097393765	0.844229501659944	146880.23074293917
-69.13827655310622	1.0004116363130098	0.842651794496831	146880.8366081306
-68.73747494989979	1.0004157628352843	0.8410741004476642	146881.44246578158
-68.3366733466934	1.000419889306202	0.8394964195118532	146882.0483158923
-67.93587174348697	1.0004240157257647	0.8379187516890224	146882.65415846306
-67.53507014028057	1.0004281420939747	0.8363410969785016	146883.2599934942
-67.13426853707416	1.000432268410834	0.8347634553798442	146883.86582098602
-66.73346693386773	1.0004363946763444	0.8331858268927549	146884.47164093875
-66.33266533066133	1.000440520890508	0.8316082115165608	146885.07745335274
-65.93186372745494	1.0004446470533268	0.8300306092507047	146885.68325822827
-65.5310621242485	1.0004487731648024	0.8284530200948516	146886.28905556555
-65.13026052104208	1.0004528992249375	0.8268754440484838	146886.89484536502
-64.72945891783567	1.0004570252337335	0.825297881111036	146887.50062762684
-64.32865731462927	1.0004611511911927	0.8237203312821424	146888.10640235138
-63.927855711422836	1.000465277097317	0.82214279456124	146888.71216953892
-63.52705410821645	1.0004694029521082	0.8205652709477742	146889.3179291897
-63.126252505010015	1.0004735287555686	0.8189877604414095	146889.9236813041
-62.72545090180361	1.0004776545076999	0.8174102630415492	146890.5294258823
-62.32464929859721	1.0004817802085042	0.8158327787475969	146891.13516292468
-61.923847695390776	1.0004859058579836	0.8142553075592577	146891.7408924315
-61.52304609218437	1.00049003145614	0.8126778494761181	146892.34661440307
-61.122244488977984	1.0004941570029755	0.8111004044973659	146892.95232883966
-60.72144288577155	1.0004982824984918	0.8095229726226952	146893.55803574156
-60.32064128256512	1.0005024079426912	0.8079455538517398	146894.1637351091
-59.91983967935872	1.0005065333355754	0.8063681481837544	146894.7694269425
-59.51903807615231	1.0005106586771466	0.8047907556185119	146895.37511124215
-59.11823647294588	1.000514783967407	0.8032133761554233	146895.98078800825
-58.71743486973949	1.000518909206358	0.8016360097938865	146896.58645724115
-58.31663326653306	1.000523034394002	0.8000586565333837	146897.1921189411
-57.91583166332666	1.0005271595303409	0.7984813163736559	146897.79777310847
-57.51503006012025	1.0005312846153767	0.7969039893141789	146898.40341974344
-57.11422845691382	1.000535409649111	0.7953266753542471	146899.00905884634
-56.71342685370742	1.0005395346315464	0.7937493744934888	146899.61469041748
-56.31262525050103	1.0005436595626847	0.7921720867314183	146900.22031445717
-55.9118236472946	1.0005477844425275	0.7905948120675906	146900.82593096566
-55.51102204408818	1.000551909271077	0.7890175505015211	146901.43153994324
-55.110220440881776	1.0005560340483357	0.7874403020325776	146902.03714139026
-54.70941883767537	1.000560158774305	0.785863066660388	146902.64273530696
-54.308617234468926	1.0005642834489867	0.7842858443845427	146903.2483216936
-53.90781563126254	1.0005684080723836	0.7827086352044098	146903.85390055057
-53.50701402805612	1.000572532644497	0.7811314391195028	146904.4594718781
-53.1062124248497	1.0005766571653292	0.7795542561294526	146905.0650356765
-52.7054108216433	1.000580781634882	0.7779770862337358	146905.67059194602
-52.304609218436894	1.000584906053157	0.7763999294317961	146906.27614068694
-51.90380761523045	1.0005890304201572	0.7748227857230738	146906.88168189966
-51.50300601202406	1.000593154735884	0.7732456551072716	146907.48721558438
-51.10220440881764	1.0005972790003392	0.7716685375838319	146908.0927417414
-50.701402805611224	1.000601403213525	0.7700914331522317	146908.69826037102
-50.30060120240482	1.0006055273754435	0.7685143418119534	146909.30377147355
-49.89979959919842	1.0006096514860965	0.7669372635626597	146909.9092750493
-49.498997995991985	1.000613775545486	0.76536019840368	146910.51477109847
-49.09819639278558	1.0006178995536137	0.7637831463346807	146911.12025962138
-48.697394789579164	1.0006220235104817	0.7622061073553251	146911.7257406183
-48.296593186372746	1.000626147416091	0.7606290814652436	146912.33121408944
-47.89579158316634	1.0006302712704414	0.7590520686647324	146912.9366800347
-47.49498997995994	1.0006343950735308	0.7574750689551694	146913.5421384538
-47.09418837675351	1.000638518825349	0.7558980823404243	146914.14758934526
-46.693386773547104	1.0006426425258699	0.7543211088311044	146914.75303270522
-46.292585170340686	1.000646766175028	0.7527441484521818	146915.35846852406
-45.89178356713427	1.0006508897726731	0.7511672012615342	146915.96389677978
-45.490981963927865	1.000655013318469	0.7495902673881182	146916.56931742295
-45.09018036072146	1.0006591368116877	0.7480133471104007	146917.1747303467
-44.68937875751503	1.0006632602507994	0.7464364410136729	146917.78013532647
-44.288577154308626	1.0006673836326778	0.7448595502939694	146918.38553190322
-43.88777555110221	1.0006715069511078	0.7432826773282583	146918.99091916444
-43.48697394789579	1.0006756301940656	0.7417058267152306	146919.5962953448
-43.08617234468939	1.0006797533389067	0.7401290071151795	146920.2016571196
-42.685370741482984	1.0006838763441173	0.7385522344050468	146920.80699839382
-42.28456913827655	1.0006879991355961	0.7369755369244005	146921.41230828787
-41.88376753507015	1.0006921215845546	0.7353989639279886	146922.01756789294
-41.48296593186373	1.000696243473036	0.7338225987721105	146922.62274520853
-41.08216432865731	1.0007003644418622	0.732246578824012	146923.22778749999
-40.68136272545091	1.0007044839146753	0.7306711245113174	146923.83261014617
-40.28056112224451	1.0007086009909534	0.729096580239571	146924.43708093217
-39.879759519038075	1.000712714300821	0.7275234699224272	146925.04099873226
-39.47895791583167	1.0007168218156786	0.7259525694085807	146925.64406570664
-39.078156312625254	1.0007209206116225	0.7243849969667709	146926.24585256667
-38.67735470941885	1.000725006587766	0.7228223210208606	146926.84575721843
-38.27655310621243	1.0007290741490404	0.7212666814718626	146927.44295819176
-37.87575150300603	1.0007331158725759	0.7197209173028177	146928.03636565793
-37.4749498997996	1.0007371221874641	0.7181886890683676	146928.62457441236
-37.074148296593194	1.0007410811080444	0.7166745809167058	146929.20582471552
-36.673346693386776	1.0007449780687705	0.7151841637620691	146929.7779780481
-36.27254509018037	1.0007487959118064	0.7137240000452479	146930.33851528977
-35.871743486973955	1.0007525150745833	0.712301572014734	146930.88456425635
-35.47094188376755	1.0007561140121335	0.7109251202110142	146931.41296170704
-35.07014028056112	1.0007595698679481	0.7096033868937224	146931.9203518401
-34.669338677354716	1.0007628593789055	0.7083452699348959	146932.40331915466
-34.2685370741483	1.0007659599678056	0.7071594049527986	146932.8585488572
-33.867735470941895	1.000768850945982	0.7060537053328783	146933.28300342945
-33.46693386773548	1.0007715147237866	0.7050348992306019	146933.67410035222
-33.066132264529074	1.0007739379135405	0.7041081076960016	146934.02987404118
-32.66533066132264	1.000776112211357	0.7032765073712304	146934.3491053163
-32.26452905811624	1.0007780349621966	0.7025411143435654	146934.6314043637
-31.86372745490982	1.0007797093448156	0.7019007133817785	146934.87723788957
-31.462925851703417	1.0007811441554046	0.7013519406710421	146935.08789735415
-31.062124248497	1.0007823532142042	0.7008895107559464	146935.26541185073
-30.661322645290596	1.0007833544610991	0.7005065624482277	146935.41241532034
-30.260521042084164	1.0007841688377477	0.700195086386742	146935.53198242563
-29.85971943887776	1.000784819070777	0.6999463904414136	146935.62744989913
-29.458917835671343	1.000785328471356	0.6997515588554687	146935.70224029585
-29.05811623246494	1.0007857198523002	0.6996018664353258	146935.75970300267
-28.657314629258522	1.0007860146384764	0.6994891188093515	146935.80298362696
-28.25651302605212	1.000786232214782	0.6994059018158912	146935.83492826717
-27.855711422845687	1.0007863895238884	0.6993457353645578	146935.8580244531
-27.454909819639283	1.0007865008979429	0.6993031378101607	146935.87437643632
-27.054108216432866	1.0007865780877987	0.6992736147767085	146935.88570948184
-26.653306613226462	1.0007866304414967	0.6992535908959369	146935.89339607273
-26.252505010020045	1.0007866651803885	0.6992403041986375	146935.8984964507
-25.85170340681364	1.000786687724917	0.6992316815134407	146935.9018064474
-25.45090180360721	1.0007867020303742	0.6992262100487903	146935.90390678035
-25.050100200400806	1.000786710903556	0.6992228162818509	146935.90520954443
-24.649298597194388	1.0007867162820139	0.6992207591518126	146935.9059992118
-24.248496993987985	1.0007867194671065	0.6992195409243122	146935.90646684836
-23.847695390781567	1.0007867213093975	0.6992188362819866	146935.90673733427
-23.446893787575164	1.000786722349923	0.6992184382930541	146935.9068901046
-23.04609218436873	1.0007867229236322	0.6992182188485434	146935.90697433686
-22.645290581162342	1.0007867232323508	0.6992181007557563	146935.90701966305
-22.24448897795591	1.0007867233944394	0.699218038744985	146935.90704346096
-21.843687374749507	1.0007867234774537	0.6992180069778962	146935.90705564912
-21.44288577154309	1.000786723518917	0.6992179911030058	146935.9070617368
-21.042084168336686	1.0007867235391097	0.6992179833634475	146935.9070647015
-20.641282565130254	1.0007867235486976	0.6992179796797598	146935.90706610918
-20.240480961923865	1.0007867235531371	0.6992179779651635	146935.90706676102
-19.839679358717433	1.000786723555143	0.6992179771813896	146935.90706705552
-19.43887775551103	1.0007867235560297	0.6992179768255479	146935.9070671857
-19.038076152304612	1.0007867235564152	0.6992179766613791	146935.90706724228
-18.63727454909821	1.0007867235565824	0.6992179765806904	146935.90706726685
-18.236472945891776	1.0007867235566568	0.6992179765354709	146935.90706727776
-17.835671342685387	1.000786723556693	0.6992179765048019	146935.9070672831
-17.434869739478955	1.0007867235567134	0.6992179764801281	146935.90706728608
-17.034068136272552	1.0007867235567276	0.6992179764577964	146935.90706728815
-16.633266533066134	1.0007867235567391	0.6992179764363593	146935.90706728987
-16.23246492985973	1.0007867235567494	0.699217976415368	146935.90706729135
-15.831663326653299	1.0007867235567591	0.6992179763945265	146935.9070672928
-15.43086172344691	1.0007867235567682	0.6992179763737592	146935.90706729412
-15.030060120240478	1.0007867235567773	0.6992179763530294	146935.90706729545
-14.629258517034074	1.0007867235567858	0.6992179763324464	146935.9070672967
-14.228456913827657	1.000786723556794	0.699217976311902	146935.9070672979
-13.827655310621253	1.000786723556802	0.6992179762914327	146935.9070672991
-13.426853707414821	1.0007867235568093	0.6992179762710734	146935.90706730017
-13.026052104208432	1.0007867235568164	0.6992179762507158	146935.90706730122
-12.625250501002	1.0007867235568235	0.6992179762304317	146935.90706730224
-12.224448897795597	1.00078672355683	0.6992179762102589	146935.9070673032
-11.823647294589179	1.0007867235568364	0.6992179761901985	146935.90706730413
-11.422845691382776	1.0007867235568424	0.6992179761701387	146935.90706730503
-11.022044088176344	1.0007867235568482	0.6992179761501156	146935.90706730587
-10.621242484969954	1.0007867235568537	0.6992179761301663	146935.9070673067
-10.220440881763523	1.0007867235568588	0.699217976110218	146935.90706730742
-9.81963927855712	1.000786723556864	0.6992179760902311	146935.90706730817
-9.418837675350701	1.0007867235568686	0.6992179760703948	146935.90706730887
-9.018036072144298	1.000786723556873	0.699217976050595	146935.9070673095
-8.617234468937866	1.000786723556877	0.6992179760308329	146935.9070673101
-8.216432865731477	1.000786723556881	0.6992179760110693	146935.90706731068
-7.815631262525045	1.0007867235568846	0.6992179759913426	146935.9070673112
-7.414829659318642	1.0007867235568881	0.6992179759716552	146935.90706731172
-7.014028056112224	1.0007867235568912	0.6992179759520035	146935.9070673122
-6.6132264529058205	1.000786723556894	0.699217975932353	146935.90706731257
-6.212424849699389	1.0007867235568968	0.6992179759126262	146935.907067313
-5.811623246492999	1.0007867235568992	0.6992179758930495	146935.90706731335
-5.4108216432865675	1.0007867235569015	0.6992179758734733	146935.9070673137
-5.010020040080164	1.0007867235569035	0.6992179758538969	146935.907067314
-4.609218436873746	1.000786723556905	0.6992179758343571	146935.9070673142
-4.208416833667343	1.0007867235569061	0.6992179758148177	146935.90706731437
-3.807615230460911	1.0007867235569072	0.6992179757953549	146935.90706731455
-3.4068136272545217	1.0007867235569081	0.6992179757758508	146935.90706731466
-3.00601202404809	1.0007867235569088	0.699217975756387	146935.90706731475
-2.6052104208416864	1.0007867235569095	0.6992179757368852	146935.90706731487
-2.2044088176352687	1.0007867235569097	0.6992179757174553	146935.9070673149
-1.8036072144288653	1.0007867235569097	0.6992179756980653	146935.9070673149
-1.4028056112224334	1.0007867235565835	0.6992179755535103	146935.907067267
-1.0020040080160442	1.0007867239143158	0.6992181128569288	146935.9071197894
-0.6012024048096123	1.0007863311309624	0.6990673350544686	146935.84945118034
-0.20040080160320883	1.0011759953405739	0.8486768367059712	146993.06010630119
0.20040080160319462	1.001172937152031	1.1485873038175862	146992.61110183605
0.6012024048096123	1.0007791933858816	1.2989772570579305	146934.8014845925
1.0020040080160584	1.000778564093357	1.2992175671235784	146934.7090916123
1.4028056112224192	1.000778563025606	1.2992179748491484	146934.70893484468
1.8036072144288653	1.0007785630237922	1.2992179755215323	146934.70893457838
2.204408817635283	1.000778563023787	1.2992179755031825	146934.70893457762
2.605210420841672	1.0007785630237844	1.2992179754836772	146934.70893457724
3.00601202404809	1.000778563023782	1.2992179754641753	146934.70893457686
3.406813627254536	1.000778563023779	1.2992179754446764	146934.70893457645
3.807615230460897	1.000778563023776	1.299217975425174	146934.708934576
4.208416833667343	1.0007785630237724	1.299217975405597	146934.70893457546
4.6092184368737605	1.0007785630237689	1.2992179753860957	146934.70893457494
5.01002004008015	1.0007785630237653	1.2992179753664026	146934.70893457442
5.4108216432865675	1.0007785630237611	1.2992179753468303	146934.7089345738
5.8116232464930135	1.0007785630237567	1.2992179753271813	146934.70893457317
6.212424849699374	1.000778563023752	1.2992179753076025	146934.70893457247
6.6132264529058205	1.0007785630237473	1.2992179752879498	146934.7089345718
7.014028056112238	1.0007785630237422	1.299217975268147	146934.70893457104
7.414829659318627	1.000778563023737	1.2992179752483497	146934.70893457026
7.815631262525045	1.0007785630237311	1.2992179752286253	146934.7089345694
8.216432865731491	1.0007785630237251	1.2992179752087825	146934.70893456854
8.617234468937852	1.0007785630237194	1.2992179751889519	146934.7089345677
9.018036072144298	1.000778563023713	1.2992179751690371	146934.70893456673
9.418837675350716	1.0007785630237065	1.299217975149204	146934.7089345658
9.819639278557105	1.0007785630236994	1.2992179751292516	146934.70893456475
10.220440881763523	1.000778563023692	1.299217975109228	146934.70893456368
10.621242484969969	1.0007785630236847	1.299217975089132	146934.7089345626
11.02204408817633	1.000778563023677	1.2992179750689972	146934.70893456147
11.422845691382776	1.0007785630236687	1.2992179750488635	146934.70893456024
11.823647294589193	1.0007785630236603	1.2992179750287631	146934.70893455902
12.224448897795583	1.0007785630236516	1.2992179750084822	146934.70893455774
12.625250501002	1.0007785630236428	1.2992179749881596	146934.70893455643
13.026052104208446	1.0007785630236337	1.2992179749677268	146934.7089345551
13.426853707414807	1.0007785630236243	1.2992179749474044	146934.70893455372
13.827655310621253	1.0007785630236143	1.2992179749268966	146934.70893455227
14.22845691382767	1.0007785630236041	1.299217974906355	146934.70893455076
14.62925851703406	1.0007785630235937	1.2992179748858081	146934.70893454924
15.030060120240478	1.0007785630235828	1.2992179748650408	146934.70893454764
15.430861723446924	1.0007785630235717	1.2992179748441997	146934.708934546
15.831663326653285	1.0007785630235602	1.2992179748233579	146934.7089345443
16.23246492985973	1.0007785630235482	1.2992179748023271	146934.70893454255
16.63326653306615	1.0007785630235357	1.2992179747812256	146934.70893454071
17.034068136272538	1.0007785630235226	1.2992179747599377	146934.7089345388
17.434869739478955	1.000778563023508	1.2992179747380532	146934.70893453664
17.8356713426854	1.00077856302349	1.2992179747150154	146934.708934534
18.236472945891762	1.0007785630234638	1.2992179746888155	146934.70893453015
18.63727454909821	1.0007785630234176	1.2992179746549821	146934.70893452337
19.038076152304626	1.0007785630233215	1.2992179746018715	146934.70893450925
19.438877755511015	1.000778563023104	1.2992179745023908	146934.70893447736
19.839679358717433	1.0007785630226012	1.2992179742930743	146934.7089344035
20.24048096192388	1.0007785630214432	1.2992179738319816	146934.7089342335
20.64128256513024	1.0007785630188246	1.299217972809268	146934.70893384903
21.042084168336686	1.000778563013038	1.2992179705687084	146934.70893299943
21.442885771543104	1.0007785630005672	1.2992179657583176	146934.70893116848
21.843687374749493	1.0007785629743766	1.2992179556731336	146934.70892732317
22.24448897795591	1.0007785629207793	1.2992179350509372	146934.708919454
22.645290581162357	1.0007785628138883	1.2992178939390047	146934.7089037602
23.046092184368717	1.0007785626060934	1.2992178140325925	146934.7088732517
23.446893787575164	1.0007785622122336	1.2992176625898697	146934.70881542502
23.84769539078158	1.0007785614841476	1.299217382647389	146934.70870852712
24.24849699398797	1.0007785601710935	1.2992168778024515	146934.70851574402
24.649298597194388	1.000778557860277	1.2992159893481274	146934.70817646902
25.050100200400806	1.0007785538905978	1.2992144631113844	146934.70759363912
25.450901803607195	1.000778547232102	1.2992119031061728	146934.7066160361
25.85170340681364	1.0007785363239434	1.2992077092343735	146934.7050144959
26.25250501002006	1.0007785188654885	1.299200996972301	146934.70245123855
26.653306613226448	1.000778491559056	1.299190498461425	146934.69844209723
27.054108216432866	1.000778449809034	1.299174446828976	146934.6923123423
27.454909819639283	1.0007783873907659	1.2991504488836088	146934.68314806718
27.855711422845673	1.0007782961131069	1.2991153553811563	146934.6697466448
28.25651302605212	1.0007781655097345	1.2990651423415933	146934.65057140542
28.657314629258536	1.0007779826042438	1.2989948207388444	146934.62371714812
29.058116232464926	1.000777731800448	1.2988983943272365	146934.5868940345
29.458917835671343	1.000777394949623	1.2987688854986414	146934.53743746164
29.85971943887776	1.0007769516386438	1.2985984460694437	146934.47235036633
30.26052104208415	1.000776379726112	1.2983785634135465	146934.38838193964
30.661322645290596	1.0007756561282226	1.2981003626146783	146934.28214300808
31.062124248497014	1.0007747578247945	1.2977549932659274	146934.15025373947
31.462925851703403	1.0007736630228057	1.2973340768274393	146933.98951447353
31.86372745490982	1.000772352385354	1.296830179132927	146933.79708615862
32.26452905811624	1.0007708102137867	1.296237264891429	146933.57066391225
32.66533066132263	1.0007690254644512	1.2955510885961163	146933.30862630092
33.066132264529074	1.000766992491583	1.2947694801366971	146933.0101444112
33.46693386773549	1.000764711433933	1.2938924934314362	146932.6752386146
33.86773547094188	1.0007621882014874	1.2929224012983693	146932.30477661765
34.2685370741483	1.000759434064187	1.291863537303996	146931.90041307756
34.669338677354716	1.0007564648897749	1.2907220027094108	146931.46447770268
35.070140280561105	1.0007533001156248	1.289505271141595	146930.99982429607
35.47094188376755	1.000749961564074	1.288221733102851	146930.50965682196
35.87174348697397	1.0007464722193407	1.2868802257165066	146929.99734983247
36.27254509018036	1.0007428550765078	1.285489590191126	146929.4662794749
36.673346693386776	1.0007391321520624	1.2840582914037106	146928.91967821866
37.074148296593194	1.0007353237157819	1.2825941225927537	146928.3605220806
37.47494989979958	1.0007314477709723	1.2811040055396126	146927.79145431326
37.87575150300603	1.0007275197794216	1.279593884837705	146927.2147450226
38.27655310621245	1.0007235526029734	1.2780687054453468	146926.6322825896
38.677354709418836	1.000719556617636	1.2765324565716576	146926.04559042395
39.078156312625254	1.000715539949054	1.2749882622206297	146925.45586153606
39.47895791583167	1.0007115087789176	1.2734384990043286	146924.86400352418
39.87975951903806	1.0007074676784051	1.271884924346996	146924.27068753052
40.28056112224451	1.0007034199346339	1.2703288019989956	146923.67639617092
40.681362725450924	1.0006993678470317	1.2687710159826922	146923.08146704832
41.08216432865731	1.0006953129807556	1.2672121680248636	146922.48612995973
41.48296593186373	1.0006912563726618	1.2656526567437987	146921.89053713673
41.88376753507015	1.0006871986913475	1.264092739180026	146921.29478674312
42.28456913827654	1.0006831403565157	1.2625325766869067	146920.69894039977
42.685370741482984	1.000679081624661	1.2609722678717388	146920.10303576535
43.0861723446894	1.0006750226483927	1.2594118714044644	146919.50709524608
43.48697394789579	1.0006709635161117	1.257851421270057	146918.91113182093
43.88777555110221	1.00066690427767	1.2562909366336736	146918.3151528092
44.288577154308626	1.000662844960435	1.2547304280163945	146917.71916222904
44.689378757515016	1.0006587855790308	1.2531699010408874	146917.1231622275
45.09018036072146	1.0006547261410634	1.25160935863104	146916.52715392137
45.49098196392788	1.000650666650382	1.250048802267047	146915.93113787574
45.89178356713427	1.0006466071088815	1.2484882326775644	146915.33511436882
46.292585170340686	1.0006425475174694	1.2469276502115103	146914.73908353384
46.693386773547104	1.000638487876567	1.2453670550314884	146914.14304543272
47.09418837675349	1.0006344281863646	1.2438064472107446	146913.54700009333
47.49498997995994	1.0006303684469455	1.242245826781325	146912.95094752792
47.89579158316636	1.000626308658344	1.240685193756924	146912.35488774153
48.296593186372746	1.0006222488205732	1.2391245481427149	146911.75882073608
48.697394789579164	1.0006181889336374	1.237563889940859	146911.16274651221
49.09819639278558	1.0006141289975372	1.236003219151465	146910.56666507002
49.49899799599197	1.0006100690122717	1.234442535774758	146909.97057640934
49.89979959919842	1.0006060089778392	1.2328818398101795	146909.37448052995
50.300601202404835	1.0006019488942381	1.2313211312574313	146908.7783774316
50.701402805611224	1.0005978887614668	1.2297604101160673	146908.18226711405
51.10220440881764	1.000593828579523	1.2281996763854883	146907.586149577
51.50300601202406	1.0005897683484053	1.2266389300654417	146906.9900248202
51.90380761523045	1.0005857080681115	1.2250781711553993	146906.39389284336
52.304609218436894	1.00058164773864	1.223517399654766	146905.7977536462
52.70541082164331	1.0005775873599887	1.2219566155632873	146905.2016072285
53.1062124248497	1.000573526932156	1.2203958188803234	146904.60545358993
53.50701402805612	1.00056946645514	1.2188350096055802	146904.00929273025
53.90781563126254	1.0005654059289386	1.2172741877385391	146903.41312464915
54.308617234468926	1.0005613453535502	1.2157133532787827	146902.8169493464
54.70941883767537	1.0005572847289728	1.2141525062256868	146902.22076682167
55.11022044088179	1.0005532240552046	1.212591646579062	146901.62457707475
55.51102204408818	1.0005491633322439	1.211030774338275	146901.02838010536
55.9118236472946	1.0005451025600884	1.2094698895028422	146900.4321759132
56.31262525050103	1.0005410417387368	1.2079089920724309	146899.83596449802
56.71342685370742	1.0005369808681868	1.2063480820464023	146899.23974585952
57.11422845691382	1.0005329199484367	1.20478715942443	146898.64351999745
57.51503006012027	1.000528858979485	1.203226224206133	146898.04728691158
57.91583166332666	1.0005247979613292	1.2016652763908098	146897.45104660152
58.31663326653306	1.000520736893968	1.2001043159782698	146896.85479906714
58.71743486973949	1.0005166757773991	1.1985433429678514	146896.25854430805
59.11823647294588	1.000512614611621	1.1969823573592506	146895.66228232405
59.51903807615231	1.0005085533966318	1.195421359151947	146895.06601311485
59.91983967935873	1.0005044921324293	1.1938603483453825	146894.46973668013
60.32064128256512	1.000500430819012	1.1922993249392584	146893.87345301965
60.72144288577155	1.0004963694563778	1.1907382889329823	146893.27716213316
61.122244488977984	1.000492308044525	1.1891772403262908	146892.68086402037
61.52304609218437	1.0004882465834517	1.1876161791184046	146892.084558681
61.923847695390776	1.0004841850731558	1.1860551053091717	146891.48824611475
62.32464929859722	1.0004801235136362	1.1844940188979265	146890.89192632146
62.72545090180361	1.0004760619048902	1.1829329198842917	146890.29559930073
63.126252505010015	1.0004720002469163	1.1813718082679365	146889.69926505233
63.52705410821645	1.0004679385397128	1.1798106840481528	146889.10292357605
63.927855711422836	1.0004638767832776	1.1782495472247545	146888.50657487154
64.32865731462927	1.000459814977609	1.1766883977970317	146887.91021893852
64.72945891783569	1.000455753122705	1.175127235764614	146887.3138557768
65.13026052104208	1.0004516912185637	1.1735660611271663	146886.717485386
65.5310621242485	1.0004476292651834	1.17200487388395	146886.1211077659
65.93186372745494	1.000443567262562	1.1704436740347304	146885.52472291625
66.33266533066133	1.000439505210698	1.1688824615789986	146884.92833083676
66.73346693386773	1.0004354431095892	1.1673212365163326	146884.33193152712
67.13426853707418	1.0004313809592338	1.1657599988462235	146883.73552498707
67.53507014028057	1.0004273187596302	1.1641987485682939	146883.1391112164
67.93587174348697	1.0004232565107762	1.16263748568187	146882.54269021476
68.3366733466934	1.0004191942126703	1.1610762101867698	146881.94626198194
68.73747494989979	1.0004151318653103	1.159514922082397	146881.3498265176
69.13827655310622	1.0004110694686945	1.1579536213682708	146880.75338382152
69.53907815631264	1.000407007022821	1.1563923080439038	146880.1569338934
69.93987975951903	1.000402944527688	1.1548309821089606	146879.56047673296
70.34068136272546	1.000398881983294	1.1532696435628105	146878.96401234003
70.7414829659319	1.0003948193896366	1.151708292405156	146878.3675407142
71.14228456913828	1.0003907567467138	1.15014692863551	146877.77106185522
71.54308617234469	1.0003866940545245	1.148585552253283	146877.1745757629
71.94388777555113	1.000382631313066	1.1470241632582066	146876.57808243687
72.34468937875752	1.0003785685223368	1.1454627616498025	146875.9815818769
72.74549098196393	1.0003745056823352	1.143901347427401	146875.38507408273
73.14629258517036	1.0003704427930589	1.1423399205907392	146874.78855905402
73.54709418837675	1.0003663798545066	1.1407784811392943	146874.1920367906
73.94789579158319	1.0003623168666762	1.139217029072477	146873.59550729214
74.3486973947896	1.0003582538295657	1.1376555643901358	146872.99897055834
74.74949899799597	1.0003541907431734	1.136094087091559	146872.40242658902
75.15030060120242	1.000350127607497	1.1345325971763023	146871.80587538375
75.55110220440886	1.0003460644225353	1.1329710946440743	146871.2093169424
75.95190380761524	1.0003420011882862	1.1314095794942323	146870.61275126465
76.35270541082164	1.000337937904748	1.1298480517264495	146870.01617835026
76.75350701402809	1.0003338745719181	1.1282865113400546	146869.41959819885
77.15430861723448	1.0003298111897954	1.1267249583348173	146868.8230108102
77.55511022044088	1.0003257477583778	1.125163392710299	146868.22641618413
77.95591182364731	1.0003216842776637	1.123601814465824	146867.62981432027
78.3567134268537	1.0003176207476507	1.1220402236010636	146867.03320521838
78.75751503006015	1.0003135571683375	1.120478620115494	146866.43658887816
79.15831663326654	1.0003094935397217	1.1189170040088512	146865.83996529935
79.55911823647293	1.000305429861802	1.1173553752805059	146865.2433344817
79.95991983967937	1.000301366134576	1.1157937339301236	146864.6466964249
80.3607214428858	1.0002973023580426	1.1142320799572174	146864.05005112875
80.7615230460922	1.0002932385321996	1.1126704133614183	146863.45339859294
81.1623246492986	1.0002891746570461	1.111108734142466	146862.85673881738
81.56312625250504	1.00028511073258	1.1095470422999105	146862.2600718017
81.96392785571143	1.000281046758801	1.107985337833866	146861.66339754587
82.36472945891784	1.0002769827357088	1.106423620744445	146861.06671604986
82.76553106212427	1.0002729186633035	1.1048618910319403	146860.47002731368
83.16633266533066	1.0002688545415876	1.103300148697664	146859.8733313377
83.5671342685371	1.000264790370566	1.1017383937435372	146859.27662812264
83.96793587174349	1.0002607261502472	1.1001766261733725	146858.67991766974
84.36873747494988	1.0002566618806459	1.0986148459928538	146858.08319998116
84.76953907815633	1.0002525975617869	1.0970530532120664	146857.48647506058
85.17034068136276	1.0002485331937099	1.0954912478461265	146856.88974291374
85.57114228456915	1.0002444687764767	1.0939294299193738	146856.2930035498
85.97194388777555	1.000240404310185	1.092367599469245	146855.69625698306
86.372745490982	1.0002363397949832	1.090805756553433	146855.09950323534
86.77354709418839	1.0002322752310984	1.0892439012592097	146854.50274233994
87.17434869739479	1.0002282106188722	1.087682033718107	146853.90597434706
87.57515030060122	1.0002241459588161	1.086120154126822	146853.30919933176
87.97595190380761	1.0002200812516868	1.0845582627766193	146852.71241740516
88.37675350701406	1.000216016498597	1.0829963600951011	146852.1156287306
88.77755511022045	1.0002119517011678	1.0814344467055923	146851.51883354614
89.17835671342684	1.000207886861744	1.0798725235091016	146850.92203219602
89.57915831663328	1.0002038219836884	1.0783105917981732	146850.32522517393
89.97995991983971	1.0001997570717862	1.0767486534118267	146849.72841318249
90.38076152304608	1.0001956921327935	1.0751867109459794	146849.1315972136
90.78156312625251	1.0001916271761733	1.0736247680370856	146848.5347786566
91.18236472945895	1.0001875622150749	1.0720628297376051	146847.93795944218
91.58316633266534	1.0001834972676267	1.0705009030135202	146847.34114223186
91.98396793587175	1.000179432358625	1.068938997392448	146846.74433066626
92.38476953907818	1.0001753675217184	1.067377125803405	146846.1475296857
92.78557114228457	1.0001713028022072	1.0658153056518704	146845.55074594117
93.18637274549101	1.0001672382605957	1.064253560185658	146844.95398831597
93.5871743486974	1.0001631739770565	1.062691920208618	146844.35726858102
93.98797595190379	1.000159110056978	1.0611304262135277	146843.7606022095
94.38877755511024	1.0001550466377953	1.0595691310054687	146843.16400937975
94.78957915831667	1.0001509838973035	1.0580081028963664	146842.56751619565
95.19038076152303	1.0001469220636707	1.0564474295515487	146841.97115615694
95.59118236472946	1.000142861427358	1.0548872225695953	146841.37497190927
95.99198396793591	1.0001388023551465	1.053327622871735	146840.77901730355
96.3927855711423	1.000134745306443	1.0517688069654891	146840.1833597901
96.7935871743487	1.0001306908519934	1.0502109941342488	146839.588083166
97.19438877755513	1.0001266396950694	1.0486544545778291	146838.99329068596
97.59519038076152	1.0001225926951214	1.0470995184973382	146838.3991085348
97.99599198396797	1.0001185508937709	1.0455465860827833	146837.8056896438
98.39679358717436	1.0001145155429103	1.0439961383067644	146837.21321781632
98.79759519038075	1.0001104881345158	1.0424487483776264	146836.62191210486
99.1983967935872	1.0001064704316305	1.0409050936423367	146836.03203136014
99.59919839679362	1.0001024644997965	1.039365967660196	146835.44387884592
99.99999999999999	1.0000984727380342	1.0378322921037404	146834.85780678727
100.40080160320642	1.0000944979083	1.036305128073781	146834.27422069575
100.8016032064128	1.0000905431621867	1.034785686355779	146833.6935832895
101.20240480961925	1.0000866120635057	1.0332753360924671	146833.11641780872
101.60320641282566	1.0000827086052813	1.0317756113113197	146832.54331051084
102.00400801603203	1.0000788372196605	1.0302882147284271	146831.97491212544
102.40480961923848	1.0000750027792453	1.0288150182574467	146831.41193804992
102.80561122244492	1.0000712105884475	1.0273580596857754	146830.8551670801
103.2064128256513	1.0000674663636377	1.025919535045976	146830.30543849582
103.6072144288577	1.0000637762011086	1.0245017863041017	146829.76364735723
104.00801603206415	1.0000601465321939	1.0231072841163753	146829.23073791532
104.40881763527054	1.0000565840653006	1.021738605556627	146828.70769510107
104.80961923847694	1.000053095715066	1.020398406898784	146828.19553412427
105.21042084168337	1.000049688519363	1.019089391732012	146827.6952882883
105.61122244488976	1.000046369545413	1.0178142748905954	146827.20799520533
106.01202404809621	1.0000431457867855	1.0165757428854825	146826.73468167416
106.41282565130261	1.0000400240535736	1.0153764117129755	146826.2763475553
106.81362725450899	1.0000370108584606	1.0142187830882774	146825.83394904353
107.21442885771543	1.0000341123017622	1.013105200282823	146825.40838178963
107.61523046092188	1.0000313339587505	1.012037804843143	146825.00046435732
108.01603206412825	1.0000286807726981	1.011018495503969	146824.61092251985
108.41683366733466	1.00002615695703	1.010048890603237	146824.2403748939
108.8176352705411	1.0000237659097975	1.0091302952305676	146823.88932038282
109.21843687374749	1.0000215101433576	1.0082636742166808	146823.5581278518
109.6192384769539	1.0000193912316748	1.007449631893614	146823.247028391
110.02004008016033	1.0000174097770806	1.0066883993288005	146822.9561104349
110.42084168336672	1.0000155653976555	1.0059798294827405	146822.68531790993
110.82164328657316	1.000013856735677	1.0053234004572484	146822.4344514748
111.22244488977957	1.0000122814868189	1.0047182267161912	146822.20317280735
111.62324649298594	1.000010836449061	1.0041630778777093	146821.9910117857
112.02404809619239	1.0000095175895867	1.0036564044155232	146821.79737631013
112.42484969939882	1.0000083201273495	1.0031963693789783	146821.6215644255
112.82565130260521	1.0000072386285033	1.002780885054959	146821.4627783323
113.22645290581161	1.0000062671115435	1.0024076533595596	146821.32013982366
113.62725450901806	1.0000053991587992	1.0020742086684655	146821.19270665455
114.02805611222445	1.0000046280308545	1.001777961773143	146821.07948934127
114.42885771543085	1.0000039467805728	1.0015162436840215	146820.97946790242
114.82965931863728	1.0000033483636082	1.0012863480833394	146820.8916080843
115.23046092184367	1.0000028257426266	1.0010855713621987	146820.8148766627
115.63126252505012	1.000002371982884	1.0009112493367738	146820.74825547583
116.03206412825651	1.0000019803372886	1.0007607899247768	146820.69075391284
116.4328657314629	1.0000016443196007	1.0006317012650694	146820.6414196615
116.83366733466934	1.0000013577649498	1.000521614964841	146820.59934759303
117.23446893787577	1.000001114877359	1.0004283043558335	146820.5636867398
117.63527054108216	1.0000009102644363	1.000349697819969	146820.53364538864
118.03607214428857	1.0000007389597978	1.0002838874038777	146820.5084943731
118.43687374749501	1.0000005964341439	1.0002291330716038	146820.48756869958
118.8376753507014	1.0000004785961494	1.000183863047126	146820.4702676781
119.2384769539078	1.000000381784532	1.000146670766172	146820.4560537577
119.63927855711424	1.0000003027527506	1.0001163089972895	146820.44445027996
120.04008016032063	1.0000002386478308	1.0000916817071186	146820.43503836996
120.44088176352707	1.0000001869847683	1.0000718342263433	146820.42745317848
120.84168336673346	1.000000145617892	1.0000559422485793	146820.42137967714
121.24248496993985	1.0000001127104314	1.000043300138304	146820.4165481906
121.6432865731463	1.0000000867033905	1.0000333089731936	146820.41272982646
122.04408817635273	1.000000066284652	1.0000254646751845	146820.40973193911
122.44488977955909	1.0000000503590731	1.0000193465212115	146820.40739373927
122.84569138276552	1.0000000380201461	1.0000146062569086	146820.40558213307
123.24649298597197	1.0000000285236519	1.0000109579743042	146820.40418785397
123.64729458917836	1.0000000212635727	1.0000081688587314	146820.40312192624
124.04809619238476	1.0000000157504163	1.000006050861148	146820.40231248242
124.4488977955912	1.0000000115919878	1.0000044533115515	146820.40170194028
124.84969939879758	1.0000000084765608	1.0000032564531391	146820.40124453203
125.25050100200403	1.0000000061583374	1.000002365857926	146820.40090416957
125.65130260521042	1.0000000044450426	1.0000017076587506	146820.40065262292
126.05210420841681	1.0000000031874539	1.000001224528879	146820.40046798324
126.45290581162325	1.0000000022706732	1.0000008723279121	146820.40033338114
126.85370741482969	1.000000001606925	1.0000006173349263	146820.40023592938
127.25450901803605	1.0000000011296784	1.000000433990351	146820.4001658598
127.65531062124248	1.0000000007888967	1.0000003030717926	146820.40011582614
128.05611222444892	1.0000000005472431	1.0000002102352514	146820.40008034644
128.4569138276553	1.0000000003770713	1.000000144860086	146820.40005536174
128.85771543086173	1.0000000002580707	1.0000000991434306	146820.40003789004
129.25851703406815	1.0000000001754346	1.00000006739696	146820.40002575738
129.65931863727454	1.000000000118452	1.0000000455057785	146820.40001739116
130.06012024048098	1.0000000000794342	1.0000000305164156	146820.40001166257
130.46092184368737	1.000000000052906	1.0000000203248616	146820.40000776766
130.86172344689376	1.000000000034996	1.0000000134444813	146820.40000513813
131.2625250501002	1.00000000002299	1.0000000088320924	146820.4000033754
131.66332665330663	1.000000000014999	1.000000005762202	146820.40000220214
132.06412825651302	1.0000000000097178	1.0000000037333376	146820.40000142675
132.46492985971943	1.0000000000062523	1.0000000024020124	146820.40000091796
132.86573146292588	1.0000000000039948	1.000000001534722	146820.40000058652
133.26653306613227	1.0000000000025346	1.0000000009737349	146820.40000037214
133.6673346693387	1.000000000001597	1.000000000613464	146820.40000023445
134.0681362725451	1.000000000000999	1.000000000383718	146820.40000014668
134.4689378757515	1.0000000000006206	1.0000000002384555	146820.40000009112
134.86973947895794	1.0000000000003826	1.0000000001470488	146820.40000005616
135.27054108216433	1.0000000000002343	1.0000000000900677	146820.4000000344
135.67134268537072	1.0000000000001423	1.0000000000547848	146820.4000000209
136.07214428857716	1.000000000000086	1.0000000000330498	146820.4000000126
136.4729458917836	1.0000000000000513	1.0000000000197629	146820.40000000753
136.87374749498997	1.0000000000000304	1.0000000000117613	146820.40000000445
137.2745490981964	1.000000000000018	1.0000000000068856	146820.40000000264
137.67535070140283	1.0000000000000102	1.0000000000039448	146820.4000000015
138.07615230460922	1.0000000000000058	1.0000000000022333	146820.40000000084
138.4769539078156	1.000000000000003	1.0000000000011537	146820.40000000046
138.87775551102206	1.0000000000000018	1.0000000000006328	146820.40000000026
139.27855711422845	1.0000000000000007	1.000000000000335	146820.40000000008
139.6793587174349	1.0000000000000002	1.0000000000000744	146820.40000000002
140.08016032064128	1.0	1.0000000000000373	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL2_4.dat <==
-199.7995991983968	1.0001067506259282	0.9592007410406532	146836.07316959903
-199.3987975951904	1.0001106429536295	0.957713042178003	146836.64464270906
-198.99799599198397	1.000114567702759	0.9562129455190698	146837.22087594614
-198.59719438877758	1.0001185174433511	0.9547032907758005	146837.8007784398
-198.19639278557113	1.000122489707378	0.9531850211606588	146838.3839878331
-197.79559118236475	1.0001264821991631	0.9516590140236797	146838.970167074
-197.39478957915836	1.0001304927886956	0.9501260834083448	146839.5590034334
-196.9939879759519	1.0001345195092228	0.948586980968635	146840.1502081519
-196.59318637274552	1.0001385605533957	0.9470423974431612	146840.74351587376
-196.19238476953907	1.0001426142681578	0.9454929646062823	146841.3386838966
-195.79158316633269	1.0001466791485967	0.9439392576180069	146841.9354912686
-195.39078156312627	1.0001507538309589	0.9423817976924583	146842.53373776292
-194.98997995991985	1.0001548370850242	0.9408210550114737	146843.13324275808
-194.58917835671343	1.0001589278060263	0.9392574518122202	146843.7338440519
-194.18837675350701	1.0001630250062823	0.9376913655854096	146844.33539663235
-193.78757515030063	1.0001671278066901	0.9361231323245746	146844.93777142937
-193.38677354709418	1.0001712354282257	0.9345530497752406	146845.54085406626
-192.9859719438878	1.000175347183558	0.9329813806393541	146846.14454362885
-192.5851703406814	1.0001794624688798	0.9314083556969525	146846.7487514659
-192.18436873747495	1.000183580756041	0.9298341768126965	146847.35340003425
-191.78356713426857	1.0001877015850436	0.9282590198041215	146847.95842179673
-191.38276553106212	1.0001918245569508	0.9266830371512499	146848.56375818132
-190.98196392785573	1.0001959493272465	0.9251063605348286	146849.16935860607
-190.5811623246493	1.0002000755996643	0.9235291031942681	146849.77517957296
-190.1803607214429	1.0002042031204974	0.9219513621026304	146850.38118383268
-189.77955911823648	1.0002083316733936	0.920373219955744	146850.9873396203
-189.37875751503006	1.0002124610746221	0.9187947469813681	146851.59361996045
-188.97795591182367	1.0002165911688008	0.9172160025720238	146852.20000203978
-188.57715430861722	1.000220721825066	0.9156370367488561	146852.80646664492
-188.17635270541084	1.0002248529336577	0.9140578914672656	146853.41299766078
-187.77555110220445	1.0002289844028927	0.9124786017726885	146854.01958162646
-187.374749498998	1.0002331161565021	0.9108991968189912	146854.6262073441
-186.9739478957916	1.0002372481312993	0.9093197007602817	146855.23286553661
-186.57314629258516	1.000241380275148	0.9077401335260925	146855.83954854932
-186.17234468937878	1.0002455125452059	0.9061605114943541	146856.44625009215
-185.77154308617236	1.000249644906409	0.9045808480687547	146857.05296501695
-185.37074148296594	1.0002537773301778	0.9030011541754245	146857.65968912764
-184.96993987975952	1.0002579097933102	0.9014214386844479	146858.26641901772
-184.5691382765531	1.0002620422770465	0.8998417087675901	146858.87315193287
-184.16833667334672	1.0002661747662809	0.8982619702004506	146859.47988565525
-183.76753507014027	1.0002703072488968	0.8966822276155529	146860.0866184059
-183.36673346693388	1.0002744397152166	0.8951024847132973	146860.69334876398
-182.9659318637275	1.0002785721575398	0.8935227444380764	146861.30007559885
-182.56513026052104	1.000282704569765	0.8919430091232672	146861.90679801474
-182.16432865731466	1.000286836947077	0.8903632806101237	146862.51351530463
-181.7635270541082	1.0002909692856903	0.8887835603466464	146863.12022691275
-181.36272545090182	1.0002951015826416	0.8872038494661274	146863.72693240407
-180.9619238476954	1.0002992338356205	0.88562414885249	146864.33363143934
-180.56112224448898	1.0003033660428324	0.884044459192369	146864.94032375506
-180.16032064128257	1.0003074982028897	0.8824647810167942	146865.54700914753
-179.75951903807615	1.0003116303147233	0.8808851147349751	146866.1536874598
-179.35871743486976	1.000315762377513	0.8793054606608091	146866.7603585714
-178.9579158316633	1.0003198943906324	0.8777258190342764	146867.3670223904
-178.55711422845692	1.0003240263536048	0.8761461900380451	146867.97367884679
-178.15631262525054	1.0003281582660695	0.8745665738104897	146868.5803278876
-177.7555110220441	1.000332290127754	0.8729869704559718	146869.18696947288
-177.3547094188377	1.0003364219384543	0.8714073800530194	146869.79360357262
-176.95390781563125	1.0003405536980177	0.869827802660178	146870.40023016444
-176.55310621242486	1.0003446854063307	0.8682482383213249	146871.00684923163
-176.15230460921845	1.0003488170633097	0.8666686870688437	146871.61346076196
-175.75150300601203	1.0003529486688927	0.86508914892644	146872.22006474627
-175.3507014028056	1.0003570802230353	0.8635096239115311	146872.82666117811
-174.9498997995992	1.0003612117257048	0.8619301120370697	146873.43325005265
-174.5490981963928	1.000365343176878	0.8603506133120262	146874.03983136648
-174.14829659318636	1.0003694745765381	0.8587711277430236	146874.64640511715
-173.74749498997997	1.0003736059246746	0.8571916553347161	146875.2529713031
-173.34669338677358	1.0003777372212792	0.8556121960901902	146875.8595299231
-172.94589178356713	1.0003818684663475	0.8540327500116466	146876.4660809765
-172.54509018036075	1.0003859996598758	0.8524533171005305	146877.07262446283
-172.1442885771543	1.0003901308018632	0.8508738973577403	146877.67916038187
-171.7434869739479	1.000394261892309	0.849294490783793	146878.28568873357
-171.34268537074152	1.000398392931213	0.8477150973786931	146878.89220951786
-170.94188376753507	1.0004025239185765	0.8461357171426975	146879.49872273498
-170.54108216432866	1.0004066548544004	0.844556350075473	146880.10522838501
-170.14028056112224	1.000410785738686	0.8429769961767929	146880.71172646814
-169.73947895791585	1.0004149165714347	0.8413976554464765	146881.31821698466
-169.3386773547094	1.0004190473526484	0.839818327883961	146881.92469993478
-168.93787575150301	1.000423178082329	0.838239013488915	146882.53117531876
-168.53707414829663	1.000427308760478	0.8366597122609278	146883.13764313687
-168.13627254509018	1.0004314393870979	0.83508042419944	146883.74410338947
-167.7354709418838	1.0004355699621899	0.8335011493040424	146884.35055607668
-167.33466933867734	1.0004397004857564	0.831921887574253	146884.95700119893
-166.93386773547095	1.000443830957799	0.8303426390098467	146885.56343875642
-166.53306613226454	1.00044796137832	0.8287634036100788	146886.16986874948
-166.13226452905812	1.0004520917473205	0.8271841813746535	146886.7762911783
-165.7314629258517	1.0004562220648032	0.8256049723030848	146887.38270604322
-165.3306613226453	1.0004603523307691	0.8240257763950398	146887.98911334446
-164.9298597194389	1.00046448254522	0.8224465936502947	146888.59551308223
-164.52905811623248	1.000468612708157	0.820867424068696	146889.2019052567
-164.12825651302606	1.0004727428195808	0.8192882676500671	146889.80828986797
-163.72745490981967	1.0004768728794913	0.8177091243946606	146890.41466691607
-163.32665330661322	1.0004810028878874	0.8161299943034853	146891.02103640078
-162.92585170340683	1.0004851328447664	0.814550877377655	146891.62739832173
-162.5250501002004	1.000489262750123	0.8129717736194431	146892.23375267815
-162.124248496994	1.0004933926039479	0.8113926830328295	146892.84009946865
-161.7234468937876	1.0004975224062267	0.8098136056233611	146893.44643869117
-161.32264529058116	1.0005016521569363	0.8082345414003391	146894.05277034224
-160.92184368737475	1.0005057818560414	0.8066554903774654	146894.65909441674
-160.52104208416836	1.0005099115034894	0.8050764525750933	146895.26541090693
-160.12024048096194	1.000514041099201	0.8034974280238183	146895.87171980113
-159.71943887775552	1.000518170643061	0.8019184167679663	146896.47802108247
-159.3186372745491	1.0005223001349	0.800339418872632	146897.08431472606
-158.91783567134271	1.0005264295744734	0.7987604344315676	146897.690600696
-158.51703406813627	1.0005305589614297	0.7971814635793915	146898.2968789407
-158.11623246492988	1.000534688295268	0.7956025065082571	146898.90314938655
-157.71543086172346	1.0005388175752772	0.7940235634900095	146899.50941192923
-157.31462925851704	1.000542946800457	0.7924446349073937	146900.1156664218
-156.91382765531066	1.0005470759694084	0.7908657212956806	146900.72191265892
-156.5130260521042	1.0005512050801872	0.78928682339886	146901.3281503551
-156.1122244488978	1.000555334130108	0.7877079422437008	146901.9343791161
-155.7114228456914	1.000559463115486	0.7861290792400206	146902.5405984009
-155.31062124248498	1.0005635920312956	0.7845502363093838	146903.14680747164
-154.90981963927857	1.0005677208707286	0.7829714160558612	146903.75300532873
-154.50901803607215	1.0005718496246152	0.7813926219862056	146904.35919062584
-154.10821643286576	1.0005759782806858	0.779813858792566	146904.9653615616
-153.7074148296593	1.0005801068226248	0.7782351327143924	146905.5715157405
-153.30661322645292	1.0005842352288727	0.7766564519966945	146906.17764999717
-152.9058116232465	1.00058836347112	0.7750778274657131	146906.7837601752
-152.5050100200401	1.000592491512427	0.7734992732474203	146907.38984085113
-152.1042084168337	1.0005966193048987	0.7719208076583614	146907.99588499294
-151.70340681362725	1.000600746786827	0.770342454296943	146908.60188354066
-151.30260521042084	1.00060487387921	0.768764243375213	146909.20782489516
-150.90180360721445	1.0006090004815489	0.7671862133263737	146909.8136943012
-150.50100200400803	1.000613126466812	0.765608412730409	146910.41947310793
-150.1002004008016	1.0006172516754566	0.7640309026010995	146911.0251378912
-149.6993987975952	1.0006213759083886	0.7624537590774282	146911.63065941999
-149.2985971943888	1.0006254989187604	0.7608770765613568	146912.23600145197
-148.8977955911824	1.0006296204024898	0.7593009713438424	146912.8411193417
-148.49699398797597	1.0006337399874197	0.7577255857504998	146913.44595844895
-148.09619238476952	1.0006378572210446	0.7561510928359102	146914.05045233664
-147.69539078156313	1.0006419715567654	0.7545777016402526	146914.6545207529
-147.29458917835674	1.0006460823386718	0.7530056630102426	146915.25806739673
-146.8937875751503	1.0006501887848929	0.7514352759666051	146915.86097747347
-146.4929859719439	1.0006542899696216	0.7498668945790609	146916.4631150558
-146.0921843687375	1.0006583848039783	0.7483009352864326	146917.06432027402
-145.69138276553107	1.0006624720159518	0.7467378845683292	146917.66440637084
-145.29058116232468	1.0006665501297405	0.7451783068473267	146918.26315666854
-144.88977955911824	1.0006706174448992	0.7436228524653224	146918.86032150706
-144.48897795591185	1.0006746720157789	0.7420722655479894	146919.45561522545
-144.08817635270543	1.0006787116318396	0.740527391535729	146920.04871327133
-143.687374749499	1.0006827337994846	0.7389891841324568	146920.63924953385
-143.28657314629257	1.00068673572614	0.7374587113969985	146921.22681400616
-142.88577154308618	1.0006907143073511	0.7359371606789021	146921.810950891
-142.4849699398798	1.000694666117698	0.734425842095571	146922.3911572669
-142.08416833667334	1.0006985874063452	0.7329261902362476	146922.96688243456
-141.68336673346695	1.0007024740980093	0.7314397637934072	146923.53752805936
-141.28256513026054	1.0007063218000816	0.7299682428415355	146924.10244921668
-140.88176352705412	1.0007101258165474	0.7285134235149072	146924.6609564358
-140.48096192384773	1.0007138811692204	0.7270772098884385	146925.21231881742
-140.08016032064128	1.000717582626649	0.725661602922989	146925.75576827765
-139.6793587174349	1.0007212247408608	0.7242686864144751	146926.29050494308
-139.27855711422848	1.0007248018918866	0.7229006099649615	146926.81570368755
-138.87775551102206	1.0007283083397693	0.7215595690922896	146927.33052176825
-138.4769539078156	1.0007317382834995	0.7202477826892484	146927.8341074787
-138.07615230460922	1.0007350859260649	0.7189674681431218	146928.3256096992
-137.67535070140283	1.0007383455445515	0.7177208145248112	146928.80418818927
-137.2745490981964	1.0007415115639866	0.7165099543439406	146929.26902442914
-136.87374749499	1.00074457863342	0.7153369344483338	146929.71933279015
-136.47294589178358	1.0007475417025669	0.7142036867078679	146930.15437178753
-136.07214428857716	1.0007503960972213	0.713111999168422	146930.57345515245
-135.67134268537075	1.000753137591586	0.7120634883844376	146930.97596245166
-135.27054108216433	1.0007557624756722	0.7110595736370603	146931.3613489832
-134.86973947895794	1.000758267615986	0.7101014537191865	146931.72915468612
-134.46893787575152	1.0007606505078548	0.7091900869189053	146932.07901182343
-134.0681362725451	1.0007629093179438	0.7083261747532761	146932.41065122423
-133.6673346693387	1.000765042915764	0.7075101499151886	146932.7239069096
-133.2665330661323	1.0007670508932711	0.7067421687726123	146933.01871897042
-132.86573146292588	1.0007689335719911	0.7060221086406874	146933.29513461317
-132.46492985971943	1.0007706919974713	0.7053495699020488	146933.55330734552
-132.06412825651304	1.000772327921208	0.7047238829152154	146933.79349432292
-131.66332665330663	1.0007738437705826	0.7041441195134432	146934.01605193445
-131.2625250501002	1.000775242607651	0.703609108764154	146934.22142975236
-130.8617234468938	1.0007765280779626	0.7031174565443027	146934.4101630177
-130.46092184368737	1.0007777043508213	0.7026675683883267	146934.58286386932
-130.06012024048098	1.0007787760526183	0.7022576749872018	146934.74021155585
-129.65931863727457	1.0007797481950047	0.7018858596615308	146934.88294188987
-129.25851703406815	1.0007806260997425	0.7015500871039018	146935.01183621463
-128.85771543086173	1.000781415322096	0.7012482326818434	146935.12771015626
-128.45691382765534	1.0007821215745625	0.7009781116097353	146935.23140242588
-128.05611222444892	1.0007827506526346	0.7007375073442089	146935.32376392005
-127.65531062124248	1.000783308364128	0.7005241986159948	146935.40564734463
-127.25450901803609	1.0007838004634058	0.700335984589138	146935.4778975574
-126.85370741482969	1.0007842325915959	0.7001707077273239	146935.54134279114
-126.45290581162325	1.0007846102236502	0.7000262740437925	146935.5967868804
-126.05210420841686	1.0007849386228347	0.6999006705092664	146935.64500258004
-125.65130260521042	1.0007852228029777	0.6997919794915733	146935.6867260223
-125.25050100200403	1.0007854674985681	0.699698390193847	146935.72265232677
-124.84969939879763	1.000785677142563	0.6996182071431076	146935.75343234194
-124.4488977955912	1.0007858558515705	0.699549855858144	146935.77967046993
-124.04809619238476	1.0007860074179107	0.6994918858869551	146935.8019235006
-123.64729458917839	1.0007861353079244	0.6994429714537486	146935.82070036358
-123.24649298597197	1.000786242665803	0.6994019099945111	146935.83646269026
-122.84569138276552	1.0007863323221615	0.6993676188791674	146935.84962607268
-122.44488977955913	1.0007864068065369	0.6993391306303073	146935.86056189844
-122.04408817635273	1.0007864683630092	0.6993155869499084	146935.86959964436
-121.6432865731463	1.000786518968165	0.6992962318484545	146935.87702951356
-121.24248496993991	1.0007865603506731	0.6992804041574567	146935.88310530997
-120.84168336673346	1.00078659401181	0.6992675296803971	146935.88804745153
-120.44088176352707	1.000786621246346	0.6992571132027938	146935.892046037
-120.04008016032067	1.0007866431632924	0.6992487305584016	146935.89526389184
-119.63927855711424	1.0007866607060896	0.6992420209069824	146935.89783953235
-119.23847695390782	1.0007866746719052	0.6992366793536214	146935.89988999898
-118.83767535070143	1.0007866857297918	0.6992324500040258	146935.90151352232
-118.43687374749501	1.0007866944375265	0.6992291195235407	146935.9027919954
-118.03607214428858	1.0007867012570215	0.6992265112433809	146935.9037932364
-117.63527054108218	1.0007867065682536	0.699224479832842	146935.90457303362
-117.23446893787577	1.0007867106817079	0.6992229065397434	146935.90517697262
-116.83366733466934	1.0007867138493647	0.69922169498852	146935.90564204927
-116.43286573146295	1.0007867162742945	0.6992207675099688	146935.9059980784
-116.03206412825651	1.0007867181189405	0.6992200619743392	146935.9062689101
-115.63126252505012	1.0007867195121778	0.6992195290903659	146935.90647346573
-115.23046092184372	1.0007867205552514	0.6992191301342124	146935.90662661023
-114.82965931863728	1.0007867213266852	0.6992188350732197	146935.90673987244
-114.42885771543087	1.0007867218862447	0.6992186210482841	146935.9068220272
-114.02805611222448	1.0007867222780356	0.6992184711902293	146935.90687955008
-113.62725450901806	1.0007867225327853	0.6992183737465092	146935.90691695255
-113.22645290581163	1.0007867226693512	0.6992183215049818	146935.9069370032
-112.82565130260522	1.000786722695454	0.6992183115126175	146935.90694083564
-112.42484969939882	1.0007867226076272	0.699218345095238	146935.90692794087
-112.02404809619239	1.0007867223903262	0.6992184281983042	146935.90689603664
-111.623246492986	1.0007867220141111	0.6992185720815671	146935.9068408006
-111.22244488977955	1.0007867214327837	0.6992187944146782	146935.90675544986
-110.82164328657316	1.0007867205793186	0.6992191208332466	146935.90663014379
-110.42084168336676	1.0007867193603914	0.6992195870310497	146935.9064511804
-110.02004008016033	1.000786717649275	0.6992202414777557	146935.9061999536
-109.61923847695391	1.000786715276843	0.6992211488598521	146935.9058516322
-109.21843687374752	1.0007867120203968	0.6992223943533705	146935.90537351946
-108.8176352705411	1.000786707590023	0.6992240888421233	146935.9047230502
-108.41683366733467	1.0007867016121925	0.6992263751908994	146935.90384538274
-108.01603206412827	1.000786693610339	0.6992294356737768	146935.9026705474
-107.61523046092186	1.0007866829821954	0.6992335006409195	146935.90111011913
-107.21442885771543	1.0007866689737632	0.6992388584765958	146935.8990533955
-106.81362725450904	1.0007866506498782	0.6992458668556498	146935.89636307536
-106.4128256513026	1.0007866268615004	0.6992549652542125	146935.89287045624
-106.01202404809621	1.00078659621003	0.6992666885988194	146935.88837019508
-105.6112224448898	1.0007865570091645	0.6992816818537744	146935.88261470833
-105.21042084168337	1.000786507245059	0.6993007152595095	146935.87530832246
-104.80961923847696	1.0007864445358203	0.6993246998245967	146935.86610132694
-104.40881763527057	1.0007863660916323	0.6993547025767786	146935.8545841199
-104.00801603206415	1.000786268677081	0.6993919609716025	146935.8402816765
-103.60721442885772	1.000786148577498	0.6994378957660159	146935.8226486077
-103.20641282565131	1.0007860015713332	0.6994941215837848	146935.80106510376
-102.80561122244491	1.0007858229107032	0.6995624543549882	146935.7748340786
-102.40480961923848	1.000785607312316	0.6996449147861573	146935.74317983715
-102.00400801603209	1.0007853489609038	0.6997437270468887	146935.70524857947
-101.60320641282564	1.0007850415271176	0.699861311923887	146935.660111028
-101.20240480961925	1.0007846782015248	0.7000002738170363	146935.60676741914
-100.80160320641285	1.000784251745902	0.7001633811193002	146935.54415503403
-100.40080160320642	1.0007837545624403	0.7003535397458224	146935.47115835932
-100.0	1.0007831787807941	0.7005737598377846	146935.3866218677
-99.59919839679361	1.0007825163621389	0.7008271159610563	146935.28936529576
-99.1983967935872	1.000781759218576	0.7011167014343886	146935.178201175
-98.79759519038075	1.0007808993454081	0.7014455777351315	146935.05195425256
-98.39679358717436	1.0007799289630164	0.7018167202326449	146934.90948232164
-97.99599198396797	1.000778840664384	0.7022329617620818	146934.74969788114
-97.59519038076152	1.0007776275637623	0.7026969357614417	146934.5715899626
-97.19438877755513	1.0007762834416039	0.7032110208373393	146934.37424540965
-96.7935871743487	1.000774802880741	0.7037772886800537	146934.15686887153
-96.3927855711423	1.00077318138888	0.7043974572117563	146933.9188007879
-95.9919839679359	1.0007714155028236	0.7050728507261504	146933.65953269074
-95.59118236472946	1.000769502870402	0.7058043685532156	146933.37871923356
-95.19038076152303	1.0007674423069053	0.7065924634790975	146933.07618647674
-94.78957915831666	1.0007652338237594	0.7074371307817297	146932.75193609786
-94.38877755511024	1.0007628786283003	0.7083379083218164	146932.4061453585
-93.98797595190379	1.0007603790946507	0.7092938876875885	146932.03916282824
-93.5871743486974	1.0007577387068645	0.7103037359465327	146931.65150003732
-93.18637274549101	1.000754961976601	0.7113657271386871	146931.24381938935
-92.78557114228457	1.0007520543385577	0.7124777822771439	146930.81691880876
-92.38476953907818	1.0007490220276802	0.7136375163177707	146930.3717137128
-91.98396793587175	1.0007458719427507	0.7148422903384902	146929.90921698342
-91.58316633266534	1.0007426115012854	0.7160892670409728	146929.4305176633
-91.18236472945894	1.0007392484907673	0.7173754676543487	146928.93675911386
-90.78156312625251	1.0007357909210859	0.7186978283754155	146928.4291173502
-90.38076152304608	1.0007322468826867	0.7200532546237209	146927.9087802148
-89.9799599198397	1.000728624414386	0.7214386715995227	146927.37692796992
-89.57915831663328	1.0007249313841036	0.7228510698993705	146926.83471578662
-89.17835671342684	1.0007211753849952	0.7242875452408408	146926.28325849512
-88.77755511022045	1.0007173636486288	0.7257453316685255	146925.72361783715
-88.37675350701406	1.0007135029760366	0.7272218279211342	146925.15679234287
-87.97595190380761	1.0007095996866981	0.7287146169410922	146924.5837098409
-87.57515030060122	1.0007056595848351	0.7302214787623177	146924.00522250932
-87.17434869739479	1.0007016879418085	0.7317403972396028	146923.4221042915
-86.77354709418839	1.0006976894929742	0.7332695612467496	146922.83505043425
-86.37274549098198	1.0006936684470369	0.7348073610969174	146922.24467886132
-85.97194388777555	1.0006896285057578	0.7363523810017664	146921.65153306676
-85.57114228456915	1.0006855728918143	0.7379033884127872	146921.05608620532
-85.17034068136275	1.0006815043826638	0.7394593210679365	146920.45874606445
-84.76953907815633	1.0006774253483892	0.7410192725147506	146919.85986062064
-84.36873747494988	1.0006733377917154	0.7425824768035528	146919.25972391476
-83.96793587174349	1.0006692433886248	0.7441482929524023	146918.65858201525
-83.5671342685371	1.0006651435282745	0.7457161896798203	146918.05663887868
-83.16633266533066	1.0006610393511894	0.7472857307953142	146917.45406195737
-82.76553106212427	1.0006569317849756	0.7488565615407802	146916.85098744283
-82.36472945891784	1.000652821577041	0.7504283960757278	146916.24752506978
-81.96392785571143	1.000648709324027	0.7520010062200221	146915.64376243736
-81.56312625250503	1.000644595497839	0.7535742114990045	146915.0397688309
-81.1623246492986	1.000640480468307	0.7551478704763845	146914.435598549
-80.7615230460922	1.0006363645226235	0.7567218733191291	146913.8312937574
-80.36072144288579	1.0006322478817873	0.7582961355104817	146913.22688690317
-79.95991983967937	1.0006281307143203	0.7598705926022629	146912.6224027288
-79.55911823647293	1.0006240131475719	0.7614451958922276	146912.01785993174
-79.15831663326654	1.0006198952769125	0.763019908907892	146911.41327251442
-78.75751503006015	1.0006157771731243	0.7645947045801564	146910.80865086897
-78.3567134268537	1.0006116588882705	0.7661695629989532	146910.20400263942
-77.95591182364731	1.000607540460304	0.7677444696497855	146909.59933339802
-77.55511022044088	1.0006034219166446	0.7693194140465529	146908.99464717053
-77.15430861723448	1.0005993032769267	0.7708943886806392	146908.38994683968
-76.75350701402807	1.0005951845550833	0.7724693882233562	146907.78523445115
-76.35270541082164	1.0005910657609156	0.774044408926625	146907.18051144393
-75.95190380761524	1.0005869469012558	0.7756194481773013	146906.57577882113
-75.55110220440883	1.0005828279808235	0.7771945041702327	146905.9710372757
-75.15030060120242	1.0005787090028513	0.7787695756691513	146905.36628728223
-74.74949899799597	1.0005745899695322	0.7803446618350485	146904.7615291627
-74.34869739478958	1.0005704708823415	0.7819197621034433	146904.15676313374
-73.94789579158319	1.0005663517422625	0.7834948760984324	146903.55198933967
-73.54709418837675	1.0005622325499435	0.7850700035714728	146902.94720787572
-73.14629258517036	1.0005581133058092	0.7866451443598863	146902.34241880424
-72.74549098196393	1.0005539940101347	0.7882202983583066	146901.73762216556
-72.34468937875752	1.000549874663096	0.7897954654990362	146901.13281798564
-71.94388777555112	1.0005457552648052	0.791370645739347	146900.5280062808
-71.54308617234469	1.0005416358153314	0.7929458390521082	146899.92318706127
-71.14228456913828	1.0005375163147183	0.79452104542061	146899.31836033348
-70.7414829659319	1.0005333967629915	0.796096264834356	146898.7135261011
-70.34068136272546	1.0005292771601666	0.797671497287612	146898.1086843665
-69.93987975951903	1.000525157506252	0.7992467427768815	146897.5038351309
-69.53907815631263	1.0005210378012517	0.8008220012998976	146896.8989783949
-69.13827655310622	1.0005169180451678	0.8023972728559494	146896.29411415875
-68.73747494989979	1.0005127982380009	0.8039725574446638	146895.68924242258
-68.3366733466934	1.00050867837975	0.805547855065782	146895.08436318627
-67.93587174348697	1.0005045584704142	0.8071231657198275	146894.4794764496
-67.53507014028057	1.0005004385099916	0.8086984894067974	146893.87458221236
-67.13426853707416	1.0004963184984808	0.8102738261273216	146893.26968047433
-66.73346693386773	1.0004921984358799	0.811849175881592	146892.66477123526
-66.33266533066133	1.0004880783221866	0.8134245386703134	146892.05985449476
-65.93186372745494	1.0004839581573994	0.8149999144938184	146891.45493025263
-65.5310621242485	1.0004798379415165	0.8165753033524824	146890.84999850864
-65.13026052104208	1.0004757176745356	0.8181507052470122	146890.24505926238
-64.72945891783567	1.000471597356455	0.8197261201777022	146889.64011251368
-64.32865731462927	1.0004674769872726	0.8213015481451171	146889.03515826215
-63.927855711422836	1.0004633565669863	0.8228769891497697	146888.43019650754
-63.52705410821645	1.0004592360955942	0.8244524431920751	146887.82522724956
-63.126252505010015	1.0004551155730945	0.826027910272444	146887.22025048797
-62.72545090180361	1.000450994999485	0.8276033903915047	146886.6152662224
-62.32464929859721	1.000446874374764	0.8291788835497049	146886.01027445262
-61.923847695390776	1.0004427536989295	0.8307543897476052	146885.40527517832
-61.52304609218437	1.0004386329719794	0.8323299089855721	146884.8002683992
-61.122244488977984	1.0004345121939118	0.833905441264062	146884.195254115
-60.72144288577155	1.0004303913647246	0.835480986583585	146883.5902323254
-60.32064128256512	1.000426270484416	0.8370565449447069	146882.98520303014
-59.91983967935872	1.0004221495529841	0.8386321163478736	146882.38016622895
-59.51903807615231	1.0004180285704265	0.8402077007935641	146881.77512192144
-59.11823647294588	1.0004139075367415	0.8417832982821938	146881.1700701074
-58.71743486973949	1.0004097864519272	0.8433589088143549	146880.56501078652
-58.31663326653306	1.0004056653159819	0.8449345323904182	146879.9599439586
-57.91583166332666	1.0004015441289031	0.846510169011095	146879.3548696232
-57.51503006012025	1.000397422890689	0.8480858186765295	146878.7497877801
-57.11422845691382	1.0003933016013375	0.8496614813875061	146878.144698429
-56.71342685370742	1.0003891802608469	0.8512371571443992	146877.53960156965
-56.31262525050103	1.000385058869215	0.8528128459475764	146876.93449720167
-55.9118236472946	1.0003809374264399	0.8543885477977458	146876.32938532488
-55.51102204408818	1.0003768159325197	0.8559642626953191	146875.72426593892
-55.110220440881776	1.0003726943874525	0.8575399906406663	146875.11913904353
-54.70941883767537	1.0003685727912361	0.8591157316343114	146874.5140046384
-54.308617234468926	1.000364451143869	0.860691485676807	146873.9088627233
-53.90781563126254	1.0003603294453485	0.86226725276872	146873.30371329782
-53.50701402805612	1.000356207695673	0.8638430329103389	146872.69855636178
-53.1062124248497	1.0003520858948405	0.8654188261022631	146872.09339191482
-52.7054108216433	1.0003479640428492	0.8669946323449061	146871.48821995672
-52.304609218436894	1.0003438421396968	0.8685704516389302	146870.88304048716
-51.90380761523045	1.0003397201853819	0.8701462839845645	146870.27785350583
-51.50300601202406	1.0003355981799016	0.8717221293823636	146869.67265901243
-51.10220440881764	1.000331476123255	0.8732979878330379	146869.06745700672
-50.701402805611224	1.0003273540154392	0.8748738593367704	146868.46224748838
-50.30060120240482	1.0003232318564528	0.8764497438942724	146867.85703045715
-49.89979959919842	1.0003191096462933	0.8780256415058753	146867.25180591265
-49.498997995991985	1.000314987384959	0.8796015521720623	146866.64657385464
-49.09819639278558	1.0003108650724484	0.8811774758935068	146866.0413342829
-48.697394789579164	1.000306742708759	0.8827534126705019	146865.43608719707
-48.296593186372746	1.0003026202938892	0.8843293625036099	146864.83083259693
-47.89579158316634	1.0002984978278364	0.8859053253933531	146864.22557048206
-47.49498997995994	1.000294375310599	0.8874813013400613	146863.6203008523
-47.09418837675351	1.000290252742175	0.8890572903444814	146863.01502370724
-46.693386773547104	1.0002861301225627	0.8906332924067631	146862.4097390467
-46.292585170340686	1.0002820074517595	0.892209307527759	146861.80444687032
-45.89178356713427	1.000277884729764	0.8937853357077725	146861.19914717783
-45.490981963927865	1.000273761956574	0.8953613769472825	146860.59383996896
-45.09018036072146	1.0002696391321877	0.896937431246591	146859.98852524345
-44.68937875751503	1.0002655162566028	0.8985134986065515	146859.3832030009
-44.288577154308626	1.0002613933298172	0.9000895790273847	146858.77787324108
-43.88777555110221	1.0002572703518293	0.9016656725097291	146858.1725359637
-43.48697394789579	1.0002531473226373	0.9032417790539893	146857.56719116852
-43.08617234468939	1.0002490242422386	0.9048178986607627	146856.96183885518
-42.685370741482984	1.0002449011106316	0.9063940313303105	146856.35647902338
-42.28456913827655	1.0002407779278144	0.9079701770632661	146855.75111167287
-41.88376753507015	1.0002366546937849	0.9095463358602587	146855.14573680336
-41.48296593186373	1.0002325314085412	0.9111225077215477	146854.54035441458
-41.08216432865731	1.0002284080720811	0.9126986926476623	146853.9349645062
-40.68136272545091	1.000224284684403	0.914274890639154	146853.32956707792
-40.28056112224451	1.0002201612455046	0.9158511016963988	146852.72416212948
-39.879759519038075	1.0002160377553841	0.9174273258199502	146852.11874966059
-39.47895791583167	1.0002119142140393	0.9190035630103313	146851.51332967094
-39.078156312625254	1.0002077906214686	0.9205798132679167	146850.90790216025
-38.67735470941885	1.0002036669776697	0.9221560765934114	146850.30246712826
-38.27655310621243	1.0001995432826405	0.9237323529871122	146849.6970245746
-37.87575150300603	1.0001954195363794	0.9253086424495828	146849.09157449903
-37.4749498997996	1.0001912957388843	0.9268849449812232	146848.48611690127
-37.074148296593194	1.000187171890153	0.928461260582711	146847.88065178102
-36.673346693386776	1.0001830479901836	0.9300375892543055	146847.27517913794
-36.27254509018037	1.0001789240389745	0.9316139309964897	146846.66969897185
-35.871743486973955	1.0001748000365234	0.9331902858099684	146846.06421128238
-35.47094188376755	1.0001706759828282	0.9347666536951522	146845.45871606923
-35.07014028056112	1.000166551877887	0.9363430346524537	146844.85321333213
-34.669338677354716	1.0001624277216983	0.9379194286824665	146844.2477030708
-34.2685370741483	1.0001583035142594	0.9394958357855228	146843.64218528496
-33.867735470941895	1.0001541792555686	0.9410722559622203	146843.03665997428
-33.46693386773548	1.000150054945624	0.9426486892130455	146842.43112713846
-33.066132264529074	1.0001459305844234	0.944225135538478	146841.82558677727
-32.66533066132264	1.0001418061719651	0.9458015949388536	146841.22003889037
-32.26452905811624	1.000137681708247	0.9473780674148822	146840.61448347752
-31.86372745490982	1.0001335571932675	0.9489545529670088	146840.0089205384
-31.462925851703417	1.0001294326270238	0.9505310515955636	146839.40335007268
-31.062124248497	1.000125308009515	0.9521075633010011	146838.79777208017
-30.661322645290596	1.00012118334074	0.9536840880834668	146838.19218656077
-30.260521042084164	1.0001170586206998	0.955260625942141	146837.58659351457
-29.85971943887776	1.000112933849406	0.9568371768724072	146836.9809929433
-29.458917835671343	1.0001088090268981	0.9584137408587904	146836.37538485278
-29.05811623246494	1.000104684153308	0.9599903178507397	146835.76976926235
-28.657314629258522	1.0001005592290293	0.9615669076975606	146835.16414622977
-28.25651302605212	1.0000964342551772	0.9631435099726282	146834.55851591882
-27.855711422845687	1.0000923092347456	0.9647201235315631	146833.95287876902
-27.454909819639283	1.000088184175367	0.966296745456729	146833.34723590105
-27.054108216432866	1.0000840590955553	0.9678733686720198	146832.74159003305
-26.653306613226462	1.0000799340380655	0.969449976836165	146832.13594744238
-26.252505010020045	1.0000758090969735	0.9710265339936017	146831.53032194127
-25.85170340681364	1.0000716844696158	0.9726029647229798	146830.92474250277
-25.45090180360721	1.0000675605507912	0.9741791181348624	146830.31926709137
-25.050100200400806	1.0000634380940736	0.9757547062203275	146829.71400634712
-24.649298597194388	1.0000593184720963	0.9773292043745792	146829.10916180056
-24.248496993987985	1.0000552040710298	0.9789017006351064	146828.50508379022
-23.847695390781567	1.0000510988495102	0.9804706820733532	146827.9023535246
-23.446893787575164	1.0000470090735403	0.9820337539348544	146827.3018909808
-23.04609218436873	1.00004294420225	0.9835873011312941	146826.70508495203
-22.645290581162342	1.0000389178446867	0.985126122592114	146826.11393352403
-22.24448897795591	1.000034948641887	0.9866430941811984	146825.5311735813
-21.843687374749507	1.0000310608667196	0.9881289394815297	146824.9603688761
-21.44288577154309	1.0000272844987865	0.9895722012052461	146824.40592102564
-21.042084168336686	1.0000236545469454	0.9909595001423699	146823.87297004435
-20.641282565130254	1.0000202094743036	0.9922761371129629	146823.36716310104
-20.240480961923865	1.0000169887294066	0.9935070364906291	146822.89429204696
-19.839679358717433	1.0000140295794788	0.9946379564381752	146822.45982847092
-19.43887775551103	1.000011363632318	0.9956568181075217	146822.06841304238
-19.038076152304612	1.0000090135676918	0.9965549547526075	146821.72337561392
-18.63727454909821	1.0000069906288938	0.9973280703205879	146821.42636693042
-18.236472945891776	1.0000052933280315	0.997976734193562	146821.1771685389
-17.835671342685387	1.0000039076088723	0.9985063189069375	146820.97371669766
-17.434869739478955	1.0000028084382473	0.9989263919364957	146820.81233602684
-17.034068136272552	1.0000019625312377	0.9992496742069747	146820.68813962134
-16.633266533066134	1.000001331724679	0.9994907508515066	146820.59552435006
-16.23246492985973	1.0000008764417303	0.9996647471752522	146820.52867952542
-15.831663326653299	1.0000005587444654	0.9997861620699017	146820.4820350859
-15.43086172344691	1.0000003446228911	0.9998679932382236	146820.45059767072
-15.030060120240478	1.0000002053661583	0.9999212131760885	146820.43015194152
-14.629258517034074	1.0000001180499962	0.9999545828990315	146820.41733214766
-14.228456913827657	1.0000000653119685	0.9999747378407194	146820.40958912933
-13.827655310621253	1.0000000346541458	0.9999864543560842	146820.40508793553
-13.426853707414821	1.0000000175150106	0.9999930044137424	146820.40257156084
-13.026052104208432	1.0000000083082032	0.9999965229615818	146820.4012198137
-12.625250501002	1.0000000035598773	0.9999983376047754	146820.4005226626
-12.224448897795597	1.0000000012107049	0.9999992353596141	146820.40017775618
-11.823647294589179	1.0000000000967892	0.9999996610345337	146820.40001421064
-11.422845691382776	0.9999999995910133	0.9999998542956238	146820.3999399524
-11.022044088176344	0.99999999937132	0.9999999382240375	146820.39990769693
-10.621242484969954	0.9999999992801225	0.9999999730448627	146820.39989430728
-10.220440881763523	0.9999999992439844	0.9999999868235246	146820.39988900148
-9.81963927855712	0.9999999992303327	0.999999992008365	146820.39988699713
-9.418837675350701	0.9999999992254254	0.9999999938512527	146820.39988627663
-9.018036072144298	0.999999999223752	0.9999999944580539	146820.39988603097
-8.617234468937866	0.9999999992232148	0.9999999946304493	146820.3998859521
-8.216432865731477	0.9999999992230559	0.9999999946582121	146820.39988592875
-7.815631262525045	0.9999999992230162	0.9999999946403461	146820.39988592293
-7.414829659318642	0.9999999992230114	0.9999999946088607	146820.39988592223
-7.014028056112224	0.9999999992230161	0.9999999945736888	146820.3998859229
-6.6132264529058205	0.9999999992230227	0.9999999945375898	146820.3998859239
-6.212424849699389	0.9999999992230295	0.9999999945013364	146820.39988592488
-5.811623246492999	0.9999999992230358	0.9999999944651985	146820.3998859258
-5.4108216432865675	0.9999999992230416	0.9999999944289861	146820.39988592666
-5.010020040080164	0.9999999992230466	0.9999999943929585	146820.39988592739
-4.609218436873746	0.9999999992230512	0.9999999943569697	146820.39988592805
-4.208416833667343	0.9999999992230552	0.9999999943210907	146820.39988592864
-3.807615230460911	0.9999999992230586	0.9999999942852139	146820.39988592916
-3.4068136272545217	0.9999999992230614	0.9999999942494475	146820.39988592957
-3.00601202404809	0.9999999992230636	0.9999999942136438	146820.3998859299
-2.6052104208416864	0.9999999992230652	0.9999999941778792	146820.39988593012
-2.2044088176352687	0.9999999992230664	0.9999999941422205	146820.3998859303
-1.8036072144288653	0.999999999223067	0.9999999941065661	146820.39988593038
-1.4028056112224334	0.9999999992230671	0.9999999940709481	146820.3998859304
-1.0020040080160442	0.9999999992230667	0.9999999940352587	146820.39988593032
-0.6012024048096123	0.9999999992230657	0.9999999939995998	146820.39988593018
-0.20040080160320883	0.9999999992230643	0.9999999939639511	146820.39988592998
0.20040080160319462	0.999999999223062	0.999999993928257	146820.39988592966
0.6012024048096123	0.9999999992230596	0.9999999938926427	146820.3998859293
1.0020040080160584	0.9999999992230565	0.9999999938569848	146820.39988592884
1.4028056112224192	0.9999999992230528	0.9999999938212923	146820.3998859283
1.8036072144288653	0.9999999992230488	0.9999999937855267	146820.3998859277
2.204408817635283	0.9999999992230442	0.9999999937499457	146820.39988592704
2.605210420841672	0.9999999992230391	0.9999999937141406	146820.39988592628
3.00601202404809	0.9999999992230332	0.9999999936784468	146820.3998859254
3.406813627254536	0.9999999992230267	0.9999999936425343	146820.39988592447
3.807615230460897	0.99999999922302	0.9999999936066908	146820.39988592349
4.208416833667343	0.9999999992230125	0.9999999935707024	146820.39988592238
4.6092184368737605	0.9999999992230045	0.9999999935347161	146820.39988592122
5.01002004008015	0.9999999992229959	0.999999993498571	146820.39988591993
5.4108216432865675	0.9999999992229867	0.9999999934624396	146820.3998859186
5.8116232464930135	0.9999999992229769	0.9999999934261506	146820.39988591714
6.212424849699374	0.9999999992229667	0.9999999933898237	146820.39988591566
6.6132264529058205	0.9999999992229558	0.9999999933533885	146820.39988591406
7.014028056112238	0.9999999992229444	0.9999999933169085	146820.39988591237
7.414829659318627	0.9999999992229336	0.9999999932808088	146820.3998859108
7.815631262525045	0.9999999992229274	0.9999999932465727	146820.3998859099
8.216432865731491	0.9999999992229394	0.9999999932195477	146820.39988591164
8.617234468937852	0.9999999992230174	0.999999993218024	146820.3998859231
9.018036072144298	0.9999999992233157	0.9999999933011694	146820.3998859669
9.418837675350716	0.9999999992243036	0.9999999936493849	146820.39988611193
9.819639278557105	0.9999999992273301	0.9999999947808444	146820.3998865563
10.220440881763523	0.9999999992360642	0.9999999981052301	146820.39988783863
10.621242484969969	0.9999999992599594	1.0000000072541224	146820.39989134693
11.02204408817633	0.9999999993221123	1.0000000311006665	146820.39990047226
11.422845691382776	0.9999999994760957	1.0000000902260024	146820.39992308017
11.823647294589193	0.9999999998399833	1.0000002299906423	146820.39997650628
12.224448897795583	1.000000000661225	1.0000005454576661	146820.40009708132
12.625250501002	1.000000002433248	1.0000012261879847	146820.40035725044
13.026052104208446	1.0000000060926915	1.0000026320116588	146820.4008945314
13.426853707414807	1.0000000133326634	1.0000054133723784	146820.40195750698
13.827655310621253	1.000000027068217	1.0000106901505235	146820.40397416643
14.22845691382767	1.0000000520798105	1.0000202988623559	146820.4076463786
14.62925851703406	1.0000000958332858	1.0000371076719725	146820.41407028135
15.030060120240478	1.000000169427874	1.0000653805892443	146820.42487546822
15.430861723446924	1.0000002885598152	1.0001111476663989	146820.44236646747
15.831663326653285	1.0000004743197721	1.00018251134475	146820.46963981868
16.23246492985973	1.0000007535876845	1.0002897981520937	146820.51064204526
16.63326653306615	1.0000011587745	1.0004454594936805	146820.57013173559
17.034068136272538	1.000001726709001	1.000663644018448	146820.6535161062
17.434869739478955	1.0000024965891587	1.0009594106091562	146820.76655021892
17.8356713426854	1.000003507098552	1.0013476206182719	146820.91491361224
18.236472945891762	1.0000047929924039	1.0018416263464847	146821.10370906192
18.63727454909821	1.000006381630324	1.0024519390395081	146821.33695351682
19.038076152304626	1.000008290018148	1.0031850924494674	146821.6171437805
19.438877755511015	1.0000105228821021	1.004042902966527	146821.94497375938
19.839679358717433	1.000013072132142	1.0050222634083796	146822.31925566995
20.24048096192388	1.0000159178140156	1.0061155087189357	146822.73705982088
20.64128256513024	1.0000190303669427	1.0073112832407805	146823.19404608666
21.042084168336686	1.0000223737695009	1.0085957492182387	146823.68492578762
21.442885771543104	1.0000259090279633	1.0099539268789413	146824.2039738492
21.843687374749493	1.0000295974626223	1.011370956931784	146824.74551130118
22.24448897795591	1.0000334033635165	1.012833120830227	146825.30429519285
22.645290581162357	1.000037295772746	1.0143285255133174	146825.87578027285
23.046092184368717	1.000041249349707	1.0158474358398253	146826.45624602374
23.446893787575164	1.0000452444388974	1.0173823006710054	146827.0428066167
23.84769539078158	1.0000492665584249	1.0189275564000753	146827.63333581455
24.24849699398797	1.0000533055560246	1.020479302738347	146828.22634305773
24.649298597194388	1.0000573546522642	1.0220349351538098	146828.8208329873
25.050100200400806	1.000061409531459	1.0235927956308253	146829.41617197264
25.450901803607195	1.0000654675733562	1.025151877505309	146830.0119753072
25.85170340681364	1.0000695272602447	1.0267115976911578	146830.60802016003
26.25250501002006	1.0000735877533888	1.0282716339544848	146831.20418338766
26.653306613226448	1.0000776486105845	1.0298318164037827	146831.80040006546
27.054108216432866	1.0000817096094494	1.0313920596009734	146832.3966375432
27.454909819639283	1.0000857706433453	1.0329523225758452	146832.9928801642
27.855711422845673	1.0000898316635323	1.0345125866023808	146833.58912077246
28.25651302605212	1.0000938926487892	1.0360728435270983	146834.18535625227
28.657314629258536	1.00009795359032	1.037633089970632	146834.78158531222
29.058116232464926	1.000102014484657	1.0391933246001213	146835.37780744315
29.458917835671343	1.000106075330502	1.0407535469165607	146835.97402245444
29.85971943887776	1.0001101361273932	1.0423137567424923	146836.5702302783
30.26052104208415	1.0001141968751766	1.0438739540182131	146837.16643089216
30.661322645290596	1.0001182575738037	1.0454341387249693	146837.76262428888
31.062124248497014	1.0001223182232613	1.0469943108575932	146838.3588104665
31.462925851703403	1.000126378823547	1.048554470414615	146838.9549894247
31.86372745490982	1.0001304393746615	1.0501146173961715	146839.55116116354
32.26452905811624	1.0001344998766062	1.0516747518026557	146840.14732568327
32.66533066132263	1.0001385603293833	1.0532348736343617	146840.7434829842
33.066132264529074	1.0001426207329942	1.0547949828917877	146841.3396330665
33.46693386773549	1.0001466810874406	1.0563550795755168	146841.93577593047
33.86773547094188	1.0001507413927249	1.0579151636857804	146842.53191157643
34.2685370741483	1.000154801648849	1.059475235223209	146843.12804000467
34.669338677354716	1.0001588618558144	1.0610352941881709	146843.7241612154
35.070140280561105	1.0001629220136228	1.0625953405812283	146844.32027520888
35.47094188376755	1.000166982122276	1.0641553744027161	146844.91638198541
35.87174348697397	1.0001710421817764	1.0657153956531906	146845.51248154527
36.27254509018036	1.0001751021921257	1.0672754043331394	146846.10857388878
36.673346693386776	1.0001791621533254	1.0688354004428162	146846.70465901608
37.074148296593194	1.0001832220653777	1.0703953839827878	146847.30073692757
37.47494989979958	1.0001872819282844	1.0719553549535312	146847.89680762347
37.87575150300603	1.000191341742047	1.0735153133554205	146848.492871104
38.27655310621245	1.0001954015066676	1.0750752591890924	146849.08892736954
38.677354709418836	1.0001994612221483	1.0766351924549116	146849.6849764203
39.078156312625254	1.0002035208884907	1.0781951131532952	146850.28101825656
39.47895791583167	1.0002075805056965	1.0797550212847218	146850.87705287855
39.87975951903806	1.0002116400737675	1.0813149168496745	146851.47308028658
40.28056112224451	1.0002156995927063	1.082874799848643	146852.06910048096
40.681362725450924	1.0002197590625141	1.084434670281919	146852.66511346196
41.08216432865731	1.0002238184831924	1.0859945281499925	146853.2611192297
41.48296593186373	1.000227877854744	1.0875543734534905	146853.85711778465
41.88376753507015	1.0002319371771702	1.0891142061927497	146854.453109127
42.28456913827654	1.0002359964504728	1.0906740263682138	146855.049093257
42.685370741482984	1.0002400556746538	1.0922338339804418	146855.64507017494
43.0861723446894	1.0002441148497148	1.093793629029708	146856.24103988105
43.48697394789579	1.0002481739756581	1.0953534115166625	146856.83700237572
43.88777555110221	1.0002522330524852	1.0969131814415782	146857.4329576591
44.288577154308626	1.000256292080198	1.0984729388051595	146858.0289057315
44.689378757515016	1.0002603510587988	1.1000326836076633	146858.62484659327
45.09018036072146	1.000264409988289	1.1015924158495385	146859.22078024456
45.49098196392788	1.00026846886867	1.103152135531346	146859.81670668567
45.89178356713427	1.0002725276999447	1.104711842653489	146860.41262591694
46.292585170340686	1.0002765864821141	1.1062715372163483	146861.0085379386
46.693386773547104	1.0002806452151805	1.1078312192205102	146861.60444275086
47.09418837675349	1.0002847038991456	1.1093908886663524	146862.20034035412
47.49498997995994	1.0002887625340113	1.1109505455543944	146862.79623074856
47.89579158316636	1.0002928211197792	1.1125101898850482	146863.39211393442
48.296593186372746	1.0002968796564513	1.1140698216586813	146863.98798991204
48.697394789579164	1.0003009381440298	1.115629440876004	146864.5838586817
49.09819639278558	1.0003049965825161	1.1171890475371273	146865.17972024364
49.49899799599197	1.000309054971912	1.1187486416428354	146865.7755745981
49.89979959919842	1.0003131133122196	1.120308223193381	146866.3714217454
50.300601202404835	1.0003171716034407	1.1218677921892966	146866.9672616858
50.701402805611224	1.0003212298455773	1.1234273486309811	146867.56309441957
51.10220440881764	1.0003252880386309	1.1249868925188482	146868.158919947
51.50300601202406	1.0003293461826037	1.1265464238534963	146868.75473826836
51.90380761523045	1.0003334042774972	1.1281059426352535	146869.35054938385
52.304609218436894	1.0003374623233132	1.1296654488646816	146869.94635329378
52.70541082164331	1.0003415203200539	1.1312249425421579	146870.54214999842
53.1062124248497	1.000345578267721	1.1327844236681575	146871.13793949812
53.50701402805612	1.0003496361663164	1.1343438922430968	146871.73372179305
53.90781563126254	1.0003536940158422	1.1359033482674936	146872.32949688355
54.308617234468926	1.0003577518162996	1.1374627917417928	146872.92526476982
54.70941883767537	1.0003618095676907	1.1390222226665163	146873.52102545218
55.11022044088179	1.0003658672700178	1.14058164104193	146874.1167789309
55.51102204408818	1.000369924923282	1.1421410468687347	146874.71252520624
55.9118236472946	1.0003739825274858	1.1437004401471542	146875.30826427846
56.31262525050103	1.0003780400826308	1.1452598208778293	146875.90399614788
56.71342685370742	1.0003820975887185	1.1468191890610808	146876.4997208147
57.11422845691382	1.0003861550457513	1.1483785446974788	146877.0954382792
57.51503006012027	1.000390212453731	1.14993788778731	146877.69114854175
57.91583166332666	1.000394269812659	1.1514972183311438	146878.28685160252
58.31663326653306	1.0003983271225376	1.153056536329422	146878.8825474618
58.71743486973949	1.0004023843833683	1.1546158417825585	146879.47823611987
59.11823647294588	1.0004064415951528	1.1561751346911409	146880.07391757696
59.51903807615231	1.000410498757893	1.1577344150555093	146880.66959183334
59.91983967935873	1.0004145558715916	1.1592936828760703	146881.2652588894
60.32064128256512	1.0004186129362493	1.1608529381534618	146881.8609187453
60.72144288577155	1.0004226699518688	1.1624121808878658	146882.45657140136
61.122244488977984	1.0004267269184515	1.1639714110799881	146883.05221685782
61.52304609218437	1.0004307838359991	1.1655306287301288	146883.64785511492
61.923847695390776	1.000434840704514	1.1670898338388824	146884.243486173
62.32464929859722	1.000438897523998	1.1686490264065459	146884.8391100324
62.72545090180361	1.0004429542944522	1.17020820643368	146885.43472669317
63.126252505010015	1.000447011015879	1.171767373920654	146886.03033615576
63.52705410821645	1.00045106768828	1.173326528867995	146886.62593842036
63.927855711422836	1.0004551243116575	1.1748856712761095	146887.22153348726
64.32865731462927	1.0004591808860128	1.1764448011455053	146887.81712135675
64.72945891783569	1.000463237411348	1.1780039184765427	146888.41270202908
65.13026052104208	1.000467293887665	1.1795630232697567	146889.00827550454
65.5310621242485	1.0004713503149656	1.1811221155255753	146889.60384178336
65.93186372745494	1.0004754066932513	1.1826811952444654	146890.19940086582
66.33266533066133	1.0004794630225244	1.1842402624269952	146890.79495275224
66.73346693386773	1.0004835193027866	1.1857993170733845	146891.39049744283
67.13426853707418	1.0004875755340394	1.1873583591841634	146891.98603493787
67.53507014028057	1.000491631716285	1.1889173887598792	146892.58156523766
67.93587174348697	1.000495687849525	1.1904764058008257	146893.1770883424
68.3366733466934	1.0004997439337613	1.1920354103074642	146893.7726042524
68.73747494989979	1.0005037999689956	1.1935944022801959	146894.36811296793
69.13827655310622	1.0005078559552294	1.1951533817193973	146894.96361448916
69.53907815631264	1.0005119118924637	1.196712348625211	146895.55910881626
69.93987975951903	1.0005159677806996	1.1982713029978187	146896.15459594943
70.34068136272546	1.0005200236199376	1.1998302448370504	146896.75007588867
70.7414829659319	1.0005240794101766	1.2013891741422627	146897.3455486339
71.14228456913828	1.0005281351514137	1.2029480909121586	146897.94101418462
71.54308617234469	1.0005321908436435	1.2045069951443486	146898.5364725401
71.94388777555113	1.000536246486855	1.2060658868344774	146899.13192369865
72.34468937875752	1.0005403020810293	1.207624765974777	146899.72736765756
72.74549098196393	1.0005443576261348	1.209183632553033	146900.32280441216
73.14629258517036	1.0005484131221192	1.2107424865488141	146900.91823395478
73.54709418837675	1.0005524685688978	1.212301327929438	146901.513656273
73.94789579158319	1.000556523966336	1.2138601566427363	146902.10907134705
74.3486973947896	1.0005605793142218	1.215418972607082	146902.70447914576
74.74949899799597	1.0005646346122243	1.2169777756950024	146903.2998796206
75.15030060120242	1.000568689859834	1.2185365657104317	146903.89527269677
75.55110220440886	1.0005727450562731	1.2200953423539993	146904.49065826004
75.95190380761524	1.0005768002003648	1.2216541051731218	146905.08603613763
76.35270541082164	1.0005808552903448	1.2232128534895448	146905.68140607054
76.75350701402809	1.0005849103235953	1.2247715862965256	146906.2767676744
77.15430861723448	1.000588965296264	1.2263303021128855	146906.8721203836
77.55511022044088	1.0005930202027347	1.2278889987796602	146907.46746337358
77.95591182364731	1.0005970750348938	1.2294476731774096	146908.06279545312
78.3567134268537	1.000601129781126	1.231006320841066	146908.65811491682
78.75751503006015	1.0006051844249522	1.232564935435676	146909.25341934524
79.15831663326654	1.000609238943205	1.2341235080549997	146909.84870533695
79.55911823647293	1.0006132933036085	1.23568202629105	146910.44396815312
79.95991983967937	1.0006173474616014	1.2372404730134963	146911.0392012513
80.3607214428858	1.0006214013562187	1.2387988247861248	146911.63439568056
80.7615230460922	1.0006254549048117	1.2403570498364491	146912.2295393064
81.1623246492986	1.0006295079963499	1.2419151054812338	146912.82461582727
81.56312625250504	1.0006335604830332	1.2434729349020992	146913.41960354312
81.96392785571143	1.0006376121699103	1.2450304631540532	146914.0144738311
82.36472945891784	1.0006416628021906	1.2465875922871033	146914.60918928272
82.76553106212427	1.0006457120499326	1.2481441954611028	146915.2037014559
83.16633266533066	1.000649759489818	1.2497001099373104	146915.7979481989
83.5671342685371	1.0006538045837523	1.251255128852075	146916.39185050834
83.96793587174349	1.0006578466541054	1.2528089916980578	146916.98530889442
84.36873747494988	1.0006618848555124	1.2543613734819463	146917.57819924026
84.76953907815633	1.0006659181432755	1.255911872576485	146918.17036816297
85.17034068136276	1.0006699452385959	1.2574599973531873	146918.76162790874
85.57114228456915	1.0006739645910605	1.2590051517590122	146919.35175084532
85.97194388777555	1.0006779743390557	1.260546620096656	146919.9404636499
86.372745490982	1.000681972269041	1.2620835513651294	146920.5274413295
86.77354709418839	1.000685955774897	1.2636149436295956	146921.1123012527
87.17434869739479	1.0006899218188425	1.2651396289930885	146921.69459741117
87.57515030060122	1.0006938668956746	1.2666562598468083	146922.2738151697
87.97595190380761	1.000697787002319	1.268163297160093	146922.84936679527
88.37675350701406	1.0007016776148325	1.2696590016359617	146923.42058808074
88.77755511022045	1.000705533675092	1.2711414285907727	146923.98673639048
89.17835671342684	1.000709349589378	1.2726084274057434	146924.5469904523
89.57915831663328	1.0007131192409235	1.274057646348736	146925.10045220007
89.97995991983971	1.0007168360182286	1.275486543456197	146925.64615093073
90.38076152304608	1.0007204928605176	1.276892404007165	146926.18304997834
90.78156312625251	1.000724082321186	1.2782723649136898	146926.71005602946
91.18236472945895	1.000727596649408	1.279623446093634	146927.22603110474
91.58316633266534	1.0007310278893122	1.2809425885989631	146927.72980711996
91.98396793587175	1.0007343679953178	1.282226698958356	146928.22020281974
92.38476953907818	1.0007376089613635	1.2834726988617764	146928.69604275096
92.78557114228457	1.0007407429609585	1.28467757900568	146929.1561778251
93.18637274549101	1.0007437624942284	1.2858384556322362	146929.5995069076
93.5871743486974	1.0007466605375375	1.2869526280559285	146930.02499878546
93.98797595190379	1.0007494306908213	1.2880176353130266	146930.43171379867
94.38877755511024	1.0007520673175494	1.2890313099788393	146930.8188243895
94.78957915831667	1.0007545656722652	1.2899918272079072	146931.18563382822
95.19038076152303	1.0007569220109194	1.290897747160193	146931.53159241198
95.59118236472946	1.000759133679743	1.291748049175893	146931.85631051334
95.99198396793591	1.0007611991791552	1.2925421563523765	146932.15956796322
96.3927855711423	1.0007631182001557	1.293279949541911	146932.44131939413
96.7935871743487	1.0007648916317347	1.2939617702044213	146932.70169532794
97.19438877755513	1.0007665215390003	1.2945884120030764	146932.94099896462
97.59519038076152	1.000768011112924	1.295161101485527	146933.15969880394
97.99599198396797	1.0007693645937308	1.2956814686323999	146933.3584173974
98.39679358717436	1.0007705871709849	1.2961515084440836	146933.53791667888
98.79759519038075	1.0007716848642811	1.296573535070537	146933.6990804477
99.1983967935872	1.0007726643890862	1.296950130230093	146933.8428946714
99.59919839679362	1.0007735330126724	1.2972840878197596	146933.97042633375
99.99999999999999	1.0007742984052406	1.2975783566749362	146934.0828015768
100.40080160320642	1.0007749684912208	1.297835983394911	146934.18118386844
100.8016032064128	1.0007755513054002	1.29806005702816	146934.26675287937
101.20240480961925	1.0007760548580191	1.2982536572020194	146934.3406846763
101.60320641282566	1.0007764870122797	1.2984198070263455	146934.4041337377
102.00400801603203	1.0007768553769332	1.2985614317944765	146934.45821718348
102.40480961923848	1.0007771672157797	1.29868132418572	146934.50400148766
102.80561122244492	1.00077742937507	1.2987821163523423	146934.5424918195
103.2064128256513	1.000777648229007	1.2988662589646431	146934.57462404208
103.6072144288577	1.0007778296428331	1.2989360070181784	146934.6012592926
104.00801603206415	1.0007779789523787	1.2989934119682107	146934.62318097983
104.40881763527054	1.0007781009584715	1.2990403195814795	146934.64109396318
104.80961923847694	1.0007781999342755	1.2990783727553377	146934.6556256303
105.21042084168337	1.000778279643408	1.2991090184834895	146934.667328557
105.61122244488976	1.0007783433666173	1.2991335181125365	146934.6766844241
106.01202404809621	1.0007783939348365	1.2991529600486424	146934.68410887025
106.41282565130261	1.0007784337665415	1.2991682741219754	146934.68995697712
106.81362725450899	1.0007784649075602	1.2991802468904519	146934.69452911394
107.21442885771543	1.0007784890716986	1.299189537260464	146934.69807690242
107.61523046092188	1.0007785076808422	1.2991966919036124	146934.7008091043
108.01603206412825	1.000778521903456	1.2992021600590973	146934.70289727417
108.41683366733466	1.0007785326906844	1.29920630741316	146934.70448105937
108.8176352705411	1.0007785408095007	1.2992094288436007	146934.70567306722
109.21843687374749	1.0007785468725807	1.299211759905674	146934.70656325103
109.6192384769539	1.0007785513647591	1.2992134870038323	146934.70722279447
110.02004008016033	1.0007785546660874	1.2992147562561331	146934.70770749683
110.42084168336672	1.0007785570716166	1.2992156811008368	146934.70806067757
110.82164328657316	1.0007785588081235	1.2992163487267365	146934.70831563222
111.22244488977957	1.0007785600480434	1.299216825430064	146934.70849767776
111.62324649298594	1.0007785609209046	1.2992171610103675	146934.70862583158
112.02404809619239	1.0007785615225622	1.2992173923211279	146934.70871416718
112.42484969939882	1.0007785619225258	1.2992175460867001	146934.70877289
112.82565130260521	1.000778562169648	1.2992176410892553	146934.70880917256
113.22645290581161	1.0007785622964127	1.299217689818299	146934.70882778423
113.62725450901806	1.0007785623220364	1.299217699661526	146934.7088315463
114.02805611222445	1.0007785622545418	1.2992176737035017	146934.7088216367
114.42885771543085	1.0007785620919432	1.2992176111809828	146934.70879776392
114.82965931863728	1.0007785618226401	1.2992175076338095	146934.70875822473
115.23046092184367	1.0007785614250764	1.299217354774272	146934.70869985427
115.63126252505012	1.0007785608666966	1.2992171400859593	146934.70861787273
116.03206412825651	1.0007785601022035	1.2992168461531608	146934.70850562953
116.4328657314629	1.0007785590710834	1.2992164497104475	146934.70835424008
116.83366733466934	1.0007785576943589	1.2992159203933726	146934.70815210883
117.23446893787577	1.0007785558704942	1.2992152191644586	146934.7078843283
117.63527054108216	1.0007785534703726	1.2992142963821496	146934.70753194147
118.03607214428857	1.0007785503312507	1.2992130894765521	146934.70707105435
118.43687374749501	1.0007785462495855	1.2992115201916479	146934.70647178264
118.8376753507014	1.0007785409726357	1.299209491356146	146934.70569701877
119.2384769539078	1.000778534188739	1.2992068831451402	146934.70470100432
119.63927855711424	1.0007785255161792	1.2992035488004214	146934.70342769564
120.04008016032063	1.0007785144905856	1.299199309785533	146934.70180891358
120.44088176352707	1.0007785005508303	1.29919395036396	146934.6997622731
120.84168336673346	1.0007784830234296	1.2991872116015521	146934.69718889313
121.24248496993985	1.000778461105508	1.299178784817093	146934.6939708951
121.6432865731463	1.0007784338464412	1.2991683045246138	146934.68996870803
122.04408817635273	1.0007784001283644	1.2991553409391423	146934.6850182065
122.44488977955909	1.0007783586458043	1.2991393921459409	146934.67892772044
122.84569138276552	1.000778307884783	1.2991198760669294	146934.67147496698
123.24649298597197	1.000778246101825	1.2990961223895827	146934.6624039684
123.64729458917836	1.0007781713033885	1.299067364658215	146934.651422032
124.04809619238476	1.0007780812263214	1.299032732761016	146934.638196881
124.4488977955912	1.0007779733200324	1.2989912460749293	146934.6223540365
124.84969939879758	1.0007778447311177	1.2989418075556738	146934.6034745606
125.25050100200403	1.0007776922912441	1.2988831990792185	146934.58109327737
125.65130260521042	1.0007775125091103	1.298814078351183	146934.55469759257
126.05210420841681	1.0007773015673052	1.2987329776999994	146934.52372703236
126.45290581162325	1.000777055324857	1.2986383050573846	146934.48757361763
126.85370741482969	1.000776769326196	1.2985283474047056	146934.44558317983
127.25450901803605	1.0007764388171487	1.2984012769226427	146934.39705770928
127.65531062124248	1.0007760587684522	1.2982551600335899	146934.34125880766
128.05611222444892	1.0007756239070944	1.298087969450993	146934.27741228917
128.4569138276553	1.0007751287555813	1.297897599278551	146934.20471394595
128.85771543086173	1.0007745676790072	1.2976818831079542	146934.1223364589
129.25851703406815	1.0007739349395408	1.29743861496889	146934.02943739734
129.65931863727454	1.0007732247576837	1.2971655728822171	146933.92516821303
130.06012024048098	1.0007724313793933	1.2968605446687929	146933.80868409507
130.46092184368737	1.000771549147905	1.2965213555636441	146933.67915451506
130.86172344689376	1.0007705725788612	1.2961458971032498	146933.5357742574
131.2625250501002	1.000769496437154	1.2957321566697049	146933.37777470154
131.66332665330663	1.0007683158137373	1.2952782470244337	146933.20443509924
132.06412825651302	1.0007670262005584	1.2947824351176294	146933.01509357645
132.46492985971943	1.000765623561729	1.2942431694525085	146932.80915758247
132.86573146292588	1.0007641043990725	1.2936591052856046	146932.58611351356
133.26653306613227	1.0007624658102807	1.293029126986938	146932.34553525172
133.6673346693387	1.0007607055380778	1.2923523669408794	146932.0870913828
134.0681362725451	1.0007588220090051	1.291628220456201	146931.81055089092
134.4689378757515	1.000756814360717	1.2908563562593172	146931.51578716622
134.86973947895794	1.0007546824570033	1.290036722267477	146931.2027802102
135.27054108216433	1.0007524268901005	1.2891695464745632	146930.8716169753
135.67134268537072	1.0007500489702252	1.288255332923994	146930.52248982806
136.07214428857716	1.0007475507026393	1.2872948528875454	146930.1556931818
136.4729458917836	1.0007449347529083	1.2862891315045784	146929.7716183959
136.87374749498997	1.000742204401358	1.285239430268515	146929.37074708915
137.2745490981964	1.0007393634880177	1.284147225854642	146928.95364305616
137.67535070140283	1.000736416349583	1.2830141858823192	146928.52094301232
138.07615230460922	1.0007333677501205	1.2818421422677748	146928.07334641978
138.4769539078156	1.0007302228073376	1.2806330628755989	146927.6116046624
138.87775551102206	1.000726986916309	1.2793890221909279	146927.13650984725
139.27855711422845	1.00072366567252	1.2781121717295694	146926.64888350567
139.6793587174349	1.0007202647960143	1.276804710874044	146926.14956545673
140.08016032064128	1.0007167900582956	1.2754688587687797	146925.63940307498
140.48096192384767	1.0007132472134515	1.2741068278382888	146925.11924117783
140.88176352705412	1.000709641934741	1.2727207994078573	146924.58991271543
141.28256513026054	1.0007059797576492	1.2713129018098739	146924.05223040996
141.68336673346693	1.0007022660301432	1.2698851912608526	146923.50697945204
142.08416833667334	1.0006985058706062	1.2684396356883774	146922.95491132475
142.4849699398798	1.0006947041336598	1.2669781015941526	146922.39673878558
142.88577154308618	1.0006908653838618	1.26550234394165	146921.83313200474
143.28657314629257	1.0006869938770273	1.2640139989788808	146921.2647158227
143.687374749499	1.0006830935487623	1.2625145798301194	146920.69206806668
144.0881763527054	1.0006791680096256	1.2610054746390227	146920.11571884045
144.48897795591185	1.0006752205462361	1.2594879469959692	146919.53615068662
144.88977955911824	1.000671254127554	1.2579631383546994	146918.95379950912
145.29058116232463	1.0006672714155267	1.2564320721274287	146918.3690561362
145.69138276553107	1.000663274779278	1.2548956591414908	146917.7822684035
146.0921843687375	1.000659266312035	1.2533547041483293	146917.1937436395
146.49298597194388	1.0006552478500275	1.2518099130913463	146916.60375144015
146.8937875751503	1.0006512209926561	1.2502619008606088	146916.01252663016
147.29458917835674	1.0006471871233011	1.2487111992934166	146915.42027231792
147.69539078156313	1.0006431474302153	1.2471582652085524	146914.8271629632
148.09619238476952	1.0006391029270483	1.245603488296944	146914.2333473904
148.49699398797597	1.0006350544726215	1.2440471987248936	146913.63895169206
148.89779559118236	1.0006310027896645	1.2424896743381062	146913.04408197966
149.2985971943888	1.0006269484823052	1.2409311473854496	146912.44882695144
149.6993987975952	1.0006228920521674	1.2393718107088683	146911.85326025603
150.10020040080158	1.0006188339130053	1.237811823368978	146911.257442641
150.50100200400803	1.0006147744038485	1.2362513156991946	146910.6614238828
150.90180360721445	1.000610713800676	1.234690393794074	146910.06524450076
151.3026052104208	1.000606652326676	1.2331291434530993	146909.46893726347
151.70340681362725	1.0006025901611715	1.2315676336128503	146908.87252849925
152.1042084168337	1.00059852744731	1.2300059193021986	146908.27603922502
152.5050100200401	1.0005944642986218	1.2284440441652	146907.67948610935
152.90581162324648	1.0005904008045718	1.2268820425937812	146907.08288228756
153.30661322645292	1.000586337035207	1.2253199415155	146906.4862380439
153.7074148296593	1.000582273045021	1.223757761878724	146905.88956137918
154.10821643286576	1.0005782088761366	1.2221955198763832	146905.29285847791
154.50901803607215	1.000574144560908	1.2206332279458352	146904.69613409034
154.90981963927854	1.0005700801240278	1.2190708955794545	146904.0993918418
155.31062124248498	1.0005660155842218	1.2175085299757273	146903.50263448167
155.7114228456914	1.000561950955601	1.2159461365592088	146902.90586408172
156.11222444889776	1.000557886248731	1.2143837193917655	146902.30908219318
156.5130260521042	1.0005538214714744	1.2128212814961654	146901.71228997046
156.91382765531066	1.0005497566296435	1.2112588251066827	146901.11548826692
157.31462925851704	1.0005456917275095	1.2096963518654449	146900.51867770962
157.71543086172343	1.0005416267681895	1.2081338629709135	146899.92185875628
158.11623246492988	1.0005375617539454	1.206571359292761	146899.32503173896
158.51703406813627	1.0005334966864077	1.2050088414580742	146898.72819689705
158.91783567134271	1.0005294315667435	1.2034463099157684	146898.1313544019
159.3186372745491	1.0005253663957834	1.2018837649854446	146897.53450437548
159.7194388777555	1.0005213011741152	1.200321206893163	146896.93764690406
160.12024048096194	1.000517235902151	1.198758635797538	146896.34078204818
160.52104208416836	1.0005131705801789	1.1971960518095304	146895.74390985008
160.92184368737472	1.0005091052083976	1.1956334550058394	146895.14703033902
161.32264529058116	1.0005050397869442	1.1940708454394227	146894.55014353505
161.7234468937876	1.0005009743159115	1.1925082231463107	146893.95324945185
162.124248496994	1.0004969087953626	1.1909455881511433	146893.35634809863
162.5250501002004	1.0004928432253397	1.189382940470148	146892.75943948166
162.92585170340683	1.0004887776058706	1.1878202801141515	146892.16252360496
163.32665330661322	1.000484711936973	1.1862576070904538	146891.56560047116
163.72745490981967	1.0004806462186582	1.1846949214035853	146890.96867008187
164.12825651302606	1.000476580450933	1.183132223056349	146890.37173243816
164.52905811623245	1.0004725146338014	1.1815695120506013	146889.77478754058
164.9298597194389	1.0004684487672646	1.180006788387083	146889.1778353893
165.3306613226453	1.000464382851324	1.1784440520665442	146888.5808759845
165.73146292585167	1.0004603168859787	1.1768813030890586	146887.98390932614
166.13226452905812	1.0004562508712278	1.1753185414543967	146887.38693541402
166.53306613226457	1.0004521848070704	1.1737557671623786	146886.789954248
166.93386773547095	1.0004481186935048	1.1721929802127824	146886.19296582785
167.33466933867734	1.0004440525305296	1.1706301806051174	146885.59597015337
167.7354709418838	1.000439986318143	1.1690673683391282	146884.99896722427
168.13627254509018	1.0004359200563433	1.1675045434142923	146884.40195704033
168.53707414829663	1.0004318537451284	1.165941705830164	146883.80493960125
168.93787575150301	1.0004277873844971	1.1643788555864794	146883.20791490682
169.3386773547094	1.0004237209744469	1.1628159926824995	146882.61088295668
169.73947895791585	1.0004196545149762	1.161253117117997	146882.0138437506
170.14028056112227	1.0004155880060832	1.1596902288925253	146881.41679728834
170.54108216432863	1.0004115214477662	1.1581273280055648	146880.81974356962
170.94188376753507	1.0004074548400235	1.156564414456782	146880.22268259418
171.34268537074152	1.0004033881828533	1.1550014882458766	146879.6256143618
171.7434869739479	1.000399321476254	1.1534385493722157	146879.02853887223
172.1442885771543	1.0003952547202244	1.151875597835726	146878.43145612522
172.54509018036075	1.000391187914763	1.1503126336361482	146877.83436612066
172.94589178356713	1.0003871210598683	1.1487496567731075	146877.23726885827
173.34669338677358	1.0003830541555399	1.1471866672467528	146876.64016433802
173.74749498997997	1.0003789872017776	1.1456236650572755	146876.04305255986
174.14829659318636	1.0003749201985819	1.1440606502051514	146875.44593352385
174.5490981963928	1.0003708531459539	1.142497622691131	146874.8488072302
174.94989979959922	1.0003667860438965	1.1409345825163284	146874.2516736793
175.35070140280558	1.0003627188924138	1.1393715296828997	146873.65453287173
175.75150300601203	1.0003586516915128	1.1378084641938628	146873.05738480858
176.15230460921848	1.0003545844412043	1.1362453860533879	146872.46022949138
176.55310621242486	1.0003505171415028	1.1346822952673554	146871.8630669223
176.95390781563125	1.0003464497924301	1.1331191918447665	146871.26589710452
177.3547094188377	1.0003423823940158	1.131556075797199	146870.66872004236
177.7555110220441	1.0003383149463019	1.1299929471410675	146870.07153574203
178.15631262525054	1.0003342474493455	1.128429805898588	146869.4743442119
178.55711422845692	1.0003301799032247	1.1268666521004316	146868.8771454634
178.9579158316633	1.0003261123080458	1.1253034857876862	146868.2799395122
179.35871743486976	1.000322044663952	1.123740307016064	146867.6827263793
179.75951903807618	1.0003179769711357	1.1221771158596712	146867.08550609293
180.16032064128254	1.0003139092298539	1.120613912417875	146866.48827869084
180.56112224448898	1.0003098414404479	1.1190506968225074	146865.89104422313
180.96192384769543	1.00030577360337	1.1174874692479273	146865.29380275623
181.36272545090182	1.000301705719216	1.1159242299236642	146864.6965543776
181.7635270541082	1.0002976377887678	1.1143609791509577	146864.099299202
182.16432865731466	1.0002935698130464	1.1127977173230146	146863.5020373794
182.56513026052104	1.000289501793381	1.1112344449512521	146862.9047691049
182.9659318637275	1.0002854337314935	1.1096711626982954	146862.30749463136
183.36673346693388	1.0002813656296061	1.1081078714191555	146861.710214285
183.76753507014027	1.0002772974905751	1.1065445722120206	146861.11292848524
184.16833667334672	1.0002732293180554	1.1049812664826206	146860.5156377686
184.5691382765531	1.000269161116706	1.1034179560224397	146859.91834281923
184.9699398797595	1.0002650928924417	1.1018546431053862	146859.32104450543
185.37074148296594	1.0002610246527406	1.1002913306061812	146858.72374392522
185.7715430861724	1.0002569564070183	1.0987280221440825	146858.12644246098
186.17234468937878	1.0002528881670827	1.0971647222577987	146857.52914184635
186.57314629258516	1.000248819947681	1.0956014366149875	146856.9318442465
186.9739478957916	1.0002447517671558	1.0940381722653798	146856.3345523545
187.374749498998	1.0002406836482294	1.0924749379411303	146855.7372695065
187.77555110220445	1.0002366156189335	1.0909117444147316	146855.13999981806
188.17635270541084	1.0002325477137097	1.089348604921016	146854.54274834594
188.57715430861722	1.000228479974699	1.0877855356542419	146853.9455212773
188.97795591182367	1.0002244124532549	1.0862225563471308	146853.34832615187
189.37875751503006	1.0002203452116967	1.0846596909463808	146852.75117211937
189.77955911823645	1.0002162783253405	1.083096968392333	146852.15407023783
190.1803607214429	1.0002122118848344	1.0815344235154922	146851.55703381615
190.58116232464934	1.000208145998825	1.0799720980624288	146850.9600788059
190.98196392785573	1.0002040807969916	1.0784100418603089	146850.36322424663
191.38276553106212	1.0002000164334726	1.076848314133834	146849.766492769
191.78356713426857	1.0001959530907127	1.0752869849832174	146849.16991115967
192.18436873747495	1.000191890983755	1.073726137033094	146848.5735109913
192.5851703406814	1.0001878303649991	1.0721658672609848	146847.97732932132
192.9859719438878	1.0001837715294382	1.0706062890085135	146847.3814094607
193.38677354709418	1.0001797148203835	1.0690475341815076	146846.78580181464
193.78757515030063	1.0001756606356775	1.0674897556363807	146846.19056479444
194.18837675350701	1.0001716094343802	1.0659331297489358	146845.59576579946
194.5891783567134	1.0001675617439085	1.0643778591573825	146845.00148226533
194.98997995991985	1.0001635181675954	1.0628241756659835	146844.4078027736
195.3907815631263	1.0001594793926114	1.0612723432885551	146843.81482821496
195.79158316633269	1.0001554461981883	1.0597226614073194	146843.2226729965
196.19238476953907	1.0001514194640573	1.058175468014228	146842.63146628067
196.59318637274552	1.000147400178998	1.0566311429960478	146842.04135324055
196.9939879759519	1.0001433894493852	1.0550901114159132	146841.4524963145
197.39478957915836	1.000139388507586	1.0535528467402255	146840.86507643916
197.79559118236475	1.0001353987200567	1.0520198739476645	146840.27929423822
198.19639278557113	1.000131421594965	1.0504917724576608	146839.6953711414
198.59719438877758	1.0001274587891498	1.0489691788031115	146839.11355040647
198.99799599198397	1.0001235121142105	1.0474527889691787	146838.53409801322
199.39879759519036	1.0001195835486376	1.0459433630524833	146837.9573044444
199.7995991983968	1.000115669970373	1.044439701427231	146837.38271131815


==> input/psystem11jumpCPL3_1.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0	1.0	146820.4
-41.48296593186373	1.0	1.0	146820.4
-41.08216432865731	1.0	1.0	146820.4
-40.68136272545091	1.0	1.0	146820.4
-40.28056112224451	1.0	1.0	146820.4
-39.879759519038075	1.0	1.0	146820.4
-39.47895791583167	1.0	1.0	146820.4
-39.078156312625254	1.0	1.0	146820.4
-38.67735470941885	1.0	1.0	146820.4
-38.27655310621243	1.0	1.0	146820.4
-37.87575150300603	1.0	1.0	146820.4
-37.4749498997996	1.0	1.0	146820.4
-37.074148296593194	1.0	1.0	146820.4
-36.673346693386776	1.0	1.0	146820.4
-36.27254509018037	1.0	1.0	146820.4
-35.871743486973955	1.0	1.0	146820.4
-35.47094188376755	1.0	1.0	146820.4
-35.07014028056112	1.0	1.0	146820.4
-34.669338677354716	1.0	1.0	146820.4
-34.2685370741483	1.0	1.0	146820.4
-33.867735470941895	1.0	1.0	146820.4
-33.46693386773548	1.0	1.0	146820.4
-33.066132264529074	1.0	1.0	146820.4
-32.66533066132264	1.0	1.0	146820.4
-32.26452905811624	1.0	1.0	146820.4
-31.86372745490982	1.0	1.0	146820.4
-31.462925851703417	1.0	1.0	146820.4
-31.062124248497	1.0	1.0	146820.4
-30.661322645290596	1.0	1.0	146820.4
-30.260521042084164	1.0	1.0	146820.4
-29.85971943887776	1.0	1.0	146820.4
-29.458917835671343	1.0	1.0	146820.4
-29.05811623246494	1.0	1.0	146820.4
-28.657314629258522	1.0	1.0	146820.4
-28.25651302605212	1.0	1.0	146820.4
-27.855711422845687	1.0	1.0	146820.4
-27.454909819639283	1.0	1.0	146820.4
-27.054108216432866	1.0	1.0	146820.4
-26.653306613226462	1.0	1.0	146820.4
-26.252505010020045	1.0	1.0	146820.4
-25.85170340681364	1.0	1.0	146820.4
-25.45090180360721	1.0	1.0	146820.4
-25.050100200400806	1.0	1.0	146820.4
-24.649298597194388	1.0	1.0	146820.4
-24.248496993987985	1.0	1.0	146820.4
-23.847695390781567	1.0	1.0	146820.4
-23.446893787575164	1.0	1.0	146820.4
-23.04609218436873	1.0	1.0	146820.4
-22.645290581162342	1.0	1.0	146820.4
-22.24448897795591	1.0	1.0	146820.4
-21.843687374749507	1.0	1.0	146820.4
-21.44288577154309	1.0	1.0	146820.4
-21.042084168336686	1.0	1.0	146820.4
-20.641282565130254	1.0	1.0	146820.4
-20.240480961923865	1.0	1.0	146820.4
-19.839679358717433	1.0	1.0	146820.4
-19.43887775551103	1.0	1.0	146820.4
-19.038076152304612	1.0	1.0	146820.4
-18.63727454909821	1.0	1.0	146820.4
-18.236472945891776	1.0	1.0	146820.4
-17.835671342685387	1.0	1.0	146820.4
-17.434869739478955	1.0	1.0	146820.4
-17.034068136272552	1.0	1.0	146820.4
-16.633266533066134	1.0	1.0	146820.4
-16.23246492985973	1.0	1.0	146820.4
-15.831663326653299	1.0	1.0	146820.4
-15.43086172344691	1.0	1.0	146820.4
-15.030060120240478	1.0	1.0	146820.4
-14.629258517034074	1.0	1.0	146820.4
-14.228456913827657	1.0	1.0	146820.4
-13.827655310621253	1.0	1.0	146820.4
-13.426853707414821	1.0	1.0	146820.4
-13.026052104208432	1.0	1.0	146820.4
-12.625250501002	1.0	1.0	146820.4
-12.224448897795597	1.0	1.0	146820.4
-11.823647294589179	1.0	1.0	146820.4
-11.422845691382776	1.0	1.0	146820.4
-11.022044088176344	1.0	1.0	146820.4
-10.621242484969954	1.0	1.0	146820.4
-10.220440881763523	1.0	1.0	146820.4
-9.81963927855712	1.0	1.0	146820.4
-9.418837675350701	1.0	1.0	146820.4
-9.018036072144298	1.0	1.0	146820.4
-8.617234468937866	1.0	1.0	146820.4
-8.216432865731477	1.0	1.0	146820.4
-7.815631262525045	1.0	1.0	146820.4
-7.414829659318642	1.0	1.0	146820.4
-7.014028056112224	1.0	1.0	146820.4
-6.6132264529058205	1.0	1.0	146820.4
-6.212424849699389	1.0	1.0	146820.4
-5.811623246492999	1.0	1.0	146820.4
-5.4108216432865675	1.0	1.0	146820.4
-5.010020040080164	1.0	1.0	146820.4
-4.609218436873746	1.0	1.0	146820.4
-4.208416833667343	1.0	1.0	146820.4
-3.807615230460911	1.0	1.0	146820.4
-3.4068136272545217	1.0	1.0	146820.4
-3.00601202404809	1.0	1.0	146820.4
-2.6052104208416864	1.0	1.0	146820.4
-2.2044088176352687	1.0	1.0	146820.4
-1.8036072144288653	1.0	1.0	146820.4
-1.4028056112224334	1.0	1.0	146820.4
-1.0020040080160442	1.0	1.0	146820.4
-0.6012024048096123	1.0	1.0	146820.4
-0.20040080160320883	1.0	1.0	146820.4
0.20040080160319462	1.0	1.0	146820.4
0.6012024048096123	1.0	1.0	146820.4
1.0020040080160584	1.0	1.0	146820.4
1.4028056112224192	1.0	1.0	146820.4
1.8036072144288653	1.0	1.0	146820.4
2.204408817635283	1.0	1.0	146820.4
2.605210420841672	1.0	1.0	146820.4
3.00601202404809	1.0	1.0	146820.4
3.406813627254536	1.0	1.0	146820.4
3.807615230460897	1.0	1.0	146820.4
4.208416833667343	1.0	1.0	146820.4
4.6092184368737605	1.0	1.0	146820.4
5.01002004008015	1.0	1.0	146820.4
5.4108216432865675	1.0	1.0	146820.4
5.8116232464930135	1.0	1.0	146820.4
6.212424849699374	1.0	1.0	146820.4
6.6132264529058205	1.0	1.0	146820.4
7.014028056112238	1.0	1.0	146820.4
7.414829659318627	1.0	1.0	146820.4
7.815631262525045	1.0	1.0	146820.4
8.216432865731491	1.0	1.0	146820.4
8.617234468937852	1.0	1.0	146820.4
9.018036072144298	1.0	1.0	146820.4
9.418837675350716	1.0	1.0	146820.4
9.819639278557105	1.0	1.0	146820.4
10.220440881763523	1.0	1.0	146820.4
10.621242484969969	1.0	1.0	146820.4
11.02204408817633	1.0	1.0	146820.4
11.422845691382776	1.0	1.0	146820.4
11.823647294589193	1.0	1.0	146820.4
12.224448897795583	1.0	1.0	146820.4
12.625250501002	1.0	1.0	146820.4
13.026052104208446	1.0	1.0	146820.4
13.426853707414807	1.0	1.0	146820.4
13.827655310621253	1.0	1.0	146820.4
14.22845691382767	1.0	1.0	146820.4
14.62925851703406	1.0	1.0	146820.4
15.030060120240478	1.0	1.0	146820.4
15.430861723446924	1.0	1.0	146820.4
15.831663326653285	1.0	1.0	146820.4
16.23246492985973	1.0	1.0	146820.4
16.63326653306615	1.0	1.0	146820.4
17.034068136272538	1.0	1.0	146820.4
17.434869739478955	1.0	1.0	146820.4
17.8356713426854	1.0	1.0	146820.4
18.236472945891762	1.0	1.0	146820.4
18.63727454909821	1.0	1.0	146820.4
19.038076152304626	1.0	1.0	146820.4
19.438877755511015	1.0	1.0	146820.4
19.839679358717433	1.0	1.0	146820.4
20.24048096192388	1.0	1.0	146820.4
20.64128256513024	1.0	1.0	146820.4
21.042084168336686	1.0	1.0	146820.4
21.442885771543104	1.0	1.0	146820.4
21.843687374749493	1.0	1.0	146820.4
22.24448897795591	1.0	1.0	146820.4
22.645290581162357	1.0	1.0	146820.4
23.046092184368717	1.0	1.0	146820.4
23.446893787575164	1.0	1.0	146820.4
23.84769539078158	1.0	1.0	146820.4
24.24849699398797	1.0	1.0	146820.4
24.649298597194388	1.0	1.0	146820.4
25.050100200400806	1.0	1.0	146820.4
25.450901803607195	1.0	1.0	146820.4
25.85170340681364	1.0	1.0	146820.4
26.25250501002006	1.0	1.0	146820.4
26.653306613226448	1.0	1.0	146820.4
27.054108216432866	1.0	1.0	146820.4
27.454909819639283	1.0	1.0	146820.4
27.855711422845673	1.0	1.0	146820.4
28.25651302605212	1.0	1.0	146820.4
28.657314629258536	1.0	1.0	146820.4
29.058116232464926	1.0	1.0	146820.4
29.458917835671343	1.0	1.0	146820.4
29.85971943887776	1.0	1.0	146820.4
30.26052104208415	1.0	1.0	146820.4
30.661322645290596	1.0	1.0	146820.4
31.062124248497014	1.0	1.0	146820.4
31.462925851703403	1.0	1.0	146820.4
31.86372745490982	1.0	1.0	146820.4
32.26452905811624	1.0	1.0	146820.4
32.66533066132263	1.0	1.0	146820.4
33.066132264529074	1.0	1.0	146820.4
33.46693386773549	1.0	1.0	146820.4
33.86773547094188	1.0	1.0	146820.4
34.2685370741483	1.0	1.0	146820.4
34.669338677354716	1.0	1.0	146820.4
35.070140280561105	1.0	1.0	146820.4
35.47094188376755	1.0	1.0	146820.4
35.87174348697397	1.0	1.0	146820.4
36.27254509018036	1.0	1.0	146820.4
36.673346693386776	1.0	1.0	146820.4
37.074148296593194	1.0	1.0	146820.4
37.47494989979958	1.0	1.0	146820.4
37.87575150300603	1.0	1.0	146820.4
38.27655310621245	1.0	1.0	146820.4
38.677354709418836	1.0	1.0	146820.4
39.078156312625254	1.0	1.0	146820.4
39.47895791583167	1.0	1.0	146820.4
39.87975951903806	1.0	1.0	146820.4
40.28056112224451	1.0	1.0	146820.4
40.681362725450924	1.0	1.0	146820.4
41.08216432865731	1.0	1.0	146820.4
41.48296593186373	1.0	1.0	146820.4
41.88376753507015	1.0	1.0	146820.4
42.28456913827654	1.0	1.0	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL3_2.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	0.9999999999999628	146820.4
-41.88376753507015	1.0000000000000004	0.9999999999998512	146820.40000000005
-41.48296593186373	1.0000000000000016	0.9999999999994046	146820.40000000023
-41.08216432865731	1.0000000000000049	0.9999999999980649	146820.40000000072
-40.68136272545091	1.000000000000015	0.9999999999942314	146820.4000000022
-40.28056112224451	1.0000000000000442	0.9999999999831031	146820.40000000648
-39.879759519038075	1.0000000000001252	0.9999999999521377	146820.4000000184
-39.47895791583167	1.0000000000003428	0.9999999998689555	146820.40000005034
-39.078156312625254	1.0000000000009086	0.9999999996528308	146820.4000001334
-38.67735470941885	1.0000000000023301	0.9999999991095968	146820.4000003421
-38.27655310621243	1.000000000005787	0.9999999977883951	146820.40000084962
-37.87575150300603	1.000000000013926	0.9999999946779006	146820.4000020446
-37.4749498997996	1.0000000000324902	0.9999999875831449	146820.40000477023
-37.074148296593194	1.0000000000735254	0.9999999719006708	146820.400010795
-36.673346693386776	1.0000000001614688	0.9999999382912164	146820.40002370693
-36.27254509018037	1.0000000003442793	0.9999998684261825	146820.4000505472
-35.871743486973955	1.0000000007130234	0.999999727502831	146820.40010468639
-35.47094188376755	1.000000001435037	0.9999994515696966	146820.4002106927
-35.07014028056112	1.0000000028079055	0.9999989268985826	146820.4004122578
-34.669338677354716	1.0000000053438423	0.9999979577358731	146820.40078458504
-34.2685370741483	1.0000000098961785	0.9999962179627151	146820.40145296088
-33.867735470941895	1.0000000178408395	0.9999931817396469	146820.4026193992
-33.46693386773548	1.0000000313248756	0.9999880285251093	146820.40459913076
-33.066132264529074	1.0000000535900853	0.9999795193960125	146820.40786811773
-32.66533066132264	1.000000089371425	0.9999658447865163	146820.41312154836
-32.26452905811624	1.0000001453565905	0.9999444488489939	146820.42134131276
-31.86372745490982	1.000000230675246	0.999911842483529	146820.4338678319
-31.462925851703417	1.0000003573656902	0.9998634249908244	146820.45246857358
-31.062124248497	1.0000005407467543	0.9997933419401933	146820.47939265476
-30.661322645290596	1.0000007996083324	0.9996944123510205	146820.5173988152
-30.260521042084164	1.0000011561306894	0.9995581595241504	146820.56974357026
-29.85971943887776	1.0000016354554515	0.9993749749883687	146820.64011822356
-29.458917835671343	1.000002264862471	0.9991344330664161	146820.7325280139
-29.05811623246494	1.0000030725553604	0.9988257549945396	146820.85111380703
-28.657314629258522	1.0000040861186026	0.998438398554161	146820.99992556768
-28.25651302605212	1.0000053307708048	0.9979627256130699	146821.18266590187
-27.855711422845687	1.000006827589454	0.997390680561735	146821.40242941468
-27.454909819639283	1.000008591910308	0.9967164020171847	146821.66146770818
-27.054108216432866	1.0000106321006776	0.9959366916469142	146821.96100927432
-26.653306613226462	1.0000129488678318	0.9950512784952866	146822.30115795461
-26.252505010020045	1.0000155351964743	0.9940628429096476	146822.68088376045
-25.85170340681364	1.0000183769243325	0.9929767966035659	146823.09810738126
-25.45090180360721	1.0000214538781884	0.9918008485388663	146823.54986697718
-25.050100200400806	1.0000247414204537	0.9905444139056517	146824.03254524758
-24.649298597194388	1.000028212211485	0.9892179406424557	146824.5421281751
-24.248496993987985	1.000031837981804	0.987832232159948	146825.07446522365
-23.847695390781567	1.000035591130279	0.986397836562842	146825.625503984
-23.446893787575164	1.0000394460115962	0.9849245546056883	146826.19147920096
-23.04609218436873	1.000043379837288	0.9834210953269988	146826.76904506257
-22.645290581162342	1.0000473731764083	0.981894884683075	146827.35534870953
-22.24448897795591	1.0000514100939117	0.9803520126404278	146827.94805055216
-21.843687374749507	1.0000554780000501	0.9787972907117503	146828.54530215854
-21.44288577154309	1.0000595673005046	0.9772343856496383	146829.145694887
-21.042084168336686	1.0000636709364004	0.9756659952288383	146829.74819235067
-20.641282565130254	1.0000677838904357	0.9740940369834926	146830.35205790732
-20.240480961923865	1.0000719027156948	0.9725198282788357	146830.9567854794
-19.839679358717433	1.000076025122524	0.9709442441947166	146831.56203889902
-19.43887775551103	1.0000801496399934	0.9693678469074227	146832.16760220367
-19.038076152304612	1.0000842753540657	0.96779098575556	146832.77334119406
-18.63727454909821	1.000088401715304	0.9662138707317178	146833.3791752016
-18.236472945891776	1.000092528404215	0.964636623945215	146833.9850573182
-17.835671342685387	1.0000966552410888	0.9630593140814215	146834.59096115874
-17.434869739478955	1.0001007821281538	0.9614819785089603	146835.1968723684
-17.034068136272552	1.0001049090139675	0.9599046368894668	146835.80278339432
-16.633266533066134	1.0001090358723599	0.95832729922554	146836.40869039422
-16.23246492985973	1.0001131626904611	0.9567499704364683	146837.01459147857
-15.831663326653299	1.0001172894621546	0.9551726528600265	146837.62048574933
-15.43086172344691	1.0001214161846328	0.9535953475699158	146838.22637279425
-15.030060120240478	1.0001255428566516	0.9520180550419689	146838.83225243073
-14.629258517034074	1.0001296694776787	0.9504407754795462	146839.43812458057
-14.228456913827657	1.0001337960474956	0.9488635089667211	146840.04398921173
-13.827655310621253	1.0001379225660167	0.9472862555363574	146840.6498463116
-13.426853707414821	1.0001420490332098	0.9457090152009615	146841.25569587547
-13.026052104208432	1.0001461754490648	0.9441317879648499	146841.86153790186
-12.625250501002	1.0001503018135787	0.9425545738293255	146842.46737239033
-12.224448897795597	1.0001544281267523	0.9409773727943876	146843.07319934102
-11.823647294589179	1.000158554388587	0.9394001848597028	146843.67901875408
-11.422845691382776	1.0001626805990846	0.9378230100250089	146844.28483062985
-11.022044088176344	1.000166806758247	0.936245848289599	146844.89063496853
-10.621242484969954	1.0001709328660766	0.9346686996530282	146845.4964317705
-10.220440881763523	1.0001750589225749	0.9330915641148856	146846.102221036
-9.81963927855712	1.000179184927744	0.9315144416746873	146846.70800276534
-9.418837675350701	1.0001833108815859	0.9299373323319873	146847.3137769588
-9.018036072144298	1.0001874367841028	0.9283602360861145	146847.91954361668
-8.617234468937866	1.0001915626352966	0.9267831529367354	146848.5253027393
-8.216432865731477	1.0001956884351693	0.925206082883254	146849.13105432692
-7.815631262525045	1.0001998141837227	0.9236290259252237	146849.73679837983
-7.414829659318642	1.0002039398809592	0.9220519820621972	146850.34253489837
-7.014028056112224	1.0002080655268804	0.9204749512935801	146850.94826388278
-6.6132264529058205	1.0002121911214885	0.9188979336189252	146851.5539853334
-6.212424849699389	1.0002163166647853	0.917320929037786	146852.15969925042
-5.811623246492999	1.0002204421567729	0.9157439375496044	146852.76540563424
-5.4108216432865675	1.0002245675974533	0.9141669591538956	146853.37110448512
-5.010020040080164	1.0002286929868283	0.9125899938502521	146853.97679580332
-4.609218436873746	1.0002328183249003	0.911013041638151	146854.58247958918
-4.208416833667343	1.000236943611671	0.9094361025169978	146855.18815584297
-3.807615230460911	1.0002410688471426	0.9078591764864193	146855.79382456501
-3.4068136272545217	1.0002451940313168	0.9062822635457847	146856.39948575554
-3.00601202404809	1.0002493191641957	0.9047053636948695	146857.00513941486
-2.6052104208416864	1.000253444245781	0.9031284769329279	146857.61078554328
-2.2044088176352687	1.0002575692760753	0.9015516032596277	146858.21642414108
-1.8036072144288653	1.0002616942550802	0.8999747426742971	146858.82205520855
-1.4028056112224334	1.0002658191827989	0.8983978951770111	146859.4276787462
-1.0020040080160442	1.0002699440582847	0.8968210604029967	146860.033294615
-0.6012024048096123	1.0002740697041808	0.8952445543005437	146860.6390235957
-0.20040080160320883	1.0002774801555276	0.8933933999367363	146861.1397474266
0.20040080160319462	1.0002760789883387	1.105524502343678	146860.9340274995
0.6012024048096123	1.000271299189766	1.1042387852826332	146860.2322555611
1.0020040080160584	1.000267237381012	1.1026787172463783	146859.63589917513
1.4028056112224192	1.0002631765433234	1.1011182468198626	146859.03968536135
1.8036072144288653	1.0002591156578906	1.0995577632560651	146858.44346453776
2.204408817635283	1.0002550547232685	1.0979972671059568	146857.84723649215
2.605210420841672	1.000250993739453	1.0964367583697654	146857.25100122398
3.00601202404809	1.0002469327064425	1.0948762370472271	146856.65475873297
3.406813627254536	1.0002428716242349	1.0933157031377838	146856.0585090188
3.807615230460897	1.0002388104928286	1.0917551566408794	146855.46225208128
4.208416833667343	1.0002347493122214	1.0901945975562508	146854.8659879201
4.6092184368737605	1.0002306880824117	1.0886340258833411	146854.2697165349
5.01002004008015	1.0002266268033975	1.0870734416216652	146853.67343792552
5.4108216432865675	1.0002225654751769	1.0855128447707802	146853.07715209166
5.8116232464930135	1.0002185040977483	1.0839522353302338	146852.48085903304
6.212424849699374	1.0002144426711095	1.0823916132996207	146851.88455874936
6.6132264529058205	1.000210381195259	1.0808309786782715	146851.2882512404
7.014028056112238	1.000206319670195	1.079270331465996	146850.69193650587
7.414829659318627	1.000202258095915	1.0777096716622396	146850.09561454545
7.815631262525045	1.0001981964724176	1.076148999266592	146849.49928535894
8.216432865731491	1.0001941347997012	1.07458831427831	146848.90294894605
8.617234468937852	1.0001900730777633	1.0730276166972041	146848.30660530642
9.018036072144298	1.0001860113066026	1.0714669065228297	146847.7102544399
9.418837675350716	1.000181949486217	1.06990618375459	146847.11389634616
9.819639278557105	1.0001778876166045	1.068345448392042	146846.51753102493
10.220440881763523	1.0001738256977633	1.066784700434774	146845.92115847586
10.621242484969969	1.0001697637296916	1.0652239398823375	146845.3247786988
11.02204408817633	1.0001657017123875	1.0636631667342158	146844.7283916934
11.422845691382776	1.0001616396458493	1.0621023809898076	146844.13199745945
11.823647294589193	1.000157577530075	1.0605415826490074	146843.53559599663
12.224448897795583	1.000153515365063	1.0589807717112165	146842.93918730467
12.625250501002	1.0001494531508108	1.0574199481757638	146842.3427713833
13.026052104208446	1.0001453908873175	1.0558591120425402	146841.7463482323
13.426853707414807	1.0001413285745815	1.0542982633112095	146841.14991785146
13.827655310621253	1.0001372662126036	1.0527374019823312	146840.55348024092
14.22845691382767	1.000133203801388	1.051176528057838	146839.95703540128
14.62925851703406	1.0001291413409514	1.0496156415443578	146839.36058333502
15.030060120240478	1.0001250788313416	1.0480547424602744	146838.7641240491
15.430861723446924	1.0001210162726841	1.0464938308544176	146838.16765756198
15.831663326653285	1.000116953665297	1.0449329068491233	146837.57118392037
16.23246492985973	1.0001128910099468	1.0433719707391966	146836.9747032368
16.63326653306615	1.0001088283084165	1.0418110232098192	146836.37821577303
17.034068136272538	1.0001047655646966	1.0402500657944858	146835.78172211497
17.434869739478955	1.000100702787409	1.0386891018060438	146835.18522352848
17.8356713426854	1.0000966399945326	1.0371281381524888	146834.58872265325
18.236472945891762	1.0000925772222728	1.0355671887441247	146833.99222480497
18.63727454909821	1.0000885145410572	1.0340062806394024	146833.39574032382
19.038076152304626	1.0000844520832564	1.0324454646954542	146832.7992886445
19.438877755511015	1.0000803900893211	1.0308848332931633	146832.20290507015
19.839679358717433	1.0000763289814356	1.0293245486338938	146831.60665158596
20.24048096192388	1.0000722694761863	1.0277648860255946	146831.01063340146
20.64128256513024	1.0000682127494094	1.0262062972145762	146830.4150231534
21.042084168336686	1.0000641606663185	1.0246494987966575	146829.82009469316
21.442885771543104	1.000060116086972	1.0230955895696052	146829.22626793565
21.843687374749493	1.0000560832498318	1.0215461978872358	146828.6341651736
22.24448897795591	1.0000520682237548	1.0200036553001834	146828.04467743897
22.645290581162357	1.0000480794012634	1.0184711860513465	146827.45903692525
23.046092184368717	1.0000441279848908	1.0169530939081528	146826.87888839285
23.446893787575164	1.0000402283970193	1.0154549195954976	146826.30634934173
23.84769539078158	1.0000363985267897	1.0139835356348958	146825.74404626267
24.24849699398797	1.000032659721189	1.0125471428973998	146825.19511332887
24.649298597194388	1.0000290364366573	1.0111551367387053	146824.6631412446
25.050100200400806	1.0000255554958348	1.0098178214421236	146824.15206812066
25.450901803607195	1.0000222449409444	1.008545969707741	146823.6660111274
25.85170340681364	1.000019132535611	1.007350247090676	146823.2090465314
26.25250501002006	1.0000162440309623	1.006240545896475	146822.7849551235
26.653306613226448	1.0000136013669498	1.0052252942024726	146822.39695813612
27.054108216432866	1.0000112210130958	1.0043108184530307	146822.04747363113
27.454909819639283	1.000009112654582	1.003500838731755	146821.7379235908
27.855711422845673	1.0000072783960885	1.0027961629376971	146821.46861702506
28.25651302605212	1.000005712591022	1.0021946212126316	146821.23872489887
28.657314629258536	1.0000044023189023	1.001691249362493	146821.04635022217
29.058116232464926	1.0000033284446141	1.0012786958032243	146820.88868356962
29.458917835671343	1.0000024671168837	1.0009477972326104	146820.7622230877
29.85971943887776	1.000001791513496	1.0006882490840026	146820.6630307281
30.26052104208415	1.000001273624998	1.0004892907602372	146820.58699413165
30.661322645290596	1.0000008858868623	1.0003403326477331	146820.53006626348
31.062124248497014	1.0000006025152706	1.0002314692715089	146820.48846153304
31.462925851703403	1.0000004004622147	1.0001538462038742	146820.45879602255
31.86372745490982	1.0000002599684794	1.0000998724953647	146820.43816867613
32.26452905811624	1.000000164747019	1.000063291115462	146820.4241882232
32.66533066132263	1.0000001018668756	1.0000391343528485	146820.4149561354
33.066132264529074	1.0000000614264264	1.0000235982833008	146820.40901865248
33.46693386773549	1.0000000361059556	1.0000138708795123	146820.40530109082
33.86773547094188	1.0000000206777468	1.000007943801114	146820.40303591505
34.2685370741483	1.0000000115327157	1.0000044305406863	146820.40169323792
34.669338677354716	1.0000000062613763	1.0000024054423198	146820.40091929777
35.070140280561105	1.0000000033076937	1.0000012707216277	146820.4004856369
35.47094188376755	1.0000000016994401	1.0000006528764052	146820.4002495125
35.87174348697397	1.0000000008488266	1.000000326094885	146820.40012462504
36.27254509018036	1.0000000004119745	1.000000158268912	146820.40006048625
36.673346693386776	1.0000000001942062	1.0000000746085054	146820.40002851342
37.074148296593194	1.0000000000888787	1.0000000341446866	146820.4000130492
37.47494989979958	1.0000000000394702	1.0000000151632462	146820.40000579503
37.87575150300603	1.0000000000170006	1.0000000065311634	146820.40000249603
38.27655310621245	1.0000000000070985	1.0000000027271492	146820.4000010422
38.677354709418836	1.000000000002872	1.00000000110329	146820.40000042165
39.078156312625254	1.000000000001125	1.000000000432287	146820.4000001652
39.47895791583167	1.0000000000004268	1.0000000001638711	146820.40000006265
39.87975951903806	1.0000000000001563	1.0000000000600702	146820.40000002296
40.28056112224451	1.0000000000000553	1.0000000000212144	146820.4000000081
40.681362725450924	1.0000000000000189	1.0000000000072946	146820.40000000276
41.08216432865731	1.0000000000000062	1.0000000000023448	146820.4000000009
41.48296593186373	1.0000000000000018	1.000000000000707	146820.40000000026
41.88376753507015	1.0000000000000004	1.000000000000186	146820.40000000005
42.28456913827654	1.0000000000000002	1.0000000000000744	146820.40000000002
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL3_3.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	0.9999999999999256	146820.4
-139.27855711422848	1.0000000000000004	0.9999999999998139	146820.40000000005
-138.87775551102206	1.000000000000001	0.9999999999995163	146820.40000000017
-138.4769539078156	1.0000000000000024	0.9999999999990696	146820.40000000034
-138.07615230460922	1.0000000000000044	0.9999999999983996	146820.40000000063
-137.67535070140283	1.0000000000000075	0.9999999999971344	146820.4000000011
-137.2745490981964	1.0000000000000129	0.9999999999951245	146820.4000000019
-136.87374749499	1.0000000000000218	0.9999999999917378	146820.4000000032
-136.47294589178358	1.0000000000000366	0.9999999999859689	146820.40000000538
-136.07214428857716	1.0000000000000613	0.9999999999765528	146820.400000009
-135.67134268537075	1.000000000000102	0.999999999961033	146820.40000001495
-135.27054108216433	1.000000000000168	0.9999999999357617	146820.40000002467
-134.86973947895794	1.0000000000002753	0.9999999998948595	146820.40000004042
-134.46893787575152	1.000000000000448	0.9999999998288345	146820.40000006577
-134.0681362725451	1.0000000000007239	0.9999999997234704	146820.40000010628
-133.6673346693387	1.0000000000011613	0.9999999995562873	146820.40000017048
-133.2665330661323	1.0000000000018499	0.9999999992931187	146820.4000002716
-132.86573146292588	1.0000000000029265	0.9999999988815992	146820.40000042968
-132.46492985971943	1.0000000000045972	0.99999999824305	146820.40000067497
-132.06412825651304	1.0000000000071718	0.9999999972591177	146820.40000105297
-131.66332665330663	1.0000000000111111	0.9999999957535379	146820.40000163132
-131.2625250501002	1.0000000000170957	0.999999993466566	146820.40000251
-130.8617234468938	1.0000000000261227	0.9999999900167182	146820.40000383533
-130.46092184368737	1.0000000000396427	0.9999999848497432	146820.40000582035
-130.06012024048098	1.00000000005975	0.9999999771653054	146820.4000087725
-129.65931863727457	1.0000000000894436	0.9999999658172027	146820.40001313214
-129.25851703406815	1.0000000001329874	0.9999999491759556	146820.40001952526
-128.85771543086173	1.0000000001963947	0.9999999249435764	146820.40002883473
-128.45691382765534	1.0000000002880833	0.9999998899028296	146820.4000422965
-128.05611222444892	1.000000000419746	0.9999998395849865	146820.40006162727
-127.65531062124248	1.0000000006074996	0.9999997678309158	146820.40008919334
-127.25450901803609	1.0000000008733894	0.9999996662155043	146820.40012823138
-126.85370741482969	1.000000001247336	0.999999523303707	146820.40018313436
-126.45290581162325	1.000000001769638	0.9999993236947528	146820.40025981894
-126.05210420841686	1.0000000024941509	0.9999990468064548	146820.40036619222
-125.65130260521042	1.000000003492293	0.9999986653451055	146820.40051273984
-125.25050100200403	1.0000000048580358	0.9999981433971581	146820.40071325874
-124.84969939879763	1.0000000067140669	0.9999974340749671	146820.40098576198
-124.4488977955912	1.0000000092193158	0.9999964766402449	146820.4013535836
-124.04809619238476	1.000000012578049	0.9999951930280886	146820.40184671417
-123.64729458917839	1.0000000170507433	0.9999934836918477	146820.40250339694
-123.24649298597197	1.000000022966935	0.9999912226919153	146820.40337201458
-122.84569138276552	1.0000000307402324	0.999988251959129	146820.4045132932
-122.44488977955913	1.000000040885634	0.999984374675622	146820.40600284512
-122.04408817635273	1.0000000540392604	0.9999793477341291	146820.40793406582
-121.6432865731463	1.000000070980523	0.9999728732658195	146820.41042138878
-121.24248496993991	1.0000000926566766	0.9999645892570901	146820.4136038903
-120.84168336673346	1.000000120209584	0.9999540593199314	146820.41764921922
-120.44088176352707	1.0000001550044002	0.9999407617307463	146820.42275780803
-120.04008016032067	1.0000001986597227	0.9999240779074706	146820.42916729994
-119.63927855711424	1.0000002530786027	0.9999032805573873	146820.43715710167
-119.23847695390782	1.0000003204796388	0.9998775217945003	146820.44705294876
-118.83767535070143	1.0000004034271963	0.9998458215899712	146820.45923134233
-118.43687374749501	1.000000504859636	0.9998070569838079	146820.4741236937
-118.03607214428858	1.0000006281142906	0.9997599525397951	146820.49221999137
-117.63527054108218	1.0000007769478003	0.9997030725723569	146820.5140717868
-117.23446893787577	1.0000009555503595	0.999634815702872	146820.540294286
-116.83366733466934	1.0000011685523862	0.9995534123090496	146820.57156732876
-116.43286573146295	1.0000014210221855	0.9994569254176005	146820.60863504568
-116.03206412825651	1.0000017184532808	0.9993432555451108	146820.65230399807
-115.63126252505012	1.000002066740283	0.9992101499186851	146820.70343963502
-115.23046092184372	1.0000024721424379	0.9990552164062031	146820.7629609416
-114.82965931863728	1.0000029412343414	0.9988759423495921	146820.8318332025
-114.42885771543087	1.0000034808437257	0.998669718340243	146820.91105886814
-114.02805611222448	1.0000040979766875	0.9984338667915686	146821.00166657646
-113.62725450901806	1.0000047997312465	0.9981656749737343	146821.10469846148
-113.22645290581163	1.0000055932006304	0.997862431972216	146821.22119595384
-112.82565130260522	1.0000064853682102	0.9975214688392827	146821.35218435476
-112.42484969939882	1.0000074829964707	0.9971402010235195	146821.49865653503
-112.02404809619239	1.0000085925128188	0.9967161720092755	146821.66155616907
-111.623246492986	1.0000098198953458	0.9962470969731534	146821.84176096262
-111.22244488977955	1.0000111705618624	0.9957309051907206	146822.04006636085
-110.82164328657316	1.0000126492655985	0.9951657798962025	146822.25717023487
-110.42084168336676	1.000014260000885	0.9945501943285253	146822.49365903393
-110.02004008016033	1.000016005921922	0.9938829427759732	146822.74999585896
-109.61923847695391	1.0000178892773695	0.9931631655762527	146823.02651085908
-109.21843687374752	1.0000199113630126	0.9923903672075348	146823.32339428205
-108.8176352705411	1.0000220724941586	0.9915644268413981	146823.64069242135
-108.41683366733467	1.000024371998739	0.9906856009826978	146823.97830660365
-108.01603206412827	1.0000268082313664	0.9897545181012789	146824.3359952525
-107.61523046092186	1.0000293786078616	0.9887721654417696	146824.71337895768
-107.21442885771543	1.000032079659044	0.9877398684721354	146825.1099483727
-106.81362725450904	1.0000349071019268	0.9866592636789228	146825.52507466773
-106.4128256513026	1.0000378559258902	0.9855322656403448	146825.95802218156
-106.01202404809621	1.000040920490954	0.984361029473543	146826.40796285006
-105.6112224448898	1.0000440946349525	0.9831479098797905	146826.87399194157
-105.21042084168337	1.0000473717862481	0.9818954180725801	146827.35514460565
-104.80961923847696	1.0000507450785818	0.9806061778869615	146827.8504127354
-104.40881763527057	1.0000542074647887	0.9792828823239516	146828.35876166326
-104.00801603206415	1.0000577518263387	0.977928251687546	146828.87914624377
-103.60721442885772	1.00006137107602	0.9765449943427998	146829.41052592968
-103.20641282565131	1.0000650582515158	0.9751357709529029	146829.95187851085
-102.80561122244491	1.0000688065981187	0.9737031628668084	146830.50221225843
-102.40480961923848	1.0000726096393497	0.9722496451290746	146831.06057629318
-102.00400801603209	1.0000764612347701	0.9707775643831296	146831.62606907345
-101.60320641282564	1.0000803556247797	0.9692891217483403	146832.1978449724
-101.20240480961925	1.0000842874626492	0.9677863605750798	146832.77511898114
-100.80160320641285	1.0000882518344336	0.9662711588320422	146833.35716963228
-100.40080160320642	1.0000922442677345	0.9647452257539317	146833.94334028647
-100.0	1.0000962607305293	0.9632101022858642	146834.5330389606
-99.59919839679361	1.0001002976214537	0.9616671647958484	146835.12573690087
-99.1983967935872	1.0001043517530026	0.9601176314913595	146835.72096611653
-98.79759519038075	1.0001084203291424	0.9585625709733051	146836.3183160928
-98.39679358717436	1.0001125009187872	0.9570029123716712	146836.9174298967
-97.99599198396797	1.000116591426487	0.9554394565459854	146837.51799987338
-97.59519038076152	1.000120690061555	0.9538728878824139	146838.1197631135
-97.19438877755513	1.0001247953067038	0.9523037862798635	146838.72249684838
-96.7935871743487	1.0001289058870857	0.9507326389809772	146839.32601390427
-96.3927855711423	1.0001330207404582	0.9491598519741058	146839.93015832236
-95.9919839679359	1.0001371389890275	0.9475857607530531	146840.5348012246
-95.59118236472946	1.0001412599133594	0.9460106402882731	146841.1398369834
-95.19038076152303	1.000145382928607	0.9444347141118937	146841.74517973125
-94.78957915831666	1.0001495075631777	0.9428581624703889	146842.35076022876
-94.38877755511024	1.0001536334398606	0.941281129537768	146842.95652309372
-93.98797595190379	1.000157760259353	0.939703729711221	146843.5624243823
-93.5871743486974	1.0001618877860627	0.9381260530374657	146844.16842950485
-93.18637274549101	1.0001660158360197	0.9365481698333978	146844.77451145076
-92.78557114228457	1.0001701442667	0.9349701345741516	146845.3806492946
-92.38476953907818	1.0001742729685608	0.9333919891297866	146845.98682695327
-91.98396793587175	1.0001784018580697	0.9318137654282123	146846.59303216252
-91.58316633266534	1.0001825308720296	0.9302354876251394	146847.19925564373
-91.18236472945894	1.0001866599630016	0.9286571738535135	146847.80549043187
-90.78156312625251	1.0001907890956538	0.9270788376180696	146848.41173133953
-90.38076152304608	1.000194918243878	0.9255004888986298	146849.01797453346
-89.9799599198397	1.000199047388531	0.92392213501266	146849.62421720306
-89.57915831663328	1.0002031765156858	0.9223437812834909	146850.23045730358
-89.17835671342684	1.00020730561529	0.9207654315540299	146850.83669335913
-88.77755511022045	1.0002114346801434	0.9191870885765439	146851.44292431252
-88.37675350701406	1.0002155637051295	0.917608754307141	146852.0491494126
-87.97595190380761	1.0002196926866405	0.9160304301252675	146852.65536812964
-87.57515030060122	1.0002238216221524	0.914452116995726	146853.26158009307
-87.17434869739479	1.0002279505099132	0.9128738155886996	146853.86778504564
-86.77354709418839	1.0002320793487165	0.9112955263655069	146854.47398281028
-86.37274549098198	1.000236208137738	0.9097172496413477	146855.08017326595
-85.97194388777555	1.0002403368764194	0.9081389856301126	146855.68635633064
-85.57114228456915	1.0002444655643856	0.9065607344753889	146856.29253194932
-85.17034068136275	1.0002485942013866	0.9049824962731242	146856.89870008524
-84.76953907815633	1.0002527227872575	0.9034042710865153	146857.50486071425
-84.36873747494988	1.0002568513218901	0.9018260589570974	146858.11101382042
-83.96793587174349	1.0002609798052151	0.900247859911779	146858.7171593936
-83.5671342685371	1.000265108237188	0.8986696739678292	146859.32329742724
-83.16633266533066	1.000269236617781	0.8970915011361893	146859.92942791726
-82.76553106212427	1.000273364946977	0.8955133414235243	146860.53555086115
-82.36472945891784	1.000277493224766	0.8939351948338872	146861.14166625743
-81.96392785571143	1.0002816214511425	0.8923570613697356	146861.74777410532
-81.56312625250503	1.000285749626104	0.8907789410324481	146862.35387440442
-81.1623246492986	1.0002898777496494	0.8892008338225443	146862.95996715463
-80.7615230460922	1.0002940058217786	0.8876227397402849	146863.56605235586
-80.36072144288579	1.0002981338424932	0.8860446587855225	146864.17213000837
-79.95991983967937	1.000302261811794	0.884466590958031	146864.7782001123
-79.55911823647293	1.0003063897296829	0.8828885362574772	146865.38426266794
-79.15831663326654	1.0003105175961615	0.8813104946834515	146865.99031767546
-78.75751503006015	1.000314645411232	0.879732466235545	146866.59636513522
-78.3567134268537	1.0003187731748957	0.8781544509132733	146867.20240504746
-77.95591182364731	1.0003229008871546	0.8765764487163005	146867.80843741237
-77.55511022044088	1.0003270285480113	0.8749984596439205	146868.41446223043
-77.15430861723448	1.0003311561574675	0.8734204836957618	146869.02047950184
-76.75350701402807	1.0003352837155248	0.871842520871341	146869.62648922682
-76.35270541082164	1.0003394112221855	0.870264571170095	146870.23249140577
-75.95190380761524	1.0003435386774517	0.8686866345916581	146870.83848603893
-75.55110220440883	1.0003476660813253	0.8671087111352447	146871.4444731266
-75.15030060120242	1.0003517934338082	0.8655308008007824	146872.0504526691
-74.74949899799597	1.0003559207349026	0.863952903587488	146872.6564246667
-74.34869739478958	1.0003600479846102	0.8623750194950642	146873.26238911966
-73.94789579158319	1.000364175182933	0.8607971485228418	146873.8683460283
-73.54709418837675	1.0003683023298735	0.8592192906704852	146874.47429539295
-73.14629258517036	1.000372429425433	0.8576414459373998	146875.08023721384
-72.74549098196393	1.000376556469614	0.8560636143230634	146875.6861714913
-72.34468937875752	1.0003806834624183	0.8544857958271416	146876.29209822562
-71.94388777555112	1.0003848104038475	0.8529079904489634	146876.89801741706
-71.54308617234469	1.0003889372939043	0.8513301981881223	146877.50392906595
-71.14228456913828	1.0003930641325902	0.8497524190442435	146878.10983317255
-70.7414829659319	1.0003971909199074	0.8481746530166947	146878.71572973716
-70.34068136272546	1.000401317655858	0.8465969001049554	146879.32161876012
-69.93987975951903	1.0004054443404438	0.8450191603085783	146879.92750024167
-69.53907815631263	1.0004095709736667	0.8434414336271548	146880.53337418212
-69.13827655310622	1.000413697555529	0.8418637200602006	146881.13924058178
-68.73747494989979	1.0004178240860322	0.840286019607046	146881.7450994409
-68.3366733466934	1.0004219505651788	0.8387083322672814	146882.35095075978
-67.93587174348697	1.0004260769929705	0.8371306580405348	146882.9567945387
-67.53507014028057	1.0004302033694092	0.8355529969261734	146883.562630778
-67.13426853707416	1.0004343296944973	0.8339753489236763	146884.16845947798
-66.73346693386773	1.0004384559682364	0.8323977140327454	146884.77428063884
-66.33266533066133	1.0004425821906286	0.8308200922527851	146885.38009426097
-65.93186372745494	1.0004467083616762	0.8292424835832741	146885.98590034462
-65.5310621242485	1.0004508344813807	0.8276648880238421	146886.59169889012
-65.13026052104208	1.0004549605497444	0.8260873055736694	146887.1974898977
-64.72945891783567	1.0004590865667693	0.8245097362327172	146887.8032733677
-64.32865731462927	1.000463212532457	0.8229321800001673	146888.40904930036
-63.927855711422836	1.0004673384468097	0.82135463687565	146889.01481769598
-63.52705410821645	1.0004714643098296	0.8197771068587152	146889.6205785549
-63.126252505010015	1.0004755901215183	0.8181995899488425	146890.22633187738
-62.72545090180361	1.0004797158818783	0.816622086145441	146890.8320776637
-62.32464929859721	1.0004838415909114	0.8150445954482056	146891.43781591425
-61.923847695390776	1.0004879672486193	0.8134671178565467	146892.0435466292
-61.52304609218437	1.0004920928550045	0.8118896533699385	146892.6492698089
-61.122244488977984	1.0004962184100685	0.8103122019879406	146893.25498545362
-60.72144288577155	1.0005003439138132	0.8087347637101374	146893.86069356362
-60.32064128256512	1.000504469366241	0.8071573385358243	146894.46639413925
-59.91983967935872	1.0005085947673538	0.8055799264647423	146895.07208718077
-59.51903807615231	1.0005127201171533	0.8040025274962572	146895.67777268848
-59.11823647294588	1.0005168454156417	0.8024251416299948	146896.28345066268
-58.71743486973949	1.000520970662821	0.8008477688653624	146896.88912110365
-58.31663326653306	1.0005250958586935	0.7992704092018383	146897.4947840117
-57.91583166332666	1.0005292210032606	0.7976930626389757	146898.1004393871
-57.51503006012025	1.0005333460965247	0.7961157291764398	146898.70608723018
-57.11422845691382	1.0005374711384876	0.7945384088135612	146899.3117275412
-56.71342685370742	1.0005415961291513	0.79296110154993	146899.91736032043
-56.31262525050103	1.0005457210685178	0.7913838073850603	146900.5229855682
-55.9118236472946	1.000549845956589	0.7898065263182481	146901.12860328477
-55.51102204408818	1.0005539707933668	0.7882292583492689	146901.73421347042
-55.110220440881776	1.0005580955788536	0.7866520034776019	146902.33981612552
-54.70941883767537	1.0005622203130509	0.7850747617027239	146902.94541125026
-54.308617234468926	1.000566344995961	0.7834975330241546	146903.550998845
-53.90781563126254	1.0005704696275857	0.7819203174412971	146904.15657890998
-53.50701402805612	1.0005745942079274	0.7803431149537406	146904.76215144558
-53.1062124248497	1.0005787187369874	0.7787659255611896	146905.367716452
-52.7054108216433	1.0005828432147683	0.7771887492628609	146905.97327392956
-52.304609218436894	1.0005869676412715	0.7756115860583831	146906.57882387855
-51.90380761523045	1.0005910920164998	0.7740344359471963	146907.1843662993
-51.50300601202406	1.0005952163404546	0.7724572989289692	146907.78990119207
-51.10220440881764	1.000599340613138	0.7708801750029538	146908.39542855715
-50.701402805611224	1.000603464834552	0.7693030641690387	146909.00094839485
-50.30060120240482	1.0006075890046986	0.7677259664264079	146909.60646070546
-49.89979959919842	1.0006117131235794	0.7661488817747237	146910.21196548917
-49.498997995991985	1.0006158371911968	0.7645718102133932	146910.8174627464
-49.09819639278558	1.0006199612075524	0.7629947517421158	146911.42295247733
-48.697394789579164	1.0006240851726478	0.7614177063606328	146912.0284346822
-48.296593186372746	1.0006282090864842	0.7598406740687937	146912.63390936123
-47.89579158316634	1.0006323329490605	0.7582636548670482	146913.23937651425
-47.49498997995994	1.0006364567603723	0.7566866487573278	146913.84483614055
-47.09418837675351	1.0006405805204048	0.7551096557459245	146914.45028823803
-46.693386773547104	1.0006447042291193	0.7535326758475778	146915.05573280097
-46.292585170340686	1.0006488278864247	0.7519557090975302	146915.66116981604
-45.89178356713427	1.0006529514921112	0.7503787555761746	146916.26659925235
-45.490981963927865	1.0006570750457162	0.7488018154609656	146916.87202104207
-45.09018036072146	1.0006611985462468	0.74722488913149	146917.47743503936
-44.68937875751503	1.0006653219916366	0.7456479773784448	146918.0828409409
-44.288577154308626	1.0006694453777008	0.7440710818026463	146918.68823813216
-43.88777555110221	1.0006735686961963	0.7424942055566897	146919.29362540302
-43.48697394789579	1.0006776919313207	0.7409173546842888	146919.89900043327
-43.08617234468939	1.0006818150535934	0.7393405404599699	146920.5043588946
-42.685370741482984	1.0006859380094768	0.7377637833593254	146921.10969292658
-42.28456913827655	1.0006900607043216	0.7361871195803986	146921.71498863277
-41.88376753507015	1.000694182975223	0.7346106114254092	146922.3202220954
-41.48296593186373	1.0006983045492073	0.7330343632922642	146922.92535323644
-41.08216432865731	1.0007024249809406	0.7314585454981621	146923.5303166717
-40.68136272545091	1.0007065435631086	0.7298834285558415	146924.135008553
-40.28056112224451	1.000710659202066	0.7283094307323186	146924.739268311
-39.879759519038075	1.0007147702518076	0.7267371815491398	146925.34285427848
-39.47895791583167	1.0007188743012472	0.7251676031416568	146925.94541245882
-39.078156312625254	1.000722967913761	0.7236020098758138	146926.54643828556
-38.67735470941885	1.0007270463242572	0.722042224212226	146927.14523214597
-38.27655310621243	1.0007311031076647	0.7204907035032783	146927.74085070856
-37.87575150300603	1.0007351298431502	0.7189506684270152	146928.33205762325
-37.4749498997996	1.0007391158093562	0.7174262195596423	146928.91727877597
-37.074148296593194	1.0007430477556598	0.7159224248748319	146929.49456870506
-36.673346693386776	1.0007469098005726	0.7144453586185416	146930.06159568398
-36.27254509018037	1.0007506835084778	0.7130020719757029	146930.6156529881
-35.871743486973955	1.0007543481879806	0.711600478975892	146931.1537026986
-35.47094188376755	1.0007578814382483	0.7102491475472502	146931.67245591618
-35.07014028056112	1.0007612599444675	0.708956995284262	146932.1684895507
-34.669338677354716	1.0007644604923918	0.7077329014124516	146932.63839527714
-34.2685370741483	1.000767461139073	0.7065852590081197	146933.07895142314
-33.867735470941895	1.0007702424476088	0.7055215027251142	146933.4873042549
-33.46693386773548	1.000772788673644	0.7045476549665498	146933.86114217987
-33.066132264529074	1.0007750887850329	0.703667935862677	146934.19884545403
-32.66533066132264	1.0007771372060326	0.702884478607896	146934.4995954446
-32.26452905811624	1.0007789342033426	0.7021971817831167	146934.76343130844
-31.86372745490982	1.000780485869974	0.701603715503362	146934.99124762393
-31.462925851703417	1.0007818037085427	0.7010996807820369	146935.18473320972
-31.062124248497	1.0007829038609775	0.7006789041409093	146935.34625803024
-30.661322645290596	1.0007838060696852	0.7003338349371249	146935.4787206736
-30.260521042084164	1.0007845324802762	0.7000560032953713	146935.58537256715
-29.85971943887776	1.000785106404862	0.699836493123434	146935.6696364044
-29.458917835671343	1.0007855511575796	0.6996663875060891	146935.7349351763
-29.05811623246494	1.0007858890530348	0.6995371517841056	146935.78454512218
-28.657314629258522	1.0007861406285228	0.6994409310446763	146935.82148153597
-28.25651302605212	1.0007863241177386	0.6993707514221205	146935.84842149602
-27.855711422845687	1.0007864551726158	0.6993206264922989	146935.8676630255
-27.454909819639283	1.0007865468050325	0.6992855795739454	146935.8811165336
-27.054108216432866	1.000786609503753	0.6992615990042463	146935.8903219848
-26.653306613226462	1.0007866514746493	0.6992455462622168	146935.8964841686
-26.252505010020045	1.0007866789529183	0.6992350365553123	146935.90051853904
-25.85170340681364	1.0007866965425882	0.699228308968763	146935.9031010614
-25.45090180360721	1.0007867075486518	0.6992240994326526	146935.90471697607
-25.050100200400806	1.0007867142783184	0.6992215255018055	146935.90570502842
-24.649298597194388	1.0007867182983106	0.699219987947886	146935.90629524528
-24.248496993987985	1.0007867206436787	0.6992190908921865	146935.90663959316
-23.847695390781567	1.0007867219797673	0.6992185798584538	146935.90683575821
-23.446893787575164	1.0007867227227571	0.6992182956687285	146935.9069448443
-23.04609218436873	1.0007867231259735	0.6992181414330189	146935.90700404468
-22.645290581162342	1.0007867233394683	0.6992180597607239	146935.90703539006
-22.24448897795591	1.0007867234497279	0.6992180175728934	146935.90705157843
-21.843687374749507	1.0007867235052568	0.6992179963180281	146935.9070597312
-21.44288577154309	1.000786723532522	0.6992179858733174	146935.9070637343
-21.042084168336686	1.0007867235455723	0.6992179808653755	146935.90706565033
-20.641282565130254	1.000786723551662	0.6992179785197103	146935.90706654443
-20.240480961923865	1.0007867235544339	0.6992179774428817	146935.9070669514
-19.839679358717433	1.0007867235556664	0.6992179769547314	146935.90706713236
-19.43887775551103	1.0007867235562042	0.6992179767322779	146935.90706721132
-19.038076152304612	1.000786723556437	0.6992179766265424	146935.90706724548
-18.63727454909821	1.000786723556539	0.6992179765707528	146935.90706726047
-18.236472945891776	1.0007867235565868	0.6992179765355814	146935.9070672675
-17.835671342685387	1.0007867235566124	0.6992179765088223	146935.90706727124
-17.434869739478955	1.000786723556629	0.6992179764855229	146935.90706727369
-17.034068136272552	1.0007867235566419	0.6992179764635278	146935.90706727558
-16.633266533066134	1.0007867235566534	0.699217976442128	146935.90706727727
-16.23246492985973	1.0007867235566639	0.6992179764209134	146935.9070672788
-15.831663326653299	1.0007867235566739	0.6992179763999983	146935.90706728026
-15.43086172344691	1.0007867235566836	0.6992179763790438	146935.90706728172
-15.030060120240478	1.0007867235566927	0.6992179763581637	146935.90706728306
-14.629258517034074	1.0007867235567014	0.6992179763374338	146935.9070672843
-14.228456913827657	1.0007867235567098	0.6992179763167413	146935.90706728556
-13.827655310621253	1.0007867235567178	0.6992179762961218	146935.90706728672
-13.426853707414821	1.0007867235567256	0.6992179762756142	146935.90706728786
-13.026052104208432	1.0007867235567331	0.6992179762551062	146935.90706728896
-12.625250501002	1.0007867235567405	0.6992179762346753	146935.90706729004
-12.224448897795597	1.0007867235567474	0.6992179762143161	146935.90706729106
-11.823647294589179	1.0007867235567538	0.699217976193958	146935.90706729202
-11.422845691382776	1.0007867235567602	0.6992179761737484	146935.90706729295
-11.022044088176344	1.0007867235567665	0.6992179761535372	146935.90706729385
-10.621242484969954	1.000786723556772	0.6992179761334427	146935.90706729467
-10.220440881763523	1.0007867235567773	0.69921797611327	146935.90706729545
-9.81963927855712	1.0007867235567822	0.6992179760932468	146935.90706729618
-9.418837675350701	1.0007867235567873	0.6992179760732227	146935.90706729694
-9.018036072144298	1.000786723556792	0.6992179760533109	146935.9070672976
-8.617234468937866	1.0007867235567962	0.6992179760333996	146935.90706729825
-8.216432865731477	1.0007867235568002	0.699217976013489	146935.90706729883
-7.815631262525045	1.000786723556804	0.699217975993539	146935.90706729938
-7.414829659318642	1.0007867235568073	0.6992179759737019	146935.90706729988
-7.014028056112224	1.0007867235568104	0.6992179759539393	146935.90706730032
-6.6132264529058205	1.0007867235568133	0.6992179759341398	146935.90706730075
-6.212424849699389	1.0007867235568162	0.699217975914376	146935.90706730116
-5.811623246492999	1.0007867235568186	0.6992179758946893	146935.90706730154
-5.4108216432865675	1.0007867235568209	0.6992179758748489	146935.90706730186
-5.010020040080164	1.0007867235568226	0.6992179758551993	146935.90706730212
-4.609218436873746	1.0007867235568242	0.6992179758354734	146935.90706730235
-4.208416833667343	1.0007867235568257	0.6992179758159356	146935.90706730259
-3.807615230460911	1.000786723556827	0.6992179757962455	146935.90706730276
-3.4068136272545217	1.0007867235568282	0.6992179757766687	146935.90706730293
-3.00601202404809	1.0007867235568288	0.6992179757569819	146935.90706730302
-2.6052104208416864	1.0007867235568293	0.6992179757374054	146935.90706730308
-2.2044088176352687	1.0007867235568295	0.6992179757177548	146935.90706730314
-1.8036072144288653	1.0007867235568297	0.69921797569814	146935.90706730317
-1.4028056112224334	1.000786723556831	0.6992179756790838	146935.90706730334
-1.0020040080160442	1.0007867235551433	0.6992179750117657	146935.90706705555
-0.6012024048096123	1.0007867254075424	0.6992186860731529	146935.90733902555
-0.20040080160320883	1.0007846905940483	0.6984375826430489	146935.6085868944
0.20040080160319462	1.0007806119449758	1.298435546485492	146935.0097580061
0.6012024048096123	1.000778566499488	1.2992166482755845	146934.70944488142
1.0020040080160584	1.0007785630296113	1.2992179733084361	146934.70893543275
1.4028056112224192	1.0007785630237216	1.299217975537382	146934.708934568
1.8036072144288653	1.0007785630237096	1.299217975521568	146934.70893456624
2.204408817635283	1.0007785630237072	1.29921797550199	146934.7089345659
2.605210420841672	1.0007785630237045	1.2992179754823758	146934.7089345655
3.00601202404809	1.0007785630237018	1.2992179754627622	146934.7089345651
3.406813627254536	1.000778563023699	1.2992179754431123	146934.7089345647
3.807615230460897	1.000778563023696	1.2992179754234234	146934.70893456426
4.208416833667343	1.0007785630236925	1.2992179754037372	146934.70893456374
4.6092184368737605	1.0007785630236885	1.2992179753840838	146934.70893456315
5.01002004008015	1.0007785630236847	1.2992179753643232	146934.7089345626
5.4108216432865675	1.0007785630236807	1.2992179753444477	146934.70893456202
5.8116232464930135	1.0007785630236765	1.2992179753247224	146934.70893456138
6.212424849699374	1.0007785630236719	1.2992179753048458	146934.7089345607
6.6132264529058205	1.0007785630236667	1.2992179752849369	146934.70893455995
7.014028056112238	1.0007785630236616	1.2992179752651698	146934.7089345592
7.414829659318627	1.0007785630236563	1.2992179752452244	146934.7089345584
7.815631262525045	1.0007785630236505	1.2992179752253121	146934.70893455757
8.216432865731491	1.0007785630236445	1.299217975205402	146934.7089345567
8.617234468937852	1.0007785630236383	1.2992179751854136	146934.7089345558
9.018036072144298	1.0007785630236317	1.2992179751655022	146934.7089345548
9.418837675350716	1.0007785630236248	1.2992179751453294	146934.70893455378
9.819639278557105	1.0007785630236177	1.2992179751252706	146934.70893455276
10.220440881763523	1.0007785630236103	1.299217975105098	146934.7089345517
10.621242484969969	1.0007785630236026	1.2992179750849244	146934.70893455052
11.02204408817633	1.0007785630235946	1.2992179750646433	146934.70893454936
11.422845691382776	1.0007785630235864	1.2992179750443196	146934.70893454817
11.823647294589193	1.0007785630235777	1.2992179750239645	146934.70893454688
12.224448897795583	1.0007785630235688	1.299217975003607	146934.70893454558
12.625250501002	1.0007785630235595	1.2992179749832087	146934.7089345442
13.026052104208446	1.0007785630235502	1.2992179749626251	146934.70893454284
13.426853707414807	1.0007785630235404	1.2992179749419337	146934.7089345414
13.827655310621253	1.0007785630235304	1.2992179749212438	146934.70893453993
14.22845691382767	1.00077856302352	1.299217974900548	146934.70893453842
14.62925851703406	1.0007785630235093	1.2992179748796673	146934.70893453684
15.030060120240478	1.000778563023498	1.2992179748586783	146934.70893453519
15.430861723446924	1.0007785630234867	1.2992179748377966	146934.70893453353
15.831663326653285	1.000778563023475	1.2992179748166963	146934.70893453178
16.23246492985973	1.0007785630234627	1.299217974795517	146934.70893453
16.63326653306615	1.00077856302345	1.2992179747742674	146934.70893452814
17.034068136272538	1.0007785630234367	1.2992179747527166	146934.7089345262
17.434869739478955	1.0007785630234223	1.2992179747310575	146934.70893452407
17.8356713426854	1.000778563023406	1.2992179747085768	146934.70893452168
18.236472945891762	1.0007785630233854	1.2992179746843124	146934.70893451865
18.63727454909821	1.000778563023353	1.2992179746557293	146934.70893451388
19.038076152304626	1.0007785630232917	1.2992179746161636	146934.7089345049
19.438877755511015	1.00077856302316	1.2992179745494334	146934.70893448556
19.839679358717433	1.0007785630228583	1.2992179744174215	146934.70893444127
20.24048096192388	1.0007785630221586	1.299217974132404	146934.70893433853
20.64128256513024	1.0007785630205543	1.2992179734997744	146934.708934103
21.042084168336686	1.0007785630169488	1.2992179720976593	146934.70893357362
21.442885771543104	1.0007785630090391	1.2992179690407981	146934.70893241232
21.843687374749493	1.0007785629921262	1.2992179625225484	146934.70892992915
22.24448897795591	1.0007785629568924	1.2992179489604925	146934.70892475612
22.645290581162357	1.00077856288538	1.2992179214503259	146934.70891425665
23.046092184368717	1.0007785627439443	1.2992178670568875	146934.70889349098
23.446893787575164	1.0007785624712984	1.299217762217246	146934.70885346102
23.84769539078158	1.0007785619588838	1.2992175651938633	146934.7087782281
24.24849699398797	1.000778561019695	1.299217204088675	146934.70864033603
24.649298597194388	1.000778559340428	1.2992165584458846	146934.70839378535
25.050100200400806	1.0007785564105587	1.2992154319843885	146934.70796362078
25.450901803607195	1.0007785514209735	1.2992135136247531	146934.70723104788
25.85170340681364	1.0007785431244902	1.299210323862959	146934.7060129549
26.25250501002006	1.0007785296515268	1.299205143901369	146934.704034849
26.653306613226448	1.0007785082768974	1.2991969259889036	146934.70089661737
27.054108216432866	1.0007784751387006	1.2991841853414463	146934.69603125408
27.454909819639283	1.000778424917761	1.2991648768983022	146934.68865779563
27.855711422845673	1.0007783504958883	1.2991362639323372	146934.6777311465
28.25651302605212	1.0007782426224388	1.2990947898541054	146934.6618931235
28.657314629258536	1.0007780896298017	1.2990359688268818	146934.63943068334
29.058116232464926	1.000777877247248	1.2989543141988282	146934.60824859183
29.458917835671343	1.0007775885665593	1.2988433252923197	146934.56586437766
29.85971943887776	1.0007772042095615	1.2986955518209027	146934.5094329295
30.26052104208415	1.0007767027354695	1.2985027505077427	146934.43580630273
30.661322645290596	1.0007760613044774	1.2982561402266701	146934.3416311479
31.062124248497014	1.0007752565848445	1.2979467507593403	146934.2234818895
31.462925851703403	1.0007742658572516	1.297565847399761	146934.07802286802
31.86372745490982	1.0007730682374738	1.29710540104685	146933.9021878532
32.26452905811624	1.0007716459122322	1.296558563359367	146933.6933614923
32.66533066132263	1.0007699852688463	1.2959201010792862	146933.4495451661
33.066132264529074	1.00076807780086	1.295186744213595	146933.1694899534
33.46693386773549	1.0007659206903268	1.2943574098946187	146932.85278212203
33.86773547094188	1.000763517001037	1.2934332766517114	146932.49987149905
34.2685370741483	1.000760875460843	1.2924177006968929	146932.11203951115
34.669338677354716	1.0007580098585287	1.2913159840101724	146931.69131063312
35.070140280561105	1.00075493812384	1.2901350206105247	146931.24031731745
35.47094188376755	1.000751681191677	1.2888828598457778	146930.7621332345
35.87174348697397	1.000748261768487	1.2875682320902466	146930.26009215397
36.27254509018036	1.0007447031190564	1.2862000822906428	146929.7376098211
36.673346693386776	1.0007410279766136	1.2847871509330122	146929.19802393758
37.074148296593194	1.0007372576524685	1.2833376317316056	146928.64446343848
37.47494989979958	1.0007334113887425	1.2818589227853123	146928.07975345972
37.87575150300603	1.0007295059647963	1.2803574752761806	146927.50635755376
38.27655310621245	1.0007255555395855	1.278838732877512	146926.92635454415
38.677354709418836	1.0007215716915998	1.2773071471240334	146926.34144438934
39.078156312625254	1.0007175636065788	1.2757662495965456	146925.75297574335
39.47895791583167	1.000713538360448	1.2742187607125217	146925.1619874963
39.87975951903806	1.0007095012491323	1.2726667165364258	146924.5692571981
40.28056112224451	1.0007054561257278	1.2711115984161074	146923.9753505618
40.681362725450924	1.0007014057164387	1.269554454452359	146923.38066784982
41.08216432865731	1.0006973518976392	1.2679960060213464	146922.78548455215
41.48296593186373	1.0006932959259214	1.2664367362200055	146922.18998516214
41.88376753507015	1.0006892386202342	1.2648769598920333	146921.59428991823
42.28456913827654	1.000685180500049	1.2633168767464238	146920.99847508938
42.685370741482984	1.0006811218860974	1.2617566100865214	146920.40258776557
43.0861723446894	1.0006770629711386	1.2601962340176494	146919.80665624773
43.48697394789579	1.0006730038679412	1.2586357918924442	146919.21069709267
43.88777555110221	1.0006689446407213	1.2570753083985802	146918.61471972856
44.288577154308626	1.000664885325073	1.2555147972198442	146918.01872938135
44.689378757515016	1.0006608259401972	1.2539542657379834	146917.42272887012
45.09018036072146	1.0006567664961739	1.2523937178283944	146916.82671967483
45.49098196392788	1.000652706998152	1.2508331554708174	146916.23070255146
45.89178356713427	1.0006486474486898	1.2492725796489923	146915.6346778756
46.292585170340686	1.0006445878490235	1.2477119908383474	146915.03864582878
46.693386773547104	1.000640528199734	1.2461513892622254	146914.44260649622
47.09418837675349	1.000636468501085	1.2445907750225327	146913.84655991668
47.49498997995994	1.0006324087531935	1.243030148164484	146913.25050610738
47.89579158316636	1.0006283489561087	1.2414695087071006	146912.65444507546
48.296593186372746	1.00062428910985	1.239908856658236	146912.0583768238
48.697394789579164	1.0006202292144248	1.2383481920209767	146911.46230135355
49.09819639278558	1.0006161692698343	1.23678751479596	146910.86621866477
49.49899799599197	1.0006121092760785	1.2352268249833693	146910.27012875755
49.89979959919842	1.0006080492331555	1.2336661225827903	146909.67403163158
50.300601202404835	1.0006039891410639	1.2321054075940838	146909.07792728665
50.701402805611224	1.0005999289998018	1.230544680016607	146908.48181572248
51.10220440881764	1.0005958688093675	1.2289839398501086	146907.88569693884
51.50300601202406	1.000591808569759	1.2274231870939531	146907.28957093542
51.90380761523045	1.0005877482809744	1.225862421747689	146906.69343771198
52.304609218436894	1.000583687943012	1.2243016438109506	146906.09729726816
52.70541082164331	1.0005796275558696	1.2227408532832118	146905.50114960378
53.1062124248497	1.000575567119546	1.2211800501641024	146904.90499471858
53.50701402805612	1.0005715066340393	1.2196192344531405	146904.3088326123
53.90781563126254	1.000567446099347	1.2180584061497655	146903.71266328456
54.308617234468926	1.0005633855154674	1.216497565253603	146903.11648673512
54.70941883767537	1.000559324882399	1.2149367117642518	146902.52030296376
55.11022044088179	1.0005552642001398	1.213375845681182	146901.9241119702
55.51102204408818	1.0005512034686879	1.2118149670039877	146901.32791375412
55.9118236472946	1.0005471426880412	1.2102540757320737	146900.7317083153
56.31262525050103	1.0005430818581984	1.20869317186507	146900.13549565343
56.71342685370742	1.0005390209791574	1.207132255402448	146899.53927576827
57.11422845691382	1.0005349600509161	1.205571326343954	146898.9430486595
57.51503006012027	1.0005308990734731	1.2040103846889172	146898.34681432694
57.91583166332666	1.0005268380468262	1.2024494304370035	146897.75057277022
58.31663326653306	1.0005227769709735	1.2008884635877246	146897.15432398912
58.71743486973949	1.0005187158459135	1.1993274841406363	146896.55806798334
59.11823647294588	1.000514654671644	1.1977664920952211	146895.96180475262
59.51903807615231	1.000510593448163	1.1962054874510255	146895.36553429667
59.91983967935873	1.000506532175469	1.194644470207608	146894.76925661523
60.32064128256512	1.00050247085356	1.1930834403645592	146894.172971708
60.72144288577155	1.0004984094824343	1.1915223979213918	146893.5766795748
61.122244488977984	1.0004943480620898	1.189961342877662	146892.98038021525
61.52304609218437	1.000490286592525	1.188400275232809	146892.38407362913
61.923847695390776	1.0004862250737379	1.1868391949865018	146891.78775981622
62.32464929859722	1.0004821635057266	1.1852781021381422	146891.19143877618
62.72545090180361	1.0004781018884892	1.183716996687468	146890.59511050873
63.126252505010015	1.0004740402220238	1.182155878633926	146889.9987750136
63.52705410821645	1.0004699785063285	1.1805947479770271	146889.40243229055
63.927855711422836	1.0004659167414014	1.1790336047162897	146888.80608233923
64.32865731462927	1.0004618549272408	1.1774724488512684	146888.20972515945
64.72945891783569	1.0004577930638447	1.175911280381589	146887.6133607509
65.13026052104208	1.0004537311512116	1.1743500993067306	146887.01698911336
65.5310621242485	1.0004496691893394	1.1727889056263252	146886.42061024648
65.93186372745494	1.0004456071782262	1.1712276993396578	146885.82422415004
66.33266533066133	1.00044154511787	1.1696664804465875	146885.22783082371
66.73346693386773	1.0004374830082694	1.1681052489464023	146884.6314302673
67.13426853707418	1.0004334208494219	1.1665440048387659	146884.03502248044
67.53507014028057	1.0004293586413262	1.1649827481232022	146883.43860746297
67.93587174348697	1.0004252963839804	1.1634214787991803	146882.84218521454
68.3366733466934	1.0004212340773821	1.1618601968664461	146882.24575573488
68.73747494989979	1.00041717172153	1.160298902324292	146881.6493190237
69.13827655310622	1.0004131093164221	1.1587375951723813	146881.05287508082
69.53907815631264	1.0004090468620566	1.157176275410341	146880.45642390588
69.93987975951903	1.0004049843584313	1.155614943037466	146879.85996549862
70.34068136272546	1.0004009218055447	1.1540535980535689	146879.2634998588
70.7414829659319	1.0003968592033947	1.152492240457946	146878.66702698608
71.14228456913828	1.0003927965519799	1.1509308702502932	146878.0705468803
71.54308617234469	1.000388733851298	1.1493694874302425	146877.4740595411
71.94388777555113	1.000384671101347	1.1478080919971625	146876.87756496822
72.34468937875752	1.0003806083021254	1.1462466839505296	146876.28106316135
72.74549098196393	1.0003765454536313	1.1446852632901585	146875.68455412032
73.14629258517036	1.0003724825558629	1.1431238300153386	146875.0880378448
73.54709418837675	1.0003684196088178	1.1415623841257774	146874.49151433448
73.94789579158319	1.0003643566124947	1.1400009256208015	146873.8949835891
74.3486973947896	1.0003602935668916	1.1384394545001566	146873.29844560844
74.74949899799597	1.0003562304720062	1.1368779707633117	146872.70190039213
75.15030060120242	1.0003521673278375	1.1353164744099016	146872.10534794003
75.55110220440886	1.0003481041343831	1.1337549654392565	146871.50878825178
75.95190380761524	1.0003440408916413	1.1321934438510741	146870.91222132713
76.35270541082164	1.00033997759961	1.130631909644874	146870.3156471658
76.75350701402809	1.0003359142582875	1.1290703628200236	146869.71906576748
77.15430861723448	1.000331850867672	1.1275088033764475	146869.12247713192
77.55511022044088	1.0003277874277614	1.1259472313132515	146868.5258812589
77.95591182364731	1.0003237239385543	1.1243856466303224	146867.9292781481
78.3567134268537	1.0003196604000486	1.1228240493269206	146867.3326677993
78.75751503006015	1.0003155968122424	1.1212624394027844	146866.73605021214
79.15831663326654	1.0003115331751333	1.1197008168575044	146866.13942538633
79.55911823647293	1.0003074694887204	1.1181391816904824	146865.5427933217
79.95991983967937	1.0003034057530014	1.1165775339011632	146864.94615401796
80.3607214428858	1.0002993419679747	1.115015873489432	146864.3495074748
80.7615230460922	1.0002952781336383	1.1134542004546604	146863.752853692
81.1623246492986	1.000291214249991	1.1118925147965435	146863.15619266935
81.56312625250504	1.000287150317031	1.1103308165148293	146862.55952440662
81.96392785571143	1.0002830863347574	1.1087691056092164	146861.9628489036
82.36472945891784	1.0002790223031692	1.1072073820798123	146861.3661661602
82.76553106212427	1.0002749582222668	1.1056456459268493	146860.7694761765
83.16633266533066	1.0002708940920508	1.1040838971510645	146860.17277895255
83.5671342685371	1.000266829912525	1.102522135753798	146859.5760744889
83.96793587174349	1.0002627656836955	1.100960361737844	146858.97936278646
84.36873747494988	1.0002587014055735	1.0993985751077813	146858.38264384685
84.76953907815633	1.0002546370781775	1.097836775870937	146857.78591767285
85.17034068136276	1.000250572701538	1.0962749640394118	146857.18918426888
85.57114228456915	1.0002465082757035	1.0947131396319238	146856.5924436421
85.97194388777555	1.00024244380075	1.0931513026778779	146855.99569580363
86.372745490982	1.0002383792767953	1.0915894532229367	146855.3989407708
86.77354709418839	1.0002343147040198	1.0900275913366253	146854.80217857007
87.17434869739479	1.0002302500826963	1.088465717124083	146854.2054092415
87.57515030060122	1.0002261854132348	1.0869038307432655	146853.6086328453
87.97595190380761	1.0002221206962472	1.0853419324291314	146853.01184947128
88.37675350701406	1.0002180559326352	1.0837800225286967	146852.41505925189
88.77755511022045	1.0002139911237202	1.0822181015500278	146851.81826238104
89.17835671342684	1.0002099262714224	1.0806561702310444	146851.22145914074
89.57915831663328	1.0002058613785083	1.0790942296349526	146850.62464993715
89.97995991983971	1.0002017964489334	1.0775322812819605	146850.02783535098
90.38076152304608	1.0001977314883084	1.075970327328105	146849.431016206
90.78156312625251	1.0001936665045281	1.0744083708072139	146848.8341936614
91.18236472945895	1.0001896015086145	1.072846415954469	146848.23736933537
91.58316633266534	1.0001855365158323	1.0712844686355056	146847.6405454691
91.98396793587175	1.0001814715471582	1.0697225369100642	146847.04372514237
92.38476953907818	1.000177406631187	1.068160631765607	146846.44691255354
92.78557114228457	1.0001733418065923	1.0665987680617928	146845.8501133806
93.18637274549101	1.0001692771252646	1.0650369657361896	146845.2533352422
93.5871743486974	1.0001652126562754	1.063475251328176	146844.6565882794
93.98797595190379	1.0001611484908361	1.061913659883112	146844.05988588397
94.38877755511024	1.0001570847484356	1.0603522373111491	146843.4632455992
94.78957915831667	1.0001530215843568	1.058791043274639	146842.8666902239
95.19038076152303	1.0001489591987853	1.0572301546879288	146842.27024914933
95.59118236472946	1.00014489784772	1.0556696699093715	146841.6739599614
95.99198396793591	1.0001408378558982	1.0541097137066935	146841.0778703381
96.3927855711423	1.0001367796319196	1.0525504430673895	146840.4820402703
96.7935871743487	1.0001327236857267	1.0509920539146378	146839.88654462787
97.19438877755513	1.0001286706485442	1.0494347887678155	146839.2914760875
97.59519038076152	1.00012462129531	1.0478789453597925	146838.69694842593
97.99599198396797	1.0001205765695398	1.046324886188936	146838.10310017044
98.39679358717436	1.0001165376104468	1.0447730489385172	146837.51009858085
98.79759519038075	1.0001125057820122	1.0432239576438906	146836.91814391734
99.1983967935872	1.0001084827035416	1.0416782344307596	146836.32747392706
99.59919839679362	1.0001044702810729	1.0401366115811002	146835.73836845523
99.99999999999999	1.0001004707388306	1.0385999436160944	146835.15115406338
100.40080160320642	1.0000964866497377	1.0370692190161956	146834.56620850915
100.8016032064128	1.0000925209638247	1.0355455711338872	146833.98396491713
101.20240480961925	1.000088577033233	1.0340302877973804	146833.40491545008
101.60320641282566	1.000084658632386	1.0325248190577634	146832.82961427036
102.00400801603203	1.0000807699718302	1.031030782503774	146832.25867957209
102.40480961923848	1.000076915704232	1.029549965563203	146831.69279446162
102.80561122244492	1.00007310092107	1.0280843242290385	146831.13270647186
103.2064128256513	1.0000693311386846	1.0266359776970624	146830.5792255141
103.6072144288577	1.000065612272557	1.0252071984825641	146830.03322010173
104.00801603206415	1.0000619505989863	1.0238003976939747	146829.4956117234
104.40881763527054	1.000058352703689	1.0224181052843064	146828.9673672967
104.80961923847694	1.0000548254172947	1.0210629452686355	146828.44948969738
105.21042084168337	1.0000513757381957	1.0197376060831915	146827.94300643218
105.61122244488976	1.0000480107437382	1.0184448064670246	146827.44895659992
106.01202404809621	1.000044737491278	1.0171872574503718	146826.9683763644
106.41282565130261	1.0000415629111448	1.0159676212350164	146826.50228323945
106.81362725450899	1.0000384936940365	1.0147884679360322	146826.0516595559
107.21442885771543	1.000035536175765	1.0136522313073209	146825.61743554028
107.61523046092188	1.000032696222581	1.0125611646898711	146825.20047247782
108.01603206412825	1.0000299791204892	1.0115172984930598	146824.80154646185
108.41683366733466	1.0000273894719933	1.0105224005320947	146824.42133323385
108.8176352705411	1.0000249311036213	1.009577940506751	146824.06039460612
109.21843687374749	1.0000226069873086	1.0086850598038362	146823.71916691944
109.6192384769539	1.0000204191783262	1.0078445476560107	146823.3979519295
110.02004008016033	1.0000183687719029	1.0070568244827514	146823.09691043827
110.42084168336672	1.0000164558800662	1.0063219329967406	146822.81605889366
110.82164328657316	1.0000146796295126	1.0056395373906428	146822.5552690769
111.22244488977957	1.0000130381805752	1.0050089306264856	146822.31427088732
111.62324649298594	1.000011528766602	1.0044290495667791	146822.09265812402
112.02404809619239	1.0000101477523509	1.0038984974095315	146821.88989705924
112.42484969939882	1.0000088907093492	1.003415572640719	146821.70533750294
112.82565130260521	1.0000077525056315	1.0029783035088424	146821.5382259778
113.22645290581161	1.0000067274068383	1.0025844868643992	146821.38772056295
113.62725450901806	1.0000058091853858	1.0022317300977985	146821.25290692202
114.02805611222445	1.0000049912342721	1.0019174948602396	146821.13281501233
114.42885771543085	1.0000042666821176	1.0016391412563983	146821.0264359752
114.82965931863728	1.0000036285061829	1.001393971260789	146820.93273872917
115.23046092184367	1.0000030696403925	1.0011792702157223	146820.8506858303
115.63126252505012	1.000002583075779	1.0009923454169198	146820.7792482191
116.03206412825651	1.0000021619512232	1.000830560970812	146820.71741854335
116.4328657314629	1.0000017996328718	1.0006913683029504	146820.6642228181
116.83366733466934	1.0000014897811542	1.0005723319024082	146820.61873026498
117.23446893787577	1.000001226404836	1.0004711500854726	146820.58006124856
117.63527054108216	1.000001003902048	1.0003856707572938	146820.54739330022
118.03607214428857	1.000000817088671	1.0003139023143244	146820.5199652855
118.43687374749501	1.0000006612148338	1.0002540199826335	146820.49707982637
118.8376753507014	1.0000005319705871	1.0002043679957433	146820.47810413438
119.2384769539078	1.0000004254820383	1.0001634581098258	146820.46246944304
119.63927855711424	1.00000033829937	1.0001299649999078	146820.44966924883
120.04008016032063	1.000000267378236	1.0001027191126346	146820.43925657956
120.44088176352707	1.000000210056023	1.0000806975465641	146820.4308405093
120.84168336673346	1.000000164024409	1.0000630135088573	146820.42408212932
121.24248496993985	1.0000001272995311	1.0000489048552679	146820.41869016807
121.6432865731463	1.0000000981909554	1.0000377221686914	146820.41441643535
122.04408817635273	1.0000000752704528	1.000028916764144	146820.41105123798
122.44488977955909	1.0000000573414312	1.000022028944502	146820.40841889186
122.84569138276552	1.0000000434096856	1.0000166767645091	146820.4063734274
123.24649298597197	1.000000032655968	1.0000125454923834	146820.40479456226
123.64729458917836	1.000000024410714	1.000009377900792	146820.40358399076
124.04809619238476	1.0000000181311388	1.0000069654668846	146820.40266202105
124.4488977955912	1.0000000133807818	1.0000051405151227	146820.40196457173
124.84969939879758	1.000000009811497	1.0000037692976	146820.4014405279
125.25050100200403	1.0000000071478	1.0000027459811018	146820.40104944282
125.65130260521042	1.0000000051734372	1.0000019874872337	146820.4007595661
126.05210420841681	1.000000003719995	1.0000014291161874	146820.40054617115
126.45290581162325	1.0000000026573512	1.0000010208787216	146820.40039015337
126.85370741482969	1.0000000018857598	1.00000072445529	146820.400276868
127.25450901803605	1.0000000013293588	1.0000005107019332	146820.400195177
127.65531062124248	1.0000000009309034	1.0000003576265328	146820.4001366756
128.05611222444892	1.0000000006475327	1.0000002487634736	146820.400095071
128.4569138276553	1.000000000447406	1.0000001718805764	146820.4000656883
128.85771543086173	1.000000000307053	1.0000001179610731	146820.40004508165
129.25851703406815	1.000000000209308	1.0000000804101963	146820.40003073067
129.65931863727454	1.0000000001417124	1.0000000544418952	146820.40002080626
130.06012024048098	1.0000000000952947	1.000000036609485	146820.4000139912
130.46092184368737	1.0000000000636442	1.0000000244502534	146820.40000934427
130.86172344689376	1.000000000042215	1.0000000162177802	146820.400006198
131.2625250501002	1.0000000000278089	1.0000000106833156	146820.4000040829
131.66332665330663	1.0000000000181926	1.0000000069890194	146820.40000267103
132.06412825651302	1.0000000000118192	1.000000004540633	146820.4000017353
132.46492985971943	1.0000000000076255	1.0000000029295777	146820.40000111956
132.86573146292588	1.0000000000048856	1.0000000018769784	146820.40000071732
133.26653306613227	1.0000000000031084	1.0000000011942145	146820.40000045637
133.6673346693387	1.0000000000019638	1.0000000007544092	146820.40000028833
134.0681362725451	1.000000000001232	1.0000000004732632	146820.40000018087
134.4689378757515	1.0000000000007674	1.0000000002948042	146820.40000011266
134.86973947895794	1.0000000000004745	1.0000000001822937	146820.40000006967
135.27054108216433	1.0000000000002913	1.0000000001119522	146820.40000004278
135.67134268537072	1.0000000000001776	1.0000000000682208	146820.40000002607
136.07214428857716	1.0000000000001075	1.0000000000412745	146820.40000001577
136.4729458917836	1.0000000000000644	1.0000000000247873	146820.40000000945
136.87374749498997	1.0000000000000384	1.0000000000147755	146820.40000000564
137.2745490981964	1.0000000000000226	1.0000000000087839	146820.4000000033
137.67535070140283	1.000000000000013	1.000000000005099	146820.40000000192
138.07615230460922	1.0000000000000075	1.0000000000028284	146820.4000000011
138.4769539078156	1.000000000000004	1.0000000000016007	146820.40000000058
138.87775551102206	1.0000000000000022	1.000000000000856	146820.4000000003
139.27855711422845	1.000000000000001	1.0000000000004095	146820.40000000017
139.6793587174349	1.0000000000000004	1.000000000000149	146820.40000000005
140.08016032064128	1.0000000000000002	1.0000000000000744	146820.40000000002
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL3_4.dat <==
-199.7995991983968	1.0001086877727594	0.9584603380249619	146836.35758227165
-199.3987975951904	1.0001125945589888	0.9569671100132628	146836.93117818856
-198.99799599198397	1.000116532433946	0.9554619935182705	146837.50933856494
-198.59719438877758	1.000120494031379	0.9539478039108105	146838.09098188468
-198.19639278557113	1.0001244769661546	0.9524254527264328	146838.6757579616
-197.79559118236475	1.0001284790255929	0.9508957855993316	146839.26334192915
-197.39478957915836	1.0001324981618749	0.9493595851631194	146839.85343312574
-196.9939879759519	1.0001365324888576	0.9478175722677781	146840.44575462706
-196.59318637274552	1.0001405802775372	0.9462704077114533	146841.04005258012
-196.19238476953907	1.0001446399503704	0.9447186944107075	146841.63609536935
-195.79158316633269	1.000148710074659	0.9431629799279568	146842.23367264547
-195.39078156312627	1.0001527893551974	0.9416037592802785	146842.83259424582
-194.98997995991985	1.0001568766263758	0.940041477957455	146843.43268903514
-194.58917835671343	1.0001609708439165	0.9384765350791392	146844.03380369215
-194.18837675350701	1.000165071076402	0.9369092866326705	146844.63580146577
-193.78757515030063	1.0001691764967402	0.9353400487344177	146845.23856092198
-193.38677354709418	1.0001732863736925	0.9337691008668452	146845.84197470007
-192.9859719438878	1.0001774000635753	0.9321966890502394	146846.44594829413
-192.5851703406814	1.0001815170022226	0.9306230289139268	146847.0503988731
-192.18436873747495	1.0001856366972859	0.9290483086397836	146847.6552541502
-191.78356713426857	1.0001897587209243	0.9274726917545478	146848.2604513096
-191.38276553106212	1.000193882702932	0.9258963197573333	146848.86593599754
-190.98196392785573	1.0001980083243278	0.9243193145691315	146849.47166138113
-190.5811623246493	1.0002021353114225	0.9227417808002503	146850.07758727716
-190.1803607214429	1.0002062634303717	0.9211638078321369	146850.68367935254
-189.77955911823648	1.000210392482208	0.9195854717158658	146851.28990839477
-189.37875751503006	1.000214522298344	0.9180068368915355	146851.8962496518
-188.97795591182367	1.0002186527365227	0.9164279577345362	146852.50268223733
-188.57715430861722	1.000222783677203	0.9148488799384449	146853.1091886004
-188.17635270541084	1.0002269150203449	0.9132696417433466	146853.71575405303
-187.77555110220445	1.0002310466825712	0.9116902750199415	146854.32236635376
-187.374749498998	1.0002351785946777	0.9101108062222999	146854.929015342
-186.9739478957916	1.0002393106994567	0.9085312572183802	146855.53569261852
-186.57314629258516	1.000243442949812	0.9069516460119433	146856.14239126857
-186.17234468937878	1.0002475753071278	0.9053719873647271	146856.7491056226
-185.77154308617236	1.000251707739871	0.9037922933316044	146857.35583105095
-185.37074148296594	1.0002558402223956	0.9022125737168369	146857.9625637882
-184.96993987975952	1.0002599727339287	0.9006328364621156	146858.5693007845
-184.5691382765531	1.000264105257712	0.8990530879745557	146859.17603957935
-184.16833667334672	1.0002682377802803	0.8974733334022612	146859.78277819586
-183.76753507014027	1.0002723702908585	0.8958935768652659	146860.38951505194
-183.36673346693388	1.000276502780858	0.8943138216474638	146860.9962488867
-182.9659318637275	1.000280635243462	0.8927340703557872	146861.60297869917
-182.56513026052104	1.0002847676732798	0.891154325051631	146862.209703698
-182.16432865731466	1.0002889000660675	0.8895745873583322	146862.81642326005
-181.7635270541082	1.000293032418496	0.8879948585490443	146863.42313689654
-181.36272545090182	1.0002971647279653	0.8864151396185321	146864.02984422573
-180.9619238476954	1.0003012969924527	0.8848354313407022	146864.6365449507
-180.56112224448898	1.0003054292103906	0.8832557343153647	146865.2432388412
-180.16032064128257	1.0003095613805695	0.8816760490053226	146865.84992571975
-179.75951903807615	1.0003136935020602	0.880096375766491	146866.45660544987
-179.35871743486976	1.0003178255741516	0.8785167148713429	146867.06327792717
-178.9579158316633	1.0003219575963012	0.8769370665275582	146867.66994307196
-178.55711422845692	1.0003260895680977	0.8753574308927521	146868.2766008239
-178.15631262525054	1.0003302214892302	0.8737778080861712	146868.88325113736
-177.7555110220441	1.000334353359465	0.8721981981976975	146869.489893978
-177.3547094188377	1.0003384851786274	0.870618601294511	146870.09652932014
-176.95390781563125	1.0003426169465868	0.8690390174267799	146870.70315714466
-176.55310621242486	1.0003467486632465	0.8674594466317225	146871.3097774373
-176.15230460921845	1.0003508803285353	0.8658798889370268	146871.91639018766
-175.75150300601203	1.0003550119424016	0.8643003443626814	146872.52299538816
-175.3507014028056	1.0003591435048074	0.8627208129237242	146873.12959303323
-174.9498997995992	1.0003632750157254	0.8611412946306095	146873.7361831188
-174.5490981963928	1.0003674064751367	0.8595617894910431	146874.34276564216
-174.14829659318636	1.0003715378830274	0.8579822975103836	146874.94934060122
-173.74749498997997	1.0003756692393884	0.8564028186926155	146875.55590799468
-173.34669338677358	1.0003798005442135	0.8548233530402679	146876.16246782165
-172.94589178356713	1.0003839317974994	0.8532439005550146	146876.76902008159
-172.54509018036075	1.0003880629992434	0.8516644612380878	146877.37556477412
-172.1442885771543	1.000392194149445	0.8500850350900048	146877.98210189916
-171.7434869739479	1.0003963252481034	0.8485056221111373	146878.58863145663
-171.34268537074152	1.00040045629522	0.8469262223016005	146879.19515344672
-170.94188376753507	1.0004045872907947	0.8453468356613176	146879.80166786938
-170.54108216432866	1.0004087182348298	0.8437674621899917	146880.408174725
-170.14028056112224	1.0004128491273263	0.842188101887324	146881.01467401368
-169.73947895791585	1.0004169799682856	0.8406087547531651	146881.62116573568
-169.3386773547094	1.00042111075771	0.8390294207868845	146882.22764989125
-168.93787575150301	1.0004252414956012	0.8374500999882211	146882.83412648077
-168.53707414829663	1.0004293721819608	0.8358707923564669	146883.44059550436
-168.13627254509018	1.0004335028167908	0.8342914978914366	146884.04705696233
-167.7354709418838	1.000437633400093	0.8327122165925708	146884.65351085502
-167.33466933867734	1.0004417639318695	0.8311329484593866	146885.25995718263
-166.93386773547095	1.0004458944121222	0.829553693491474	146885.86639594554
-166.53306613226454	1.0004500248408532	0.8279744516883876	146886.472827144
-166.13226452905812	1.000454155218064	0.8263952230496417	146887.07925077822
-165.7314629258517	1.0004582855437565	0.8248160075748661	146887.68566684853
-165.3306613226453	1.000462415817932	0.8232368052637995	146888.2920753551
-164.9298597194389	1.0004665460405924	0.8216576161160299	146888.89847629817
-164.52905811623248	1.0004706762117381	0.8200784401316734	146889.50486967788
-164.12825651302606	1.0004748063313698	0.8184992773106523	146890.11125549424
-163.72745490981967	1.000478936399487	0.8169201276534925	146890.71763374723
-163.32665330661322	1.0004830664160878	0.8153409911611531	146891.32400443655
-162.92585170340683	1.0004871963811688	0.8137618678353173	146891.93036756176
-162.5250501002004	1.0004913262947228	0.8121827576788836	146892.5367231217
-162.124248496994	1.0004954561567385	0.8106036606965047	146893.1430711148
-161.7234468937876	1.0004995859671981	0.8090245768952915	146893.74941153842
-161.32264529058116	1.0005037157260734	0.8074455062862564	146894.3557443884
-160.92184368737475	1.0005078454333223	0.8058664488858182	146894.96206965853
-160.52104208416836	1.0005119750888807	0.8042874047185722	146895.5683873395
-160.12024048096194	1.0005161046926554	0.8027083738206234	146896.17469741753
-159.71943887775552	1.000520234244508	0.8011293562449697	146896.78099987237
-159.3186372745491	1.0005243637442387	0.7995503520685769	146897.3872946746
-158.91783567134271	1.0005284931915583	0.7979713614020207	146897.99358178186
-158.51703406813627	1.0005326225860531	0.7963923844039982	146898.59986113335
-158.11623246492988	1.000536751927134	0.7948134212999387	146899.20613264258
-157.71543086172346	1.0005408812139687	0.7932344724081309	146899.81239618736
-157.31462925851704	1.000545010445389	0.79165553817601	146900.41865159618
-156.91382765531066	1.000549139619765	0.7900766192268275	146901.02489862975
-156.5130260521042	1.0005532687348377	0.7884977164246715	146901.63113695636
-156.1122244488978	1.0005573977874955	0.7869188309598928	146902.2373661192
-155.7114228456914	1.0005615267734802	0.7853399644610327	146902.84358549307
-155.31062124248498	1.000565655687	0.7837611191430478	146903.4497942276
-154.90981963927857	1.000569784520228	0.7821822979992707	146904.05599117366
-154.50901803607215	1.0005739132626525	0.780603505049766	146904.66217478795
-154.10821643286576	1.0005780419002457	0.7790247456590984	146905.26834301083
-153.7074148296593	1.0005821704144036	0.7774460269417885	146905.8744931109
-153.30661322645292	1.0005862987806102	0.7758673582732337	146906.4806214887
-152.9058116232465	1.0005904269667616	0.7742887519307986	146907.08672343072
-152.5050100200401	1.000594554931082	0.7727102238903824	146907.69279280343
-152.1042084168337	1.0005986826195545	0.7711317948092049	146908.29882167603
-151.70340681362725	1.0006028099627773	0.7695534912279407	146908.90479985895
-151.30260521042084	1.0006069368721462	0.7679753470308237	146909.51071434325
-150.90180360721445	1.0006110632352638	0.7663974052017479	146910.1165486267
-150.50100200400803	1.0006151889104589	0.7648197199191692	146910.72228190914
-150.1002004008016	1.0006193137203083	0.763242359034559	146911.32788814115
-149.6993987975952	1.000623437444041	0.7616654069776202	146911.9333349091
-149.2985971943888	1.0006275598087202	0.7600889681275352	146912.53858214023
-148.8977955911824	1.0006316804791044	0.7585131706918646	146913.1435806143
-148.49699398797597	1.0006357990461034	0.7569381711213454	146913.74827026852
-148.09619238476952	1.0006399150137741	0.7553641590828902	146914.35257828832
-147.69539078156313	1.0006440277848347	0.7537913630005197	146914.95641698054
-147.29458917835674	1.0006481366447122	0.7522200561563707	146915.5596814313
-146.8937875751503	1.0006522407441982	0.7506505633249768	146916.1622469595
-146.4929859719439	1.0006563390808396	0.749083267889966	146916.7639663845
-146.0921843687375	1.000660430479272	0.7475186193673589	146917.36466713887
-145.69138276553107	1.0006645135707695	0.7459571412268365	146917.9641482658
-145.29058116232468	1.0006685867723761	0.7443994388740678	146918.56217735496
-144.88977955911824	1.0006726482660646	0.7428462076224208	146919.1584874829
-144.48897795591185	1.0006766959784592	0.7412982404503633	146919.75277423576
-144.08817635270543	1.0006807275617347	0.7397564353069017	146920.3446929049
-143.687374749499	1.0006847403763863	0.7382218017035257	146920.93385595718
-143.28657314629257	1.0006887314766189	0.7366954663041224	146921.51983088977
-142.88577154308618	1.0006926975991488	0.7351786772095158	146922.10213858605
-142.4849699398798	1.0006966351562343	0.7336728066246252	146922.68025229237
-142.08416833667334	1.0007005402337434	0.732179351600246	146923.2535973343
-141.68336673346695	1.0007044085950247	0.7306999325543891	146923.82155168496
-141.28256513026054	1.000708235691281	0.7292362893061758	146924.38344748816
-140.88176352705412	1.0007120166790369	0.7277902743981876	146924.93857362287
-140.48096192384773	1.000715746445142	0.7263638435344205	146925.4861793743
-140.08016032064128	1.0007194196395832	0.7249590430327403	146926.02547925146
-139.6793587174349	1.0007230307161656	0.7235779942670817	146926.55565895973
-139.27855711422848	1.0007265739808853	0.7222228751677247	146927.07588250315
-138.87775551102206	1.0007300436475746	0.7208958989380966	146927.58530035435
-138.4769539078156	1.000733433900135	0.7195992902540328	146928.08305859138
-138.07615230460922	1.0007367389604123	0.7183352593024701	146928.5683088633
-137.67535070140283	1.0007399531605228	0.7171059741177668	146929.0402190092
-137.2745490981964	1.0007430710182212	0.7159135317545654	146929.49798412365
-136.87374749499	1.000746087313701	0.7147599289111449	146929.94083783252
-136.47294589178358	1.0007489971660846	0.7136470326725722	146930.3680635234
-136.07214428857716	1.0007517961077634	0.7125765520735142	146930.77900526026
-135.67134268537075	1.0007544801547235	0.7115500111981722	146931.17307810855
-135.27054108216433	1.0007570458710207	0.7105687245165159	146931.54977760158
-134.86973947895794	1.0007594904256802	0.7096337751178299	146931.90868809453
-134.46893787575152	1.000761811640453	0.7087459964417862	146932.24948977598
-134.0681362725451	1.000764008027092	0.7079059580168715	146932.57196414087
-133.6673346693387	1.0007660788130894	0.707113955613785	146932.8759977693
-133.2665330661323	1.0007680239551349	0.7063700060943994	146933.16158430246
-132.86573146292588	1.0007698441399073	0.7056738471059871	146933.42882455885
-132.46492985971943	1.0007715407721767	0.7050249416299851	146933.67792478728
-132.06412825651304	1.000773115950557	0.7044224872533528	146933.90919310716
-131.66332665330663	1.0007745724316122	0.7038654298963056	146934.12303423826
-131.2625250501002	1.0007759135833285	0.7033524816058052	146934.3199426697
-130.8617234468938	1.0007771433292676	0.7028821419168612	146934.5004944604
-130.46092184368737	1.0007782660849305	0.7024527221901213	146934.66533789592
-130.06012024048098	1.0007792866880498	0.7020623722743748	146934.81518325413
-129.65931863727457	1.000780210324633	0.7017091087942736	146934.95079194676
-129.25851703406815	1.0007810424526178	0.7013908443502251	146935.0729653103
-128.85771543086173	1.00078178872499	0.701105416925395	146935.1825333185
-128.45691382765534	1.0007824549141213	0.7008506188267474	146935.28034347325
-128.05611222444892	1.0007830468389527	0.7006242245361612	146935.36725011378
-127.65531062124248	1.000783570296462	0.7004240169235352	146935.44410435465
-127.25450901803609	1.0007840309986415	0.7002478113537192	146935.51174483294
-126.85370741482969	1.0007844345159547	0.7000934773130507	146935.57098940626
-126.45290581162325	1.0007847862279977	0.6999589572822653	146935.62262790912
-126.05210420841686	1.0007850912818168	0.6998422826795349	146935.66741603284
-125.65130260521042	1.000785354558093	0.6997415867961411	146935.70607036102
-125.25050100200403	1.000785580645154	0.6996551147353541	146935.73926455376
-124.84969939879763	1.0007857738205799	0.699581230450245	146935.76762664705
-124.4488977955912	1.0007859380399688	0.6995184210400242	146935.79173740343
-124.04809619238476	1.0007860769322972	0.6994652985264151	146935.81212963065
-123.64729458917839	1.0007861938011802	0.6994205993707497	146935.82928836677
-123.24649298597197	1.0007862916312782	0.6993831820249592	146935.8436518209
-122.84569138276552	1.0007863730990374	0.6993520228235454	146935.8556129499
-122.44488977955913	1.0007864405869524	0.6993262105289669	146935.8655215526
-122.04408817635273	1.0007864962005493	0.6993049398356336	146935.8736867631
-121.6432865731463	1.0007865417873327	0.6992875041242389	146935.8803798329
-121.24248496993991	1.0007865789569945	0.6992732877321324	146935.8858370975
-120.84168336673346	1.0007866091022564	0.699261757981342	146935.8902630369
-120.44088176352707	1.0007866334198032	0.6992524571726869	146935.89383334888
-120.04008016032067	1.0007866529308458	0.699244994720935	146935.89669796795
-119.63927855711424	1.0007866685009355	0.6992390395764445	146935.89898397474
-119.23847695390782	1.0007866808587464	0.6992343130410419	146935.90079835348
-118.83767535070143	1.0007866906136098	0.699230582062386	146935.90223056643
-118.43687374749501	1.0007866982716573	0.6992276530587179	146935.90335492403
-118.03607214428858	1.0007867042505	0.6992253663050839	146935.9042327401
-117.63527054108218	1.00078670889241	0.6992235908920433	146935.9049142672
-117.23446893787577	1.000786712476022	0.6992222202490921	146935.90544041453
-116.83366733466934	1.0007867152266072	0.6992211682163	146935.90584425654
-116.43286573146295	1.0007867173249891	0.6992203656336163	146935.90615234183
-116.03206412825651	1.0007867189151896	0.6992197574164295	146935.9063858157
-115.63126252505012	1.0007867201109035	0.6992193000796753	146935.90656137088
-115.23046092184372	1.0007867210008983	0.6992189596722365	146935.90669204027
-114.82965931863728	1.0007867216534292	0.699218710088142	146935.90678784513
-114.42885771543087	1.000786722119754	0.6992185317228504	146935.9068563111
-114.02805611222448	1.0007867224368103	0.6992184104484827	146935.90690286146
-113.62725450901806	1.0007867226291047	0.6992183368925027	146935.9069310942
-113.22645290581163	1.0007867227098335	0.6992183060071073	146935.90694294684
-112.82565130260522	1.0007867226812346	0.6992183169366946	146935.90693874794
-112.42484969939882	1.0007867225341323	0.6992183731905108	146935.9069171503
-112.02404809619239	1.0007867222466094	0.6992184831516127	146935.90687493607
-111.623246492986	1.0007867217817017	0.6992186609575184	146935.90680667816
-111.22244488977955	1.0007867210839765	0.6992189278097956	146935.90670423786
-110.82164328657316	1.000786720074816	0.6992193137774632	146935.9065560725
-110.42084168336676	1.000786718646191	0.6992198601789387	146935.90634632122
-110.02004008016033	1.0007867166526798	0.6992206226338799	146935.9060536331
-109.61923847695391	1.0007867139014557	0.6992216748937039	146935.9056496973
-109.21843687374752	1.0007867101399524	0.6992231135576839	146935.90509743185
-108.8176352705411	1.000786705040914	0.6992250637924525	146935.90434878902
-108.41683366733467	1.0007866981845446	0.699227686158695	146935.90334213412
-108.01603206412827	1.00078668903751	0.6992311846419018	146935.9019991628
-107.61523046092186	1.0007866769286147	0.6992358159563551	146935.90022132997
-107.21442885771543	1.0007866610210574	0.6992419001557492	146935.89788577604
-106.81362725450904	1.0007866402813084	0.6992498325369665	146935.8948407578
-106.4128256513026	1.0007866134448107	0.6992600967584488	146935.8909006125
-106.01202404809621	1.0007865789789077	0.6992732790194358	146935.88584031482
-105.6112224448898	1.0007865350436278	0.6992900830586735	146935.87938971946
-105.21042084168337	1.00078647945122	0.6993113456307414	146935.8712276199
-104.80961923847696	1.0007864096256032	0.6993380520156762	146935.8609757949
-104.40881763527057	1.0007863225631632	0.6993713510125469	146935.84819325263
-104.00801603206415	1.0007862147966073	0.6994125687643458	146935.8323709238
-103.60721442885772	1.0007860823637924	0.6994632206792738	146935.81292708495
-103.20641282565131	1.0007859207836383	0.6995250206435131	146935.7892038221
-102.80561122244491	1.0007857250413146	0.6995998866860128	146935.76046485582
-102.40480961923848	1.0007854895849007	0.6996899422550482	146935.72589505094
-102.00400801603209	1.0007852083355904	0.6997975123141158	146935.68460191472
-101.60320641282564	1.0007848747132793	0.6999251135546342	146935.63561935353
-101.20240480961925	1.0007844816789766	0.7000754381724495	146935.57791390002
-100.80160320641285	1.000784021794982	0.700251330850656	146935.51039354797
-100.40080160320642	1.0007834873031254	0.7004557588326946	146935.43191923978
-100.0	1.0007828702206345	0.7006917752534246	146935.34131894165
-99.59919839679361	1.0007821624523883	0.7009624762028525	146935.2374041246
-99.1983967935872	1.0007813559174852	0.7012709523140077	146935.11898834753
-98.79759519038075	1.0007804426872353	0.7016202359834606	146934.98490751695
-98.39679358717436	1.0007794151309344	0.7020132456129287	146934.83404128984
-97.99599198396797	1.0007782660651487	0.7024527285099988	146934.66533499156
-97.59519038076152	1.0007769889017724	0.7029412042591965	146934.47782135376
-97.19438877755513	1.0007755777898455	0.7034809104783224	146934.27064133622
-96.7935871743487	1.0007740277461004	0.704073752887891	146934.04306329356
-96.3927855711423	1.0007723347694117	0.7047212615378946	146933.79449977895
-95.9919839679359	1.0007704959347894	0.7054245548586261	146933.52452134414
-95.59118236472946	1.0007685094632535	0.7061843129390344	146933.23286679864
-95.19038076152303	1.000766374764815	0.7070007610899613	146932.91944952004
-94.78957915831666	1.0007640924528434	0.7078736643545123	146932.58435956345
-94.38877755511024	1.0007616643292365	0.708802333184418	146932.22786148422
-93.98797595190379	1.0007590933409896	0.709785640057357	146931.85038796143
-93.5871743486974	1.0007563835099005	0.710822046369007	146931.45252947698
-93.18637274549101	1.0007535398381955	0.711909638534948	146931.0350204598
-92.78557114228457	1.0007505681937492	0.7130461718968566	146930.59872243353
-92.38476953907818	1.0007474751792667	0.7142291207622793	146930.14460481
-91.98396793587175	1.0007442679902578	0.7154557327307901	146929.67372403684
-91.58316633266534	1.0007409542668435	0.7167230853789439	146929.18720183967
-91.18236472945894	1.0007375419443971	0.718028143387248	146928.68620329315
-90.78156312625251	1.0007340391077704	0.7193678142982435	146928.17191541847
-90.38076152304608	1.0007304538533597	0.7207390012724688	146927.6455269318
-89.9799599198397	1.0007267941626592	0.722138651451522	146927.10820967928
-89.57915831663328	1.0007230677901757	0.7235637988254692	146926.5611021807
-89.17835671342684	1.0007192821677766	0.7250116008155693	146926.0052955858
-88.77755511022045	1.0007154443267008	0.7264793681007642	146925.44182222395
-88.37675350701406	1.000711560837657	0.7279645875242289	146924.87164680916
-87.97595190380761	1.0007076377687052	0.7294649382002584	146924.2956602564
-87.57515030060122	1.0007036806599716	0.7309783011808665	146923.7146759693
-87.17434869739479	1.000699694513742	0.7325027632411262	146923.1294283854
-86.77354709418839	1.000695683798094	0.7340366154873187	146922.54057350967
-86.37274549098198	1.000691652461983	0.7355783475828996	146921.94869112934
-85.97194388777555	1.0006876039595838	0.7371266384370735	146921.35428838767
-85.57114228456915	1.0006835412816808	0.7386803441950691	146920.7578043929
-85.17034068136275	1.0006794669920125	0.740238484336772	146920.15961555406
-84.76953907815633	1.0006753832666297	0.7418002266211428	146919.5600413599
-84.36873747494988	1.0006712919345733	0.7433648715268658	146918.9593503508
-83.96793587174349	1.000667194518434	0.7449318367386255	146918.35776607427
-83.5671342685371	1.0006630922736297	0.7465006421244925	146917.75547285122
-83.16633266533066	1.0006589862255169	0.7480708955414399	146917.15262122487
-82.76553106212427	1.000654877203706	0.7496422797099689	146916.54933299898
-82.36472945891784	1.0006507658731871	0.751214540310253	146915.94570580768
-81.96392785571143	1.000646652762067	0.7527874753736407	146915.3418171878
-81.56312625250503	1.0006425382858892	0.7543609259803166	146914.73772814957
-81.1623246492986	1.0006384227686351	0.7559347682283212	146914.1334862601
-80.7615230460922	1.0006343064605976	0.757508906397386	146913.52912826752
-80.36072144288579	1.0006301895533865	0.7590832672095154	146912.924682304
-79.95991983967937	1.0006260721923608	0.7606577950750479	146912.32016971128
-79.55911823647293	1.000621954486798	0.7622324482029663	146911.7156065335
-79.15831663326654	1.0006178365181133	0.7638071954580359	146911.111004724
-78.75751503006015	1.0006137183464174	0.7653820138521866	146910.50637310834
-78.3567134268537	1.0006096000156952	0.766956886564298	146909.90171814436
-77.95591182364731	1.0006054815578442	0.7685318013959798	146909.29704451532
-77.55511022044088	1.000601362995789	0.7701067495801253	146908.69235558694
-77.15430861723448	1.0005972443458595	0.771681724871853	146908.0876537568
-76.75350701402807	1.0005931256195832	0.773256722862284	146907.48294071745
-76.35270541082164	1.000589006825026	0.774831740466894	146906.87821765305
-75.95190380761524	1.0005848879677808	0.7764067755466598	146906.27348538477
-75.55110220440883	1.0005807690516908	0.7779818266315409	146905.66874447686
-75.15030060120242	1.000576650079374	0.779556892720078	146905.0639953137
-74.74949899799597	1.0005725310525977	0.7811319731365037	146904.4592381548
-74.34869739478958	1.0005684119725429	0.7827070674285803	146903.85447317353
-73.94789579158319	1.0005642928399932	0.7842821752964434	146903.2497004849
-73.54709418837675	1.0005601736554623	0.7858572965433953	146902.64492016443
-73.14629258517036	1.000556054419285	0.7874324310412615	146902.0401322612
-72.74549098196393	1.0005519351316763	0.7890075787075596	146901.43533680675
-72.34468937875752	1.0005478157927732	0.7905827394894818	146900.83053382128
-71.94388777555112	1.0005436964026617	0.7921579133539008	146900.22572331736
-71.54308617234469	1.0005395769613958	0.7937331002801298	146899.6209053029
-71.14228456913828	1.0005354574690077	0.7953083002554334	146899.0160797827
-70.7414829659319	1.0005313379255165	0.796883513272076	146898.4112467595
-70.34068136272546	1.0005272183309335	0.7984587393255492	146897.80640623497
-69.93987975951903	1.000523098685265	0.8000339784134365	146897.20155821007
-69.53907815631263	1.0005189789885134	0.8016092305342467	146896.5967026851
-69.13827655310622	1.0005148592406796	0.8031844956874995	146895.99183966027
-68.73747494989979	1.0005107394417636	0.8047597738728945	146895.3869691355
-68.3366733466934	1.0005066195917642	0.8063350650905462	146894.78209111065
-67.93587174348697	1.00050249969068	0.8079103693409365	146894.1772055855
-67.53507014028057	1.000498379738509	0.8094856866243245	146893.5723125598
-67.13426853707416	1.00049425973525	0.8110610169411596	146892.9674120333
-66.73346693386773	1.000490139680901	0.8126363602916244	146892.36250400575
-66.33266533066133	1.0004860195754597	0.8142117166763562	146891.75758847682
-65.93186372745494	1.0004818994189246	0.8157870860959074	146891.15266544628
-65.5310621242485	1.0004777792112938	0.81736246855077	146890.54773491382
-65.13026052104208	1.0004736589525651	0.8189378640411985	146889.9427968792
-64.72945891783567	1.0004695386427365	0.8205132725680113	146889.33785134202
-64.32865731462927	1.0004654182818062	0.8220886941312461	146888.73289830209
-63.927855711422836	1.000461297869772	0.8236641287318766	146888.12793775907
-63.52705410821645	1.0004571774066324	0.825239576370006	146887.52296971274
-63.126252505010015	1.0004530568923848	0.8268150370464556	146886.91799416268
-62.72545090180361	1.0004489363270277	0.828390510761343	146886.31301110872
-62.32464929859721	1.0004448157105588	0.8299659975154047	146885.70802055052
-61.923847695390776	1.0004406950429765	0.831541497309053	146885.10302248783
-61.52304609218437	1.0004365743242787	0.8331170101426231	146884.49801692032
-61.122244488977984	1.0004324535544633	0.8346925360167511	146883.8930038477
-60.72144288577155	1.0004283327335286	0.8362680749319513	146883.28798326975
-60.32064128256512	1.0004242118614721	0.8378436268887475	146882.6829551861
-59.91983967935872	1.0004200909382923	0.839419191887514	146882.07791959646
-59.51903807615231	1.0004159699639872	0.8409947699288465	146881.47287650057
-59.11823647294588	1.0004118489385545	0.8425703610129986	146880.86782589814
-58.71743486973949	1.0004077278619925	0.844145965140613	146880.26276778887
-58.31663326653306	1.0004036067342992	0.8457215823122767	146879.6577021725
-57.91583166332666	1.0003994855554728	0.84729721252833	146879.05262904873
-57.51503006012025	1.000395364325511	0.8488728557892555	146878.44754841726
-57.11422845691382	1.000391243044412	0.8504485120956862	146877.84246027778
-56.71342685370742	1.0003871217121738	0.8520241814478065	146877.23736463004
-56.31262525050103	1.0003830003287943	0.8535998638463617	146876.63226147371
-55.9118236472946	1.000378878894272	0.8551755592917983	146876.02715080857
-55.51102204408818	1.0003747574086046	0.8567512677844886	146875.4220326343
-55.110220440881776	1.0003706358717899	0.8583269893251767	146874.81690695052
-54.70941883767537	1.000366514283826	0.8599027239139736	146874.21177375704
-54.308617234468926	1.0003623926447112	0.8614784715517755	146873.60663305354
-53.90781563126254	1.0003582709544434	0.8630542322387278	146873.00148483977
-53.50701402805612	1.0003541492130206	0.8646300059754272	146872.39632911535
-53.1062124248497	1.0003500274204407	0.8662057927623222	146871.79116588007
-52.7054108216433	1.000345905576702	0.867781592600005	146871.18599513362
-52.304609218436894	1.0003417836818027	0.8693574054889618	146870.58081687574
-51.90380761523045	1.0003376617357402	0.8709332314295629	146869.97563110606
-51.50300601202406	1.000333539738513	0.8725090704223315	146869.37043782434
-51.10220440881764	1.0003294176901187	0.874084922467751	146868.7652370303
-50.701402805611224	1.0003252955905557	0.8756607875663784	146868.16002872362
-50.30060120240482	1.000321173439822	0.8772366657185877	146867.55481290404
-49.89979959919842	1.0003170512379154	0.8788125569250075	146866.94958957122
-49.498997995991985	1.0003129289848343	0.8803884611859051	146866.34435872495
-49.09819639278558	1.0003088066805763	0.8819643785019433	146865.7391203649
-48.697394789579164	1.0003046843251395	0.8835403088736482	146865.1338744907
-48.296593186372746	1.0003005619185223	0.8851162523012783	146864.52862110222
-47.89579158316634	1.0002964394607226	0.8866922087855039	146863.92336019906
-47.49498997995994	1.000292316951738	0.8882681783268459	146863.31809178094
-47.09418837675351	1.000288194391567	0.8898441609257125	146862.7128158476
-46.693386773547104	1.0002840717802073	0.8914201565825179	146862.10753239875
-46.292585170340686	1.0002799491176573	0.892996165297887	146861.5022414341
-45.89178356713427	1.0002758264039147	0.8945721870721983	146860.89694295332
-45.490981963927865	1.0002717036389774	0.8961482219060078	146860.29163695613
-45.09018036072146	1.000267580822844	0.8977242697998373	146859.6863234423
-44.68937875751503	1.000263457955512	0.8993003307540962	146859.08100241146
-44.288577154308626	1.0002593350369795	0.9008764047692273	146858.47567386334
-43.88777555110221	1.0002552120672445	0.9024524918458697	146857.87033779768
-43.48697394789579	1.0002510890463054	0.9040285919842781	146857.26499421417
-43.08617234468939	1.00024696597416	0.9056047051852012	146856.65964311254
-42.685370741482984	1.0002428428508063	0.9071808314489757	146856.0542844925
-42.28456913827655	1.0002387196762421	0.9087569707760043	146855.44891835374
-41.88376753507015	1.0002345964504658	0.9103331231670337	146854.84354469596
-41.48296593186373	1.0002304731734752	0.9119092886223262	146854.2381635189
-41.08216432865731	1.0002263498452681	0.9134854671424785	146853.6327748222
-40.68136272545091	1.0002222264658431	0.9150616587279319	146853.02737860568
-40.28056112224451	1.0002181030351978	0.9166378633791402	146852.42197486895
-39.879759519038075	1.0002139795533302	0.9182140810965791	146851.81656361176
-39.47895791583167	1.0002098560202386	0.9197903118808527	146851.21114483383
-39.078156312625254	1.000205732435921	0.9213665557322497	146850.6057185349
-38.67735470941885	1.0002016088003753	0.9229428126514486	146850.00028471462
-38.27655310621243	1.0001974851135995	0.9245190826389651	146849.39484337272
-37.87575150300603	1.0001933613755916	0.9260953656951739	146848.7893945089
-37.4749498997996	1.0001892375863497	0.92767166182052	146848.18393812288
-37.074148296593194	1.0001851137458717	0.9292479710156377	146847.5784742144
-36.673346693386776	1.0001809898541556	0.9308242932808567	146846.97300278305
-36.27254509018037	1.0001768659111998	0.9324006286167058	146846.36752382873
-35.871743486973955	1.000172741917002	0.9339769770236647	146845.76203735097
-35.47094188376755	1.00016861787156	0.9355533385024059	146845.15654334959
-35.07014028056112	1.0001644937748722	0.9371297130531483	146844.55104182422
-34.669338677354716	1.0001603696269366	0.9387061006766032	146843.94553277467
-34.2685370741483	1.0001562454277513	0.9402825013731033	146843.34001620061
-33.867735470941895	1.0001521211773141	0.941858915143132	146842.73449210174
-33.46693386773548	1.0001479968756228	0.9434353419873207	146842.12896047768
-33.066132264529074	1.000143872522676	0.9450117819060116	146841.52342132828
-32.66533066132264	1.000139748118471	0.94658823489968	146840.91787465315
-32.26452905811624	1.0001356236630066	0.948164700968928	146840.3123204521
-31.86372745490982	1.0001314991562806	0.9497411801140853	146839.7067587248
-31.462925851703417	1.0001273745982908	0.951317672335862	146839.10118947088
-31.062124248497	1.0001232499890358	0.9528941776342588	146838.49561269023
-30.661322645290596	1.000119125328515	0.9544706960094966	146837.8900283827
-30.260521042084164	1.0001150006167325	0.9560472274596022	146837.2844365489
-29.85971943887776	1.0001108758537058	0.9576237719777667	146836.67883719143
-29.458917835671343	1.000106751039498	0.9592003295394265	146836.0732303195
-29.05811623246494	1.000102626174308	0.9607769000683977	146835.46761596238
-28.657314629258522	1.000098501258724	0.9623534833396168	146834.86199420635
-28.25651302605212	1.0000943762943864	0.9639300787257844	146834.25636529233
-27.855711422845687	1.0000902512856367	0.9655066845671926	146833.65072985768
-27.454909819639283	1.000086126243387	0.9670832966930442	146833.0450895046
-27.054108216432866	1.0000820011937237	0.9686599051330133	146832.439448063
-26.653306613226462	1.0000778761960056	0.9702364871999357	146831.833814248
-26.252505010020045	1.0000737513788878	0.9718129937220962	146831.22820694884
-25.85170340681364	1.0000696270081135	0.9733893231341425	146830.62266518202
-25.45090180360721	1.0000655036070105	0.974965275424045	146830.01726578272
-25.050100200400806	1.000061382158444	0.9765404749507258	146829.41215305563
-24.649298597194388	1.0000572644231696	0.9781142487752624	146828.80758551552
-24.248496993987985	1.0000531534100843	0.9796854469405086	146828.20400492992
-23.847695390781567	1.0000490540233937	0.9812521951408463	146827.60213133626
-23.446893787575164	1.0000449738847892	0.9828115805105888	146827.0030837543
-23.04609218436873	1.0000409242823936	0.984359288968828	146826.40851951073
-22.645290581162342	1.0000369211352098	0.9858892366504609	146825.82077583997
-22.24448897795591	1.0000329857930146	0.9873932642322273	146825.24298732472
-21.843687374749507	1.0000291454368875	0.9888609838939794	146824.67914470198
-21.44288577154309	1.0000254328298515	0.9902798746536549	146824.13405825192
-21.042084168336686	1.000021885213233	0.9916357041818432	146823.61319576093
-20.641282565130254	1.0000185422626149	0.9929133100018608	146823.122382414
-20.240480961923865	1.0000154431965729	0.9940977044524731	146822.6673762981
-19.839679358717433	1.0000126233362248	0.9951753895088545	146822.25336327383
-19.43887775551103	1.0000101105902794	0.9961357000514056	146821.88444090905
-19.038076152304612	1.000007922432254	0.9969719590262454	146821.5631746725
-18.63727454909821	1.0000060639044372	0.9976822402078224	146821.29030487503
-18.236472945891776	1.0000045270214089	0.9982695961019314	146821.06465909406
-17.835671342685387	1.0000032916884953	0.9987417069013308	146820.88328702154
-17.434869739478955	1.0000023279624637	0.9991100165010597	146820.7417923801
-17.034068136272552	1.0000015992382851	0.9993885146148419	146820.63480080472
-16.633266533066134	1.0000010658076837	0.9995923768215386	146820.55648231044
-16.23246492985973	1.0000006882294503	0.99973667655384	146820.5010461232
-15.831663326653299	1.000000430065316	0.9998353395513365	146820.46314236172
-15.43086172344691	1.0000002597240263	0.9999004391285301	146820.43813278544
-15.030060120240478	1.0000001513620096	0.9999418519802448	146820.4222230308
-14.629258517034074	1.0000000849598283	0.9999672289732087	146820.41247383595
-14.228456913827657	1.0000000457980676	0.9999821954517877	146820.4067240906
-13.827655310621253	1.000000023588009	0.9999906834719511	146820.40346320093
-13.426853707414821	1.0000000114853766	0.9999953087216182	146820.4016862876
-13.026052104208432	1.0000000051541846	0.999997728291146	146820.40075673946
-12.625250501002	1.0000000019773592	0.9999989423514591	146820.40029031667
-12.224448897795597	1.0000000004497225	0.9999995261386764	146820.40006602844
-11.823647294589179	0.999999999746378	0.9999997949047768	146820.3999627631
-11.422845691382776	0.9999999994366213	0.9999999132528062	146820.39991728452
-11.022044088176344	0.9999999993062644	0.9999999630392845	146820.39989814546
-10.621242484969954	0.999999999253901	0.9999999830185826	146820.39989045745
-10.220440881763523	0.9999999992338499	0.9999999906489395	146820.39988751351
-9.81963927855712	0.9999999992265428	0.999999993408879	146820.3998864407
-9.418837675350701	0.9999999992240153	0.9999999943420456	146820.39988606962
-9.018036072144298	0.9999999992231902	0.9999999946243802	146820.39988594846
-8.617234468937866	0.9999999992229401	0.9999999946869084	146820.39988591176
-8.216432865731477	0.9999999992228736	0.9999999946791289	146820.39988590198
-7.815631262525045	0.9999999992228622	0.9999999946502094	146820.39988590032
-7.414829659318642	0.999999999222866	0.9999999946153366	146820.39988590087
-7.014028056112224	0.9999999992228734	0.9999999945789003	146820.39988590195
-6.6132264529058205	0.999999999222881	0.9999999945422029	146820.39988590305
-6.212424849699389	0.9999999992228882	0.9999999945055053	146820.39988590413
-5.811623246492999	0.999999999222895	0.9999999944689216	146820.39988590512
-5.4108216432865675	0.9999999992229011	0.9999999944323705	146820.39988590602
-5.010020040080164	0.9999999992229065	0.9999999943960104	146820.3998859068
-4.609218436873746	0.9999999992229114	0.9999999943596486	146820.39988590754
-4.208416833667343	0.9999999992229156	0.9999999943234741	146820.39988590815
-3.807615230460911	0.9999999992229193	0.9999999942872223	146820.3998859087
-3.4068136272545217	0.9999999992229223	0.9999999942511204	146820.39988590914
-3.00601202404809	0.9999999992229247	0.9999999942149835	146820.3998859095
-2.6052104208416864	0.9999999992229265	0.9999999941789209	146820.39988590975
-2.2044088176352687	0.9999999992229278	0.9999999941429656	146820.39988590995
-1.8036072144288653	0.9999999992229286	0.9999999941069765	146820.39988591007
-1.4028056112224334	0.9999999992229286	0.9999999940709864	146820.39988591007
-1.0020040080160442	0.9999999992229283	0.9999999940350701	146820.39988591
-0.6012024048096123	0.9999999992229274	0.9999999939990799	146820.3998859099
-0.20040080160320883	0.9999999992229258	0.9999999939632438	146820.39988590966
0.20040080160319462	0.9999999992229239	0.9999999939273257	146820.39988590937
0.6012024048096123	0.9999999992229214	0.9999999938912972	146820.399885909
1.0020040080160584	0.9999999992229184	0.9999999938553839	146820.39988590856
1.4028056112224192	0.9999999992229146	0.9999999938194297	146820.399885908
1.8036072144288653	0.9999999992229103	0.9999999937834779	146820.39988590736
2.204408817635283	0.9999999992229055	0.9999999937474137	146820.39988590666
2.605210420841672	0.9999999992229002	0.999999993711387	146820.39988590588
3.00601202404809	0.9999999992228942	0.9999999936752489	146820.399885905
3.406813627254536	0.9999999992228876	0.9999999936391099	146820.39988590404
3.807615230460897	0.9999999992228805	0.9999999936028215	146820.399885903
4.208416833667343	0.9999999992228727	0.9999999935666094	146820.39988590186
4.6092184368737605	0.9999999992228644	0.9999999935302105	146820.39988590064
5.01002004008015	0.9999999992228555	0.9999999934937744	146820.39988589933
5.4108216432865675	0.999999999222846	0.9999999934572981	146820.39988589793
5.8116232464930135	0.999999999222836	0.9999999934207177	146820.39988589648
6.212424849699374	0.9999999992228252	0.9999999933839416	146820.39988589488
6.6132264529058205	0.9999999992228137	0.9999999933471371	146820.3998858932
7.014028056112238	0.9999999992228015	0.9999999933102114	146820.39988589138
7.414829659318627	0.999999999222789	0.99999999327337	146820.39988588958
7.815631262525045	0.9999999992227782	0.9999999932371539	146820.39988588798
8.216432865731491	0.9999999992227745	0.999999993203883	146820.39988588743
8.617234468937852	0.9999999992228	0.9999999931818486	146820.39988589118
9.018036072144298	0.999999999222928	0.9999999931993423	146820.39988590998
9.418837675350716	0.9999999992233926	0.9999999933463526	146820.39988597817
9.819639278557105	0.9999999992248957	0.9999999938924498	146820.39988619887
10.220440881763523	0.9999999992294276	0.999999995602209	146820.39988686424
10.621242484969969	0.9999999992423212	1.000000000524402	146820.3998887573
11.02204408817633	0.999999999277113	1.0000000138594254	146820.39989386543
11.422845691382776	0.9999999993663787	1.000000048121831	146820.39990697146
11.823647294589193	0.9999999995845174	1.000000131893635	146820.39993899866
12.224448897795583	1.0000000000929312	1.0000003271810998	146820.4000136442
12.625250501002	1.0000000012244612	1.0000007618521611	146820.40017977587
13.026052104208446	1.0000000036319387	1.0000016867059105	146820.4005332427
13.426853707414807	1.0000000085337888	1.0000035698266148	146820.40125293427
13.827655310621253	1.000000018094533	1.0000072427618694	146820.40265664656
14.22845691382767	1.00000003597476	1.0000141118055066	146820.40528182866
14.62925851703406	1.0000000680675958	1.0000264409290385	146820.40999371163
15.030060120240478	1.0000001234018332	1.000047698738098	146820.4181179065
15.430861723446924	1.0000002151347598	1.000082939890376	146820.43158617147
15.831663326653285	1.0000003614869928	1.0001391642333481	146820.45307366486
16.23246492985973	1.0000005864035277	1.0002255707663	146820.4860960005
16.63326653306615	1.0000009196841297	1.0003536077392698	146820.5350283918
17.034068136272538	1.0000013963386885	1.0005367250120796	146820.60501100478
17.434869739478955	1.0000020550080269	1.0007897673932658	146820.7017171005
17.8356713426854	1.0000029354480575	1.0011280081485683	146820.83098365797
18.236472945891762	1.000004075279925	1.0015659005250312	146820.9983342287
18.63727454909821	1.0000055064121276	1.0021157032553407	146821.20845363114
19.038076152304626	1.0000072516825629	1.0027861905400917	146821.46469493455
19.438877755511015	1.000009322297433	1.0035816681407643	146821.76870343802
19.839679358717433	1.0000117165369768	1.004501476129688	146822.12022664555
20.24048096192388	1.0000144199724474	1.0055400721957044	146822.51714612273
20.64128256513024	1.000017407149773	1.0066876783964576	146822.95572469253
21.042084168336686	1.0000206444188782	1.0079313680401354	146823.43102183746
21.442885771543104	1.0000240933952136	1.009256395457578	146823.93740192262
21.843687374749493	1.0000277144754288	1.0106475465969638	146824.46905036824
22.24448897795591	1.0000314698960073	1.0120903140625073	146825.02042271974
22.645290581162357	1.0000353259883876	1.0135717634875558	146825.58657574546
23.046092184368717	1.0000392544908812	1.0150810375683226	146826.16336005297
23.446893787575164	1.000043232969319	1.0166095177006387	146826.74748184858
23.84769539078158	1.0000472445335256	1.0181507150903493	146827.33646131004
24.24849699398797	1.0000512770987342	1.019699987034822	146827.928524147
24.649298597194388	1.0000553224364959	1.0212541723253425	146828.5224622553
25.050100200400806	1.0000593752100568	1.0228112206736701	146829.11749209062
25.450901803607195	1.0000634321204442	1.0243698646643178	146829.71312929646
25.85170340681364	1.0000674912232954	1.0259293572988726	146830.3090884007
26.25250501002006	1.000071551425811	1.0274892787356191	146830.90520895814
26.653306613226448	1.0000756121423047	1.0290494039587845	146831.50140497801
27.054108216432866	1.0000796730734913	1.0306096179852513	146832.09763251923
27.454909819639283	1.0000837340735973	1.0321698648092552	146832.69387017918
27.855711422845673	1.0000877950749718	1.0337301184391008	146833.2901080254
28.25651302605212	1.0000918560477157	1.0352903673875489	146833.88634166803
28.657314629258536	1.0000959169792538	1.036850606823006	146834.48256926084
29.058116232464926	1.0000999778645563	1.0384108348127274	146835.0787900653
29.458917835671343	1.0001040387017126	1.0399710506221604	146835.67500380092
29.85971943887776	1.0001080994900338	1.0415312539865653	146836.27121036654
30.26052104208415	1.000112160229285	1.0430914448156445	146836.8674097277
30.661322645290596	1.0001162209193921	1.0446516230803737	146837.46360187352
31.062124248497014	1.000120281560333	1.0462117887720521	146838.0597868007
31.462925851703403	1.0001243421521033	1.0477719418887261	146838.65596450865
31.86372745490982	1.0001284026947024	1.049332082430037	146839.25213499728
32.26452905811624	1.0001324631881319	1.050892210396276	146839.8482982668
32.66533066132263	1.0001365236323936	1.0524523257878222	146840.44445431748
33.066132264529074	1.0001405840274893	1.0540124286052284	146841.0406031496
33.46693386773549	1.0001446443734205	1.055572518848835	146841.63674476335
33.86773547094188	1.0001487046701896	1.057132596519114	146842.2328791591
34.2685370741483	1.0001527649177984	1.0586926616165608	146842.82900633712
34.669338677354716	1.0001568251162485	1.0602527141415845	146843.42512629763
35.070140280561105	1.000160885265542	1.0618127540947342	146844.02123904097
35.47094188376755	1.0001649453656805	1.063372781476362	146844.61734456735
35.87174348697397	1.0001690054166656	1.064932796286927	146845.21344287702
36.27254509018036	1.0001730654185	1.0664927985269346	146845.8095339703
36.673346693386776	1.0001771253711849	1.0680527881968935	146846.40561784751
37.074148296593194	1.0001811852747224	1.0696127652971454	146847.00169450886
37.47494989979958	1.000185245129114	1.0711727298281688	146847.59776395457
37.87575150300603	1.000189304934362	1.072732681790492	146848.193826185
38.27655310621245	1.000193364690468	1.0742926211845159	146848.78988120038
38.677354709418836	1.0001974243974336	1.0758525480106889	146849.38592900097
39.078156312625254	1.0002014840552613	1.077412462269468	146849.9819695871
39.47895791583167	1.0002055436639523	1.078972363961361	146850.57800295894
39.87975951903806	1.0002096032235088	1.0805322530869326	146851.17402911684
40.28056112224451	1.0002136627339329	1.082092129646328	146851.77004806112
40.681362725450924	1.0002177221952262	1.083651993640219	146852.366059792
41.08216432865731	1.0002217816073902	1.0852118450689456	146852.96206430966
41.48296593186373	1.000225840970427	1.0867716839330988	146853.5580616145
41.88376753507015	1.0002299002843387	1.088331510233085	146854.15405170672
42.28456913827654	1.0002339595491265	1.0898913239692778	146854.75003458658
42.685370741482984	1.000238018764793	1.0914511251422419	146855.3460102544
43.0861723446894	1.00024207793134	1.0930109137524855	146855.9419787105
43.48697394789579	1.0002461370487687	1.094570689800207	146856.53793995504
43.88777555110221	1.0002501961170813	1.0961304532860394	146857.13389398833
44.288577154308626	1.0002542551362799	1.097690204210456	146857.72984081064
44.689378757515016	1.0002583141063661	1.0992499425739515	146858.3257804223
45.09018036072146	1.0002623730273417	1.10080966837685	146858.9217128235
45.49098196392788	1.0002664318992087	1.1023693816196096	146859.51763801457
45.89178356713427	1.000270490721969	1.1039290823027783	146860.11355599578
46.292585170340686	1.0002745494956244	1.1054887704268805	146860.70946676738
46.693386773547104	1.0002786082201764	1.1070484459921408	146861.3053703296
47.09418837675349	1.0002826668956273	1.1086081089991262	146861.90126668275
47.49498997995994	1.000286725521979	1.1101677594483428	146862.49715582715
47.89579158316636	1.0002907840992328	1.1117273973402424	146863.093037763
48.296593186372746	1.000294842627391	1.1132870226752771	146863.6889124906
48.697394789579164	1.0002989011064554	1.1148466354538094	146864.2847800102
49.09819639278558	1.0003029595364277	1.1164062356762947	146864.8806403221
49.49899799599197	1.0003070179173097	1.117965823343327	146865.47649342657
49.89979959919842	1.0003110762491034	1.1195253984553464	146866.07233932387
50.300601202404835	1.0003151345318106	1.1210849610127298	146866.66817801425
50.701402805611224	1.0003191927654334	1.1226445110158836	146867.26400949803
51.10220440881764	1.000323250949973	1.1242040484652636	146867.85983377544
51.50300601202406	1.0003273090854319	1.1257635733614946	146868.45565084674
51.90380761523045	1.0003313671718117	1.1273230857048702	146869.05146071225
52.304609218436894	1.0003354252091143	1.1288825854959275	146869.64726337226
52.70541082164331	1.0003394831973413	1.130442072735057	146870.24305882692
53.1062124248497	1.0003435411364947	1.1320015474227934	146870.8388470766
53.50701402805612	1.0003475990265764	1.1335610095595376	146871.43462812155
53.90781563126254	1.0003516568675883	1.1351204591458157	146872.03040196205
54.308617234468926	1.0003557146595323	1.136679896181919	146872.6261685984
54.70941883767537	1.00035977240241	1.138239320668455	146873.2219280308
55.11022044088179	1.0003638300962234	1.1397987326058574	146873.81768025956
55.51102204408818	1.0003678877409743	1.1413581319945412	146874.41342528493
55.9118236472946	1.0003719453366646	1.142917518834959	146875.00916310723
56.31262525050103	1.0003760028832962	1.1444768931276619	146875.6048937267
56.71342685370742	1.0003800603808706	1.146036254872903	146876.20061714356
57.11422845691382	1.00038411782939	1.1475956040714421	146876.79633335816
57.51503006012027	1.0003881752288561	1.1491549407234543	146877.39204237075
57.91583166332666	1.000392232579271	1.1507142648295106	146877.9877441816
58.31663326653306	1.0003962898806358	1.152273576390081	146878.5834387909
58.71743486973949	1.0004003471329532	1.1538328754054639	146879.17912619904
59.11823647294588	1.0004044043362246	1.1553921618762697	146879.77480640623
59.51903807615231	1.000408461490452	1.1569514358028885	146880.37047941276
59.91983967935873	1.0004125185956372	1.1585106971857415	146880.96614521887
60.32064128256512	1.000416575651782	1.1600699460254256	146881.56180382488
60.72144288577155	1.0004206326588883	1.1616291823223404	146882.15745523103
61.122244488977984	1.000424689616958	1.1631884060769784	146882.7530994376
61.52304609218437	1.0004287465259927	1.1647476172896292	146883.34873644484
61.923847695390776	1.0004328033859944	1.1663068159608614	146883.94436625304
62.32464929859722	1.0004368601969649	1.1678660020910787	146884.53998886247
62.72545090180361	1.0004409169589064	1.169425175680728	146885.1356042734
63.126252505010015	1.0004449736718202	1.1709843367304427	146885.7312124861
63.52705410821645	1.0004490303357085	1.1725434852404049	146886.32681350087
63.927855711422836	1.000453086950573	1.1741026212112526	146886.9224073179
64.32865731462927	1.0004571435164156	1.1756617446433542	146887.51799393754
64.72945891783569	1.000461200033238	1.1772208555373098	146888.11357336002
65.13026052104208	1.0004652565010421	1.178779953893342	146888.7091455856
65.5310621242485	1.0004693129198297	1.1803390397120803	146889.30471061455
65.93186372745494	1.0004733692896028	1.1818981129938557	146889.9002684472
66.33266533066133	1.0004774256103632	1.1834571737391992	146890.49581908376
66.73346693386773	1.0004814818821128	1.1850162219485179	146891.09136252454
67.13426853707418	1.0004855381048532	1.186575257622473	146891.68689876978
67.53507014028057	1.0004895942785863	1.1881342807611124	146892.28242781974
67.93587174348697	1.000493650403314	1.189693291365101	146892.8779496747
68.3366733466934	1.0004977064790381	1.1912522894348827	146893.47346433497
68.73747494989979	1.00050176250576	1.1928112749708364	146894.06897180068
69.13827655310622	1.0005058184834816	1.194370247973331	146894.66447207215
69.53907815631264	1.0005098744122043	1.1959292084427005	146895.2599651496
69.93987975951903	1.0005139302919295	1.1974881563790565	146895.8554510332
70.34068136272546	1.0005179861226574	1.1990470917823608	146896.450929723
70.7414829659319	1.000522041904388	1.2006060146525463	146897.046401219
71.14228456913828	1.00052609763712	1.202164924988563	146897.641865521
71.54308617234469	1.000530153320849	1.20372382278866	146898.23732262838
71.94388777555113	1.0005342089555678	1.2052827080496893	146898.83277254004
72.34468937875752	1.0005382645412626	1.206841580766085	146899.42821525398
72.74549098196393	1.0005423200779093	1.2084004409283666	146900.02365076667
73.14629258517036	1.0005463755654684	1.2099592885212354	146900.6190790723
73.54709418837675	1.0005504310038753	1.2115181235194237	146901.21450016138
73.94789579158319	1.0005544863930262	1.2130769458826896	146901.80991401867
74.3486973947896	1.0005585417327556	1.2146357555475946	146902.40532061987
74.74949899799597	1.0005625970228056	1.2161945524142674	146903.0007199271
75.15030060120242	1.0005666522627747	1.2177533363284012	146903.5961118815
75.55110220440886	1.0005707074520471	1.219312107052819	146904.19149639254
75.95190380761524	1.0005747625896857	1.220870864227159	146904.78687332268
76.35270541082164	1.0005788176742778	1.2224296073082022	146905.38224246452
76.75350701402809	1.000582872703715	1.2239883354851113	146905.9776035085
77.15430861723448	1.000586927674878	1.2255470475586085	146906.57295599664
77.55511022044088	1.000590982583194	1.2271057417707418	146907.16829925758
77.95591182364731	1.0005950374220216	1.228664415567945	146907.76363231617
78.3567134268537	1.0005990921818002	1.2302230652749773	146908.35895376877
78.75751503006015	1.0006031468488936	1.2317816856496542	146908.95426161328
79.15831663326654	1.0006072014040273	1.233340269282235	146909.54955301984
79.55911823647293	1.0006112558202045	1.2348988057945196	146910.14482402476
79.95991983967937	1.0006153100599537	1.2364572807816512	146910.74006912642
80.3607214428858	1.000619364071737	1.238015674430856	146911.33528075804
80.7615230460922	1.0006234177853117	1.2395739597394337	146911.93044860658
81.1623246492986	1.0006274711058143	1.2411321002392477	146912.5255587441
81.56312625250504	1.000631523906296	1.2426900471273417	146913.12059253192
81.96392785571143	1.0006355760184213	1.2442477356910306	146913.71552525501
82.36472945891784	1.0006396272210218	1.245805080906197	146914.31032444132
82.76553106212427	1.000643677226181	1.2473619720885707	146914.90494781878
83.16633266533066	1.0006477256625472	1.2489182664774823	146915.49934086544
83.5671342685371	1.0006517720555852	1.2504737816444804	146916.09343390985
83.96793587174349	1.0006558158045447	1.2520282866383312	146916.68713874955
84.36873747494988	1.0006598561559976	1.253581491811028	146917.28034476604
84.76953907815633	1.0006638921739175	1.2551330373140497	146917.87291453144
85.17034068136276	1.0006679227064235	1.25668248031334	146918.46467892616
85.57114228456915	1.0006719463495117	1.2582292810445113	146919.05543181385
85.97194388777555	1.00067596140831	1.2597727879157403	146919.64492435264
86.372745490982	1.0006799658566519	1.261312221964963	146920.23285905996
86.77354709418839	1.0006839572960453	1.2628466610834852	146920.81888378828
87.17434869739479	1.0006879329153862	1.2643750245259051	146921.40258581017
87.57515030060122	1.0006918894530523	1.2658960583343977	146921.98348625292
87.97595190380761	1.0006958231632563	1.2674083224002688	146922.56103515855
88.37675350701406	1.0006997297887401	1.2689101799637756	146923.13460747473
88.77755511022045	1.0007036045420252	1.270399790401592	146923.70350030196
89.17835671342684	1.000707442097464	1.2718751061686906	146924.26693172648
89.57915831663328	1.0007112365962703	1.2733338747282905	146924.82404155904
89.97995991983971	1.0007149816664938	1.2747736462277732	146925.37389426728
90.38076152304608	1.0007186704595679	1.2761917875476019	146925.91548434194
90.78156312625251	1.0007222957045772	1.2775855031614467	146926.4477442643
91.18236472945895	1.0007258497807798	1.2789518630161312	146926.969555154
91.58316633266534	1.0007293248082008	1.2802878373600854	146927.47976006995
91.98396793587175	1.0007327127553063	1.2815903381397145	146927.97717981917
92.38476953907818	1.000736005561927	1.2828562662583505	146928.46063100433
92.78557114228457	1.000739195274746	1.2840825636681081	146928.9289459163
93.18637274549101	1.0007422741918792	1.285266268958895	146929.38099376138
93.5871743486974	1.0007452350123904	1.2864045748440562	146929.81570261315
93.98797595190379	1.0007480709860443	1.2874948857405613	146930.23208139942
94.38877755511024	1.0007507760582737	1.2885348735086333	146930.62924118617
94.78957915831667	1.0007533450052237	1.289522529378104	146931.00641500493
95.19038076152303	1.0007557735538954	1.2904562101450654	146931.36297549235
95.59118236472946	1.0007580584828009	1.2913346768777918	146931.6984496682
95.99198396793591	1.0007601976992002	1.292157124617758	146932.01253027565
96.3927855711423	1.0007621902898445	1.2929232018940238	146932.30508323107
96.7935871743487	1.0007640365431822	1.293633019267338	146932.57615088462
97.19438877755513	1.0007657379421324	1.2942871465550787	146932.82595095906
97.59519038076152	1.000767297127727	1.29488659885739	146933.05487121173
97.99599198396797	1.0007687178351012	1.295432811948973	146933.2634600367
98.39679358717436	1.000770004804403	1.2959276080294004	146933.45241338437
98.79759519038075	1.0007711636701562	1.2963731531864124	146933.6225585178
99.1983967935872	1.0007722008333528	1.2967719082188545	146933.7748352332
99.59919839679362	1.0007731233210848	1.2971265746691656	146933.910275251
99.99999999999999	1.0007739386387995	1.2974400380173887	146934.02998052398
100.40080160320642	1.0007746546202771	1.2977153100010614	146934.13510121094
100.8016032064128	1.0007752792802136	1.2979554719344926	146934.22681403268
101.20240480961925	1.0007758206738417	1.2981636207355298	146934.3063016617
101.60320641282566	1.0007762867674228	1.2983428191304782	146934.37473370772
102.00400801603203	1.0007766853226838	1.2984960512210901	146934.43324975055
102.40480961923848	1.0007770237974578	1.2986261842825229	146934.48294475226
102.80561122244492	1.0007773092639405	1.298735937332259	146934.52485705545
103.2064128256513	1.0007775483451378	1.298827856694878	146934.55995905245
103.6072144288577	1.0007777471693253	1.2989042984919261	146934.5891504992
104.00801603206415	1.0007779113416724	1.2989674177302373	146934.61325434886
104.40881763527054	1.000778045931635	1.299019163454492	146934.63301490105
104.80961923847694	1.0007781554743178	1.2990612792693343	146934.64909800154
105.21042084168337	1.0007782439837292	1.2990953084357213	146934.6620929887
105.61122244488976	1.0007783149757192	1.2991226026889389	146934.67251606108
106.01202404809621	1.0007783714983671	1.2991443339214874	146934.68081473885
106.41282565130261	1.000778416167675	1.2991615079058214	146934.6873731045
106.81362725450899	1.0007784512065876	1.2991749792961451	146934.69251753166
107.21442885771543	1.0007784784855827	1.2991854672339451	146934.69652264463
107.61523046092188	1.0007784995633424	1.2991935709850673	146934.69961728976
108.01603206412825	1.0007785157262932	1.2991997851413828	146934.70199034066
108.41683366733466	1.0007785280260815	1.299204514028701	146934.70379620048
108.8176352705411	1.0007785373143134	1.2992080850640844	146934.70515990243
109.21843687374749	1.0007785442741342	1.299210760895842	146934.7061817461
109.6192384769539	1.0007785494484136	1.299212750241219	146934.70694143587
110.02004008016033	1.0007785532644948	1.2992142174003805	146934.70750171444
110.42084168336672	1.0007785560555758	1.2992152904780547	146934.70791150205
110.82164328657316	1.0007785580789113	1.2992160683808514	146934.70820856898
111.22244488977957	1.0007785595310785	1.2992166266868033	146934.70842177677
111.62324649298594	1.0007785605605914	1.299217022494944	146934.70857293025
112.02404809619239	1.0007785612781646	1.2992172983717296	146934.70867828463
112.42484969939882	1.0007785617649292	1.2992174855095673	146934.7087497516
112.82565130260521	1.0007785620788796	1.2992176062056446	146934.70879584592
113.22645290581161	1.0007785622598104	1.2992176757596445	146934.70882241026
113.62725450901806	1.000778562332967	1.2992177038778803	146934.70883315115
114.02805611222445	1.0007785623115966	1.2992176956531853	146934.70883001352
114.42885771543085	1.000778562198553	1.2992176521830838	146934.70881341642
114.82965931863728	1.0007785619870682	1.2992175708653277	146934.70878236613
115.23046092184367	1.0007785616607683	1.2992174454046048	146934.70873445866
115.63126252505012	1.0007785611929816	1.2992172655465355	146934.70866577802
116.03206412825651	1.0007785605453496	1.2992170165434154	146934.70857069246
116.4328657314629	1.0007785596657304	1.299216678348137	146934.7084415464
116.83366733466934	1.0007785584853557	1.2992162245215642	146934.7082682433
117.23446893787577	1.00077855691518	1.2992156208282575	146934.70803770947
117.63527054108216	1.00077855484135	1.2992148234951384	146934.70773322892
118.03607214428857	1.0007785521196961	1.2992137770935044	146934.70733363464
118.43687374749501	1.000778548569154	1.29921241200936	146934.70681234263
118.8376753507014	1.0007785439640076	1.2992106414617923	146934.70613621318
119.2384769539078	1.000778538024854	1.2992083580289318	146934.70526422426
119.63927855711424	1.0007785304082	1.2992054296481093	146934.70414594407
120.04008016032063	1.0007785206946116	1.2992016950594922	146934.70271979115
120.44088176352707	1.00077850837537	1.2991969586761722	146934.70091107517
120.84168336673346	1.0007784928376167	1.2991909848728445	146934.698629816
121.24248496993985	1.00077847334802	1.2991834917055982	146934.69576834564
121.6432865731463	1.0007784490350442	1.2991741440954916	146934.6921987048
122.04408817635273	1.0007784188699713	1.2991625465319434	146934.68776985674
122.44488977955909	1.0007783816468976	1.2991482353816557	146934.68230475017
122.84569138276552	1.0007783359620044	1.2991306709193915	146934.67559727587
123.24649298597197	1.0007782801924938	1.2991092292290753	146934.66740917403
123.64729458917836	1.000778212475663	1.2990831941587155	146934.65746696183
124.04809619238476	1.0007781306886816	1.299051749545451	146934.6454589645
124.4488977955912	1.000778032429718	1.2990139719598648	146934.63103254416
124.84969939879758	1.000777915001135	1.2989688242445647	146934.61379163264
125.25050100200403	1.0007777753955296	1.2989151501473588	146934.5932946818
125.65130260521042	1.0007776102854324	1.298851670362056	146934.5690531513
126.05210420841681	1.0007774160174991	1.2987769802945177	146934.54053065562
126.45290581162325	1.0007771886120045	1.298689549869678	146934.50714288992
126.85370741482969	1.0007769237684077	1.298587725670804	146934.4682584471
127.25450901803605	1.0007766168776693	1.2984697356764048	146934.42320062616
127.65531062124248	1.0007762630418822	1.2983336968085561	146934.37125031435
128.05611222444892	1.0007758571016239	1.2981776254495552	146934.31165000325
128.4569138276553	1.0007753936712398	1.2979994510086486	146934.24360896889
128.85771543086173	1.0007748671820549	1.2977970325370716	146934.16630961618
129.25851703406815	1.0007742719332606	1.2975681782933852	146934.0789149501
129.65931863727454	1.0007736021499662	1.2973106680642275	146933.9805770989
130.06012024048098	1.0007728520476367	1.2970222779401512	146933.87044677482
130.46092184368737	1.0007720159018774	1.296700807147213	146933.74768352
130.86172344689376	1.0007710881222809	1.2963441064409744	146933.61146654852
131.2625250501002	1.0007700633288346	1.2959501074832587	146933.4610059648
131.66332665330663	1.000768936429206	1.2955168525578635	146933.2955541106
132.06412825651302	1.0007677026950959	1.295042523927433	146933.11441677503
132.46492985971943	1.0007663578357793	1.2945254721079216	146932.91696399223
132.86573146292588	1.000764898066941	1.2939642423346962	146932.7026401475
133.26653306613227	1.0007633201729806	1.2933575985164387	146932.47097312508
133.6673346693387	1.00076162156108	1.292704544022133	146932.2215822464
134.0681362725451	1.000759800305523	1.292004338719863	146931.954184777
134.4689378757515	1.0007578551810112	1.2912565117840709	146931.66860081814
134.86973947895794	1.0007557856840135	1.2904608699019233	146931.36475644112
135.27054108216433	1.0007535920415318	1.2896175006406463	146931.0426849745
135.67134268537072	1.0007512752070284	1.288726770879122	146930.702526406
136.07214428857716	1.0007488368436361	1.2877893203492599	146930.3445249174
136.4729458917836	1.0007462792951385	1.2868060504752197	146929.96902462395
136.87374749498997	1.0007436055455672	1.2857781088361369	146929.57646364238
137.2745490981964	1.000740819168565	1.2847068696944184	146929.16736665636
137.67535070140283	1.0007379242679484	1.2835939111395884	146928.74233618987
138.07615230460922	1.0007349254111058	1.2824409894784639	146928.3020428287
138.4769539078156	1.0007318275570214	1.2812500115602252	146927.8472146529
138.87775551102206	1.0007286359808054	1.280023005756867	146927.37862615625
139.27855711422845	1.0007253561966136	1.2787620923261442	146926.8970869293
139.6793587174349	1.000721993880803	1.277469453866116	146926.40343037705
140.08016032064128	1.000718554797053	1.2761473065241429	146925.89850272523
140.48096192384767	1.0007150447250204	1.274797872567315	146925.38315254537
140.88176352705412	1.0007114693938957	1.2734233548362985	146924.8582209995
141.28256513026054	1.0007078344219853	1.2720259135172922	146924.32453296965
141.68336673346693	1.0007041452631948	1.2706076455668274	146923.78288920037
142.08416833667334	1.0007004071610157	1.269170567023034	146923.23405954317
142.4849699398798	1.000696625110357	1.2677165983321408	146922.67877735267
142.88577154308618	1.0006928038273195	1.2662475527296424	146922.11773504858
143.28657314629257	1.0006889477267678	1.2647651276196503	146921.5515808231
143.687374749499	1.0006850609073665	1.2632708988235277	146920.98091644392
144.0881763527054	1.000681147143571	1.2617663175028697	146920.40629607794
144.48897795591185	1.0006772098839318	1.2602527095092815	146919.82822604282
144.88977955911824	1.000673252254974	1.2587312768785388	146919.24716537617
145.29058116232463	1.0006692770698575	1.25720310116155	146918.6635271073
145.69138276553107	1.0006652868409924	1.2556691482758764	146918.07768010924
146.0921843687375	1.0006612837957871	1.2541302745624705	146917.48995141097
146.49298597194388	1.0006572698947431	1.2525872337435289	146916.90062885414
146.8937875751503	1.0006532468511544	1.251040684497176	146916.30996398523
147.29458917835674	1.0006492161517433	1.249491198392478	146915.7181750854
147.69539078156313	1.0006451790776394	1.2479392679555568	146915.12545025063
148.09619238476952	1.0006411367251944	1.2463853146727764	146914.53195044774
148.49699398797597	1.0006370900262171	1.244829696770699	146913.9378124852
148.89779559118236	1.0006330397672958	1.2432727166456092	146913.34315185028
149.2985971943888	1.000628986607959	1.2417146278452076	146912.74806537517
149.6993987975952	1.000624931097498	1.2401556415367958	146912.15263370707
150.10020040080158	1.0006208736903521	1.23859593242252	146911.55692356697
150.50100200400803	1.0006168147600014	1.2370356440797843	146910.9609897893
150.90180360721445	1.0006127546113697	1.2354748937304783	146910.36487714315
151.3026052104208	1.000608693491779	1.2339137764522983	146909.7686219404
151.70340681362725	1.0006046316005235	1.2323523688588651	146909.1722534415
152.1042084168337	1.0006005690971516	1.23079073228493	146908.57579507143
152.5050100200401	1.0005965061085682	1.2292289155156202	146907.97926546243
152.90581162324648	1.0005924427350619	1.2276669571039405	146907.38267933886
153.30661322645292	1.0005883790553776	1.2261048873208964	146906.78604826215
153.7074148296593	1.0005843151309486	1.2245427297827958	146906.18938125193
154.10821643286576	1.000580251009395	1.2229805027957956	146905.59268529978
154.50901803607215	1.0005761867273952	1.2214182204596753	146904.99596579085
154.90981963927854	1.00057212231302	1.2198558935653832	146904.39922684652
155.31062124248498	1.0005680577876155	1.2182935303186353	146903.80247160082
155.7114228456914	1.0005639931673116	1.216731136920317	146903.20570242195
156.11222444889776	1.0005599284642195	1.2151687180261426	146902.60892108807
156.5130260521042	1.0005558636873748	1.213606277109783	146902.01212892585
156.91382765531066	1.0005517988434764	1.2120438167464216	146901.41532691874
157.31462925851704	1.000547733937459	1.2104813388333586	146900.81851579132
157.71543086172343	1.0005436689729355	1.2089188447595312	146900.22169607398
158.11623246492988	1.000539603952533	1.2073563355349668	146899.62486815246
158.51703406813627	1.0005355388781505	1.2057938118900615	146899.0280323056
158.91783567134271	1.000531473751152	1.204231274349371	146898.4311887336
159.3186372745491	1.0005274085725104	1.202668723286974	146897.8343375794
159.7194388777555	1.0005233433429157	1.2011061589684524	146897.2374789442
160.12024048096194	1.0005192780628538	1.199543581580831	146896.6406128994
160.52104208416836	1.0005152127326638	1.197980991254558	146896.04373949478
160.92184368737472	1.000511147352582	1.1964183880810437	146895.44685876503
161.32264529058116	1.0005070819227715	1.1948557721229967	146894.84997073407
161.7234468937876	1.0005030164433428	1.193293143423214	146894.25307541818
162.124248496994	1.0004989509143718	1.1917305020110691	146893.65617282843
162.5250501002004	1.0004948853359088	1.19016784790632	146893.05926297227
162.92585170340683	1.0004908197079876	1.188605181122066	146892.4623458546
163.32665330661322	1.00048675403063	1.1870425016668738	146891.8654214787
163.72745490981967	1.0004826883038498	1.18547980954658	146891.26848984655
164.12825651302606	1.0004786225276558	1.1839171047645014	146890.67155095944
164.52905811623245	1.0004745567020528	1.1823543873229754	146890.07460481807
164.9298597194389	1.0004704908270436	1.1807916572232384	146889.47765142287
165.3306613226453	1.0004664249026292	1.1792289144659234	146888.88069077398
165.73146292585167	1.0004623589288095	1.1776661590513995	146888.2837228714
166.13226452905812	1.0004582929055843	1.176103390979513	146887.68674771505
166.53306613226457	1.000454226832952	1.174540610250159	146887.08976530473
166.93386773547095	1.000450160710911	1.172977816863035	146886.49277564025
167.33466933867734	1.0004460945394607	1.171415010817849	146885.89577872143
167.7354709418838	1.0004420283185989	1.1698521921142995	146885.298774548
168.13627254509018	1.0004379620483235	1.1682893607518656	146884.70176311966
168.53707414829663	1.0004338957286332	1.1667265167300278	146884.10474443622
168.93787575150301	1.0004298293595262	1.1651636600485253	146883.50771849736
169.3386773547094	1.0004257629410003	1.1636007907068344	146882.91068530284
169.73947895791585	1.0004216964730537	1.1620379087045465	146882.31364485231
170.14028056112227	1.0004176299556848	1.1604750140410705	146881.71659714563
170.54108216432863	1.0004135633888918	1.1589121067163244	146881.11954218242
170.94188376753507	1.000409496772673	1.157349186729496	146880.52247996256
171.34268537074152	1.0004054301070269	1.1557862540802863	146879.9254104857
171.7434869739479	1.0004013633919513	1.1542233087684721	146879.32833375165
172.1442885771543	1.0003972966274448	1.152660350793491	146878.73124976008
172.54509018036075	1.0003932298135063	1.151097380155388	146878.13415851092
172.94589178356713	1.0003891629501342	1.1495343968536302	146877.53706000387
173.34669338677358	1.0003850960373277	1.147971400888414	146876.93995423886
173.74749498997997	1.0003810290750863	1.1464083922595487	146876.34284121578
174.14829659318636	1.00037696206341	1.1448453709673727	146875.74572093468
174.5490981963928	1.0003728950022994	1.143282337012626	146875.1485933956
174.94989979959922	1.0003688278917566	1.1417192903960969	146874.55145859887
175.35070140280558	1.0003647607317852	1.140156231119452	146873.954316545
175.75150300601203	1.00036069352239	1.138593159185116	146873.35716723473
176.15230460921848	1.0003566262635801	1.1370300745965851	146872.76001066933
176.55310621242486	1.0003525589553675	1.1354669773589554	146872.16284685064
176.95390781563125	1.0003484915977696	1.1339038674792663	146871.56567578117
177.3547094188377	1.000344424190812	1.1323407449674554	146870.96849746467
177.7555110220441	1.000340356734529	1.130777609837362	146870.37131190623
178.15631262525054	1.0003362892289691	1.129214462108011	146869.77411911293
178.55711422845692	1.0003322216741988	1.1276513018050427	146869.17691909452
178.9579158316633	1.0003281540703077	1.1260881289635511	146868.5797118642
179.35871743486976	1.0003240864174183	1.124524943631106	146867.98249743992
179.75951903807618	1.0003200187156946	1.1229617458712358	146867.38527584577
180.16032064128254	1.0003159509653572	1.121398535768982	146866.78804711413
180.56112224448898	1.0003118831666988	1.1198353134377848	146866.190811288
180.96192384769543	1.0003078153201093	1.1182720790277874	146865.59356842458
181.36272545090182	1.0003037474261027	1.1167088327374644	146864.99631859935
181.7635270541082	1.000299679485356	1.1151455748274266	146864.39906191177
182.16432865731466	1.0002956114987551	1.1135823056391778	146863.80179849183
182.56513026052104	1.0002915434674557	1.1120190256172913	146863.20452850923
182.9659318637275	1.0002874753929591	1.110455735339949	146862.60725218442
183.36673346693388	1.000283407277207	1.1088924355541885	146862.00996980246
183.76753507014027	1.0002793391227005	1.107329127222021	146861.41268173052
184.16833667334672	1.0002752709326481	1.1057658115775197	146860.81538843978
184.5691382765531	1.000271202711149	1.104202490197021	146860.218090532
184.9699398797595	1.0002671344634195	1.1026391650860863	146859.62078877303
185.37074148296594	1.000263066196069	1.10107583878559	146859.02348413333
185.7715430861724	1.0002589979174392	1.0995125145023814	146858.4261778376
186.17234468937878	1.0002549296380148	1.0979491962663936	146857.82887142518
186.57314629258516	1.0002508613709196	1.0963858891220752	146857.23156682294
186.9739478957916	1.0002467931325152	1.0948225993574103	146856.63426643313
187.374749498998	1.0002427249431156	1.0932593347796924	146856.0369732382
187.77555110220445	1.0002386568278387	1.0916961050414058	146855.439690926
188.17635270541084	1.0002345888176156	1.0901329220289817	146854.84242403784
188.57715430861722	1.0002305209503792	1.0885698003190665	146854.24517814306
188.97795591182367	1.0002264532724587	1.087006757714711	146853.6479600437
189.37875751503006	1.0002223858402053	1.0854438158687834	146853.05077801328
189.77955911823645	1.0002183187218765	1.0838810010096676	146852.45364207338
190.1803607214429	1.0002142519998116	1.082318344775676	146851.85656431314
190.58116232464934	1.0002101857729242	1.0807558851734964	146851.25955925504
190.98196392785573	1.0002061201595451	1.079193667669792	146850.66264427247
191.38276553106212	1.0002020553006448	1.0776317464301122	146850.06584006277
191.78356713426857	1.0001979913634624	1.0760701857123782	146849.4691711801
192.18436873747495	1.000193928545571	1.0745090614292487	146848.87266663215
192.5851703406814	1.0001898670793954	1.0729484628833794	146848.27636054365
192.9859719438878	1.0001858072372087	1.0713884946873458	146847.68029288988
193.38677354709418	1.0001817493366099	1.0698292788678494	146847.08451030077
193.78757515030063	1.0001776937464932	1.0682709571596996	146846.48906693762
194.18837675350701	1.0001736408935027	1.0667136934844383	146845.89402544042
194.5891783567134	1.0001695912689508	1.065157676608937	146845.29945794385
194.98997995991985	1.0001655454361789	1.0636031229731324	146844.70544715796
195.3907815631263	1.0001615040383096	1.0620502796682594	146844.11208750622
195.79158316633269	1.000157467806341	1.0604994275455826	146843.5194863141
196.19238476953907	1.0001534375674974	1.058950884425309	146842.92776503498
196.59318637274552	1.0001494142537535	1.0574050083705462	146842.33706050177
196.9939879759519	1.0001453989104132	1.0558622009827094	146841.74752618643
197.39478957915836	1.000141392704618	1.0543229106704068	146841.15933344912
197.79559118236475	1.0001373969336378	1.0527876358330501	146840.57267275546
198.19639278557113	1.0001334130327735	1.0512569278976198	146839.987754837
198.59719438877758	1.0001294425827003	1.0497313941380204	146839.40481176908
198.99799599198397	1.000125487316039	1.0482117001991793	146838.82409793578
199.39879759519036	1.0001215491301123	1.0466985749975986	146838.24589190274
199.7995991983968	1.0001176247983865	1.0451907787680548	146837.66971994902


==> input/psystem11jumpCPL4_1.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	1.0	146820.4
-41.88376753507015	1.0	1.0	146820.4
-41.48296593186373	1.0	1.0	146820.4
-41.08216432865731	1.0	1.0	146820.4
-40.68136272545091	1.0	1.0	146820.4
-40.28056112224451	1.0	1.0	146820.4
-39.879759519038075	1.0	1.0	146820.4
-39.47895791583167	1.0	1.0	146820.4
-39.078156312625254	1.0	1.0	146820.4
-38.67735470941885	1.0	1.0	146820.4
-38.27655310621243	1.0	1.0	146820.4
-37.87575150300603	1.0	1.0	146820.4
-37.4749498997996	1.0	1.0	146820.4
-37.074148296593194	1.0	1.0	146820.4
-36.673346693386776	1.0	1.0	146820.4
-36.27254509018037	1.0	1.0	146820.4
-35.871743486973955	1.0	1.0	146820.4
-35.47094188376755	1.0	1.0	146820.4
-35.07014028056112	1.0	1.0	146820.4
-34.669338677354716	1.0	1.0	146820.4
-34.2685370741483	1.0	1.0	146820.4
-33.867735470941895	1.0	1.0	146820.4
-33.46693386773548	1.0	1.0	146820.4
-33.066132264529074	1.0	1.0	146820.4
-32.66533066132264	1.0	1.0	146820.4
-32.26452905811624	1.0	1.0	146820.4
-31.86372745490982	1.0	1.0	146820.4
-31.462925851703417	1.0	1.0	146820.4
-31.062124248497	1.0	1.0	146820.4
-30.661322645290596	1.0	1.0	146820.4
-30.260521042084164	1.0	1.0	146820.4
-29.85971943887776	1.0	1.0	146820.4
-29.458917835671343	1.0	1.0	146820.4
-29.05811623246494	1.0	1.0	146820.4
-28.657314629258522	1.0	1.0	146820.4
-28.25651302605212	1.0	1.0	146820.4
-27.855711422845687	1.0	1.0	146820.4
-27.454909819639283	1.0	1.0	146820.4
-27.054108216432866	1.0	1.0	146820.4
-26.653306613226462	1.0	1.0	146820.4
-26.252505010020045	1.0	1.0	146820.4
-25.85170340681364	1.0	1.0	146820.4
-25.45090180360721	1.0	1.0	146820.4
-25.050100200400806	1.0	1.0	146820.4
-24.649298597194388	1.0	1.0	146820.4
-24.248496993987985	1.0	1.0	146820.4
-23.847695390781567	1.0	1.0	146820.4
-23.446893787575164	1.0	1.0	146820.4
-23.04609218436873	1.0	1.0	146820.4
-22.645290581162342	1.0	1.0	146820.4
-22.24448897795591	1.0	1.0	146820.4
-21.843687374749507	1.0	1.0	146820.4
-21.44288577154309	1.0	1.0	146820.4
-21.042084168336686	1.0	1.0	146820.4
-20.641282565130254	1.0	1.0	146820.4
-20.240480961923865	1.0	1.0	146820.4
-19.839679358717433	1.0	1.0	146820.4
-19.43887775551103	1.0	1.0	146820.4
-19.038076152304612	1.0	1.0	146820.4
-18.63727454909821	1.0	1.0	146820.4
-18.236472945891776	1.0	1.0	146820.4
-17.835671342685387	1.0	1.0	146820.4
-17.434869739478955	1.0	1.0	146820.4
-17.034068136272552	1.0	1.0	146820.4
-16.633266533066134	1.0	1.0	146820.4
-16.23246492985973	1.0	1.0	146820.4
-15.831663326653299	1.0	1.0	146820.4
-15.43086172344691	1.0	1.0	146820.4
-15.030060120240478	1.0	1.0	146820.4
-14.629258517034074	1.0	1.0	146820.4
-14.228456913827657	1.0	1.0	146820.4
-13.827655310621253	1.0	1.0	146820.4
-13.426853707414821	1.0	1.0	146820.4
-13.026052104208432	1.0	1.0	146820.4
-12.625250501002	1.0	1.0	146820.4
-12.224448897795597	1.0	1.0	146820.4
-11.823647294589179	1.0	1.0	146820.4
-11.422845691382776	1.0	1.0	146820.4
-11.022044088176344	1.0	1.0	146820.4
-10.621242484969954	1.0	1.0	146820.4
-10.220440881763523	1.0	1.0	146820.4
-9.81963927855712	1.0	1.0	146820.4
-9.418837675350701	1.0	1.0	146820.4
-9.018036072144298	1.0	1.0	146820.4
-8.617234468937866	1.0	1.0	146820.4
-8.216432865731477	1.0	1.0	146820.4
-7.815631262525045	1.0	1.0	146820.4
-7.414829659318642	1.0	1.0	146820.4
-7.014028056112224	1.0	1.0	146820.4
-6.6132264529058205	1.0	1.0	146820.4
-6.212424849699389	1.0	1.0	146820.4
-5.811623246492999	1.0	1.0	146820.4
-5.4108216432865675	1.0	1.0	146820.4
-5.010020040080164	1.0	1.0	146820.4
-4.609218436873746	1.0	1.0	146820.4
-4.208416833667343	1.0	1.0	146820.4
-3.807615230460911	1.0	1.0	146820.4
-3.4068136272545217	1.0	1.0	146820.4
-3.00601202404809	1.0	1.0	146820.4
-2.6052104208416864	1.0	1.0	146820.4
-2.2044088176352687	1.0	1.0	146820.4
-1.8036072144288653	1.0	1.0	146820.4
-1.4028056112224334	1.0	1.0	146820.4
-1.0020040080160442	1.0	1.0	146820.4
-0.6012024048096123	1.0	1.0	146820.4
-0.20040080160320883	1.0	1.0	146820.4
0.20040080160319462	1.0	1.0	146820.4
0.6012024048096123	1.0	1.0	146820.4
1.0020040080160584	1.0	1.0	146820.4
1.4028056112224192	1.0	1.0	146820.4
1.8036072144288653	1.0	1.0	146820.4
2.204408817635283	1.0	1.0	146820.4
2.605210420841672	1.0	1.0	146820.4
3.00601202404809	1.0	1.0	146820.4
3.406813627254536	1.0	1.0	146820.4
3.807615230460897	1.0	1.0	146820.4
4.208416833667343	1.0	1.0	146820.4
4.6092184368737605	1.0	1.0	146820.4
5.01002004008015	1.0	1.0	146820.4
5.4108216432865675	1.0	1.0	146820.4
5.8116232464930135	1.0	1.0	146820.4
6.212424849699374	1.0	1.0	146820.4
6.6132264529058205	1.0	1.0	146820.4
7.014028056112238	1.0	1.0	146820.4
7.414829659318627	1.0	1.0	146820.4
7.815631262525045	1.0	1.0	146820.4
8.216432865731491	1.0	1.0	146820.4
8.617234468937852	1.0	1.0	146820.4
9.018036072144298	1.0	1.0	146820.4
9.418837675350716	1.0	1.0	146820.4
9.819639278557105	1.0	1.0	146820.4
10.220440881763523	1.0	1.0	146820.4
10.621242484969969	1.0	1.0	146820.4
11.02204408817633	1.0	1.0	146820.4
11.422845691382776	1.0	1.0	146820.4
11.823647294589193	1.0	1.0	146820.4
12.224448897795583	1.0	1.0	146820.4
12.625250501002	1.0	1.0	146820.4
13.026052104208446	1.0	1.0	146820.4
13.426853707414807	1.0	1.0	146820.4
13.827655310621253	1.0	1.0	146820.4
14.22845691382767	1.0	1.0	146820.4
14.62925851703406	1.0	1.0	146820.4
15.030060120240478	1.0	1.0	146820.4
15.430861723446924	1.0	1.0	146820.4
15.831663326653285	1.0	1.0	146820.4
16.23246492985973	1.0	1.0	146820.4
16.63326653306615	1.0	1.0	146820.4
17.034068136272538	1.0	1.0	146820.4
17.434869739478955	1.0	1.0	146820.4
17.8356713426854	1.0	1.0	146820.4
18.236472945891762	1.0	1.0	146820.4
18.63727454909821	1.0	1.0	146820.4
19.038076152304626	1.0	1.0	146820.4
19.438877755511015	1.0	1.0	146820.4
19.839679358717433	1.0	1.0	146820.4
20.24048096192388	1.0	1.0	146820.4
20.64128256513024	1.0	1.0	146820.4
21.042084168336686	1.0	1.0	146820.4
21.442885771543104	1.0	1.0	146820.4
21.843687374749493	1.0	1.0	146820.4
22.24448897795591	1.0	1.0	146820.4
22.645290581162357	1.0	1.0	146820.4
23.046092184368717	1.0	1.0	146820.4
23.446893787575164	1.0	1.0	146820.4
23.84769539078158	1.0	1.0	146820.4
24.24849699398797	1.0	1.0	146820.4
24.649298597194388	1.0	1.0	146820.4
25.050100200400806	1.0	1.0	146820.4
25.450901803607195	1.0	1.0	146820.4
25.85170340681364	1.0	1.0	146820.4
26.25250501002006	1.0	1.0	146820.4
26.653306613226448	1.0	1.0	146820.4
27.054108216432866	1.0	1.0	146820.4
27.454909819639283	1.0	1.0	146820.4
27.855711422845673	1.0	1.0	146820.4
28.25651302605212	1.0	1.0	146820.4
28.657314629258536	1.0	1.0	146820.4
29.058116232464926	1.0	1.0	146820.4
29.458917835671343	1.0	1.0	146820.4
29.85971943887776	1.0	1.0	146820.4
30.26052104208415	1.0	1.0	146820.4
30.661322645290596	1.0	1.0	146820.4
31.062124248497014	1.0	1.0	146820.4
31.462925851703403	1.0	1.0	146820.4
31.86372745490982	1.0	1.0	146820.4
32.26452905811624	1.0	1.0	146820.4
32.66533066132263	1.0	1.0	146820.4
33.066132264529074	1.0	1.0	146820.4
33.46693386773549	1.0	1.0	146820.4
33.86773547094188	1.0	1.0	146820.4
34.2685370741483	1.0	1.0	146820.4
34.669338677354716	1.0	1.0	146820.4
35.070140280561105	1.0	1.0	146820.4
35.47094188376755	1.0	1.0	146820.4
35.87174348697397	1.0	1.0	146820.4
36.27254509018036	1.0	1.0	146820.4
36.673346693386776	1.0	1.0	146820.4
37.074148296593194	1.0	1.0	146820.4
37.47494989979958	1.0	1.0	146820.4
37.87575150300603	1.0	1.0	146820.4
38.27655310621245	1.0	1.0	146820.4
38.677354709418836	1.0	1.0	146820.4
39.078156312625254	1.0	1.0	146820.4
39.47895791583167	1.0	1.0	146820.4
39.87975951903806	1.0	1.0	146820.4
40.28056112224451	1.0	1.0	146820.4
40.681362725450924	1.0	1.0	146820.4
41.08216432865731	1.0	1.0	146820.4
41.48296593186373	1.0	1.0	146820.4
41.88376753507015	1.0	1.0	146820.4
42.28456913827654	1.0	1.0	146820.4
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL4_2.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	1.0	146820.4
-139.27855711422848	1.0	1.0	146820.4
-138.87775551102206	1.0	1.0	146820.4
-138.4769539078156	1.0	1.0	146820.4
-138.07615230460922	1.0	1.0	146820.4
-137.67535070140283	1.0	1.0	146820.4
-137.2745490981964	1.0	1.0	146820.4
-136.87374749499	1.0	1.0	146820.4
-136.47294589178358	1.0	1.0	146820.4
-136.07214428857716	1.0	1.0	146820.4
-135.67134268537075	1.0	1.0	146820.4
-135.27054108216433	1.0	1.0	146820.4
-134.86973947895794	1.0	1.0	146820.4
-134.46893787575152	1.0	1.0	146820.4
-134.0681362725451	1.0	1.0	146820.4
-133.6673346693387	1.0	1.0	146820.4
-133.2665330661323	1.0	1.0	146820.4
-132.86573146292588	1.0	1.0	146820.4
-132.46492985971943	1.0	1.0	146820.4
-132.06412825651304	1.0	1.0	146820.4
-131.66332665330663	1.0	1.0	146820.4
-131.2625250501002	1.0	1.0	146820.4
-130.8617234468938	1.0	1.0	146820.4
-130.46092184368737	1.0	1.0	146820.4
-130.06012024048098	1.0	1.0	146820.4
-129.65931863727457	1.0	1.0	146820.4
-129.25851703406815	1.0	1.0	146820.4
-128.85771543086173	1.0	1.0	146820.4
-128.45691382765534	1.0	1.0	146820.4
-128.05611222444892	1.0	1.0	146820.4
-127.65531062124248	1.0	1.0	146820.4
-127.25450901803609	1.0	1.0	146820.4
-126.85370741482969	1.0	1.0	146820.4
-126.45290581162325	1.0	1.0	146820.4
-126.05210420841686	1.0	1.0	146820.4
-125.65130260521042	1.0	1.0	146820.4
-125.25050100200403	1.0	1.0	146820.4
-124.84969939879763	1.0	1.0	146820.4
-124.4488977955912	1.0	1.0	146820.4
-124.04809619238476	1.0	1.0	146820.4
-123.64729458917839	1.0	1.0	146820.4
-123.24649298597197	1.0	1.0	146820.4
-122.84569138276552	1.0	1.0	146820.4
-122.44488977955913	1.0	1.0	146820.4
-122.04408817635273	1.0	1.0	146820.4
-121.6432865731463	1.0	1.0	146820.4
-121.24248496993991	1.0	1.0	146820.4
-120.84168336673346	1.0	1.0	146820.4
-120.44088176352707	1.0	1.0	146820.4
-120.04008016032067	1.0	1.0	146820.4
-119.63927855711424	1.0	1.0	146820.4
-119.23847695390782	1.0	1.0	146820.4
-118.83767535070143	1.0	1.0	146820.4
-118.43687374749501	1.0	1.0	146820.4
-118.03607214428858	1.0	1.0	146820.4
-117.63527054108218	1.0	1.0	146820.4
-117.23446893787577	1.0	1.0	146820.4
-116.83366733466934	1.0	1.0	146820.4
-116.43286573146295	1.0	1.0	146820.4
-116.03206412825651	1.0	1.0	146820.4
-115.63126252505012	1.0	1.0	146820.4
-115.23046092184372	1.0	1.0	146820.4
-114.82965931863728	1.0	1.0	146820.4
-114.42885771543087	1.0	1.0	146820.4
-114.02805611222448	1.0	1.0	146820.4
-113.62725450901806	1.0	1.0	146820.4
-113.22645290581163	1.0	1.0	146820.4
-112.82565130260522	1.0	1.0	146820.4
-112.42484969939882	1.0	1.0	146820.4
-112.02404809619239	1.0	1.0	146820.4
-111.623246492986	1.0	1.0	146820.4
-111.22244488977955	1.0	1.0	146820.4
-110.82164328657316	1.0	1.0	146820.4
-110.42084168336676	1.0	1.0	146820.4
-110.02004008016033	1.0	1.0	146820.4
-109.61923847695391	1.0	1.0	146820.4
-109.21843687374752	1.0	1.0	146820.4
-108.8176352705411	1.0	1.0	146820.4
-108.41683366733467	1.0	1.0	146820.4
-108.01603206412827	1.0	1.0	146820.4
-107.61523046092186	1.0	1.0	146820.4
-107.21442885771543	1.0	1.0	146820.4
-106.81362725450904	1.0	1.0	146820.4
-106.4128256513026	1.0	1.0	146820.4
-106.01202404809621	1.0	1.0	146820.4
-105.6112224448898	1.0	1.0	146820.4
-105.21042084168337	1.0	1.0	146820.4
-104.80961923847696	1.0	1.0	146820.4
-104.40881763527057	1.0	1.0	146820.4
-104.00801603206415	1.0	1.0	146820.4
-103.60721442885772	1.0	1.0	146820.4
-103.20641282565131	1.0	1.0	146820.4
-102.80561122244491	1.0	1.0	146820.4
-102.40480961923848	1.0	1.0	146820.4
-102.00400801603209	1.0	1.0	146820.4
-101.60320641282564	1.0	1.0	146820.4
-101.20240480961925	1.0	1.0	146820.4
-100.80160320641285	1.0	1.0	146820.4
-100.40080160320642	1.0	1.0	146820.4
-100.0	1.0	1.0	146820.4
-99.59919839679361	1.0	1.0	146820.4
-99.1983967935872	1.0	1.0	146820.4
-98.79759519038075	1.0	1.0	146820.4
-98.39679358717436	1.0	1.0	146820.4
-97.99599198396797	1.0	1.0	146820.4
-97.59519038076152	1.0	1.0	146820.4
-97.19438877755513	1.0	1.0	146820.4
-96.7935871743487	1.0	1.0	146820.4
-96.3927855711423	1.0	1.0	146820.4
-95.9919839679359	1.0	1.0	146820.4
-95.59118236472946	1.0	1.0	146820.4
-95.19038076152303	1.0	1.0	146820.4
-94.78957915831666	1.0	1.0	146820.4
-94.38877755511024	1.0	1.0	146820.4
-93.98797595190379	1.0	1.0	146820.4
-93.5871743486974	1.0	1.0	146820.4
-93.18637274549101	1.0	1.0	146820.4
-92.78557114228457	1.0	1.0	146820.4
-92.38476953907818	1.0	1.0	146820.4
-91.98396793587175	1.0	1.0	146820.4
-91.58316633266534	1.0	1.0	146820.4
-91.18236472945894	1.0	1.0	146820.4
-90.78156312625251	1.0	1.0	146820.4
-90.38076152304608	1.0	1.0	146820.4
-89.9799599198397	1.0	1.0	146820.4
-89.57915831663328	1.0	1.0	146820.4
-89.17835671342684	1.0	1.0	146820.4
-88.77755511022045	1.0	1.0	146820.4
-88.37675350701406	1.0	1.0	146820.4
-87.97595190380761	1.0	1.0	146820.4
-87.57515030060122	1.0	1.0	146820.4
-87.17434869739479	1.0	1.0	146820.4
-86.77354709418839	1.0	1.0	146820.4
-86.37274549098198	1.0	1.0	146820.4
-85.97194388777555	1.0	1.0	146820.4
-85.57114228456915	1.0	1.0	146820.4
-85.17034068136275	1.0	1.0	146820.4
-84.76953907815633	1.0	1.0	146820.4
-84.36873747494988	1.0	1.0	146820.4
-83.96793587174349	1.0	1.0	146820.4
-83.5671342685371	1.0	1.0	146820.4
-83.16633266533066	1.0	1.0	146820.4
-82.76553106212427	1.0	1.0	146820.4
-82.36472945891784	1.0	1.0	146820.4
-81.96392785571143	1.0	1.0	146820.4
-81.56312625250503	1.0	1.0	146820.4
-81.1623246492986	1.0	1.0	146820.4
-80.7615230460922	1.0	1.0	146820.4
-80.36072144288579	1.0	1.0	146820.4
-79.95991983967937	1.0	1.0	146820.4
-79.55911823647293	1.0	1.0	146820.4
-79.15831663326654	1.0	1.0	146820.4
-78.75751503006015	1.0	1.0	146820.4
-78.3567134268537	1.0	1.0	146820.4
-77.95591182364731	1.0	1.0	146820.4
-77.55511022044088	1.0	1.0	146820.4
-77.15430861723448	1.0	1.0	146820.4
-76.75350701402807	1.0	1.0	146820.4
-76.35270541082164	1.0	1.0	146820.4
-75.95190380761524	1.0	1.0	146820.4
-75.55110220440883	1.0	1.0	146820.4
-75.15030060120242	1.0	1.0	146820.4
-74.74949899799597	1.0	1.0	146820.4
-74.34869739478958	1.0	1.0	146820.4
-73.94789579158319	1.0	1.0	146820.4
-73.54709418837675	1.0	1.0	146820.4
-73.14629258517036	1.0	1.0	146820.4
-72.74549098196393	1.0	1.0	146820.4
-72.34468937875752	1.0	1.0	146820.4
-71.94388777555112	1.0	1.0	146820.4
-71.54308617234469	1.0	1.0	146820.4
-71.14228456913828	1.0	1.0	146820.4
-70.7414829659319	1.0	1.0	146820.4
-70.34068136272546	1.0	1.0	146820.4
-69.93987975951903	1.0	1.0	146820.4
-69.53907815631263	1.0	1.0	146820.4
-69.13827655310622	1.0	1.0	146820.4
-68.73747494989979	1.0	1.0	146820.4
-68.3366733466934	1.0	1.0	146820.4
-67.93587174348697	1.0	1.0	146820.4
-67.53507014028057	1.0	1.0	146820.4
-67.13426853707416	1.0	1.0	146820.4
-66.73346693386773	1.0	1.0	146820.4
-66.33266533066133	1.0	1.0	146820.4
-65.93186372745494	1.0	1.0	146820.4
-65.5310621242485	1.0	1.0	146820.4
-65.13026052104208	1.0	1.0	146820.4
-64.72945891783567	1.0	1.0	146820.4
-64.32865731462927	1.0	1.0	146820.4
-63.927855711422836	1.0	1.0	146820.4
-63.52705410821645	1.0	1.0	146820.4
-63.126252505010015	1.0	1.0	146820.4
-62.72545090180361	1.0	1.0	146820.4
-62.32464929859721	1.0	1.0	146820.4
-61.923847695390776	1.0	1.0	146820.4
-61.52304609218437	1.0	1.0	146820.4
-61.122244488977984	1.0	1.0	146820.4
-60.72144288577155	1.0	1.0	146820.4
-60.32064128256512	1.0	1.0	146820.4
-59.91983967935872	1.0	1.0	146820.4
-59.51903807615231	1.0	1.0	146820.4
-59.11823647294588	1.0	1.0	146820.4
-58.71743486973949	1.0	1.0	146820.4
-58.31663326653306	1.0	1.0	146820.4
-57.91583166332666	1.0	1.0	146820.4
-57.51503006012025	1.0	1.0	146820.4
-57.11422845691382	1.0	1.0	146820.4
-56.71342685370742	1.0	1.0	146820.4
-56.31262525050103	1.0	1.0	146820.4
-55.9118236472946	1.0	1.0	146820.4
-55.51102204408818	1.0	1.0	146820.4
-55.110220440881776	1.0	1.0	146820.4
-54.70941883767537	1.0	1.0	146820.4
-54.308617234468926	1.0	1.0	146820.4
-53.90781563126254	1.0	1.0	146820.4
-53.50701402805612	1.0	1.0	146820.4
-53.1062124248497	1.0	1.0	146820.4
-52.7054108216433	1.0	1.0	146820.4
-52.304609218436894	1.0	1.0	146820.4
-51.90380761523045	1.0	1.0	146820.4
-51.50300601202406	1.0	1.0	146820.4
-51.10220440881764	1.0	1.0	146820.4
-50.701402805611224	1.0	1.0	146820.4
-50.30060120240482	1.0	1.0	146820.4
-49.89979959919842	1.0	1.0	146820.4
-49.498997995991985	1.0	1.0	146820.4
-49.09819639278558	1.0	1.0	146820.4
-48.697394789579164	1.0	1.0	146820.4
-48.296593186372746	1.0	1.0	146820.4
-47.89579158316634	1.0	1.0	146820.4
-47.49498997995994	1.0	1.0	146820.4
-47.09418837675351	1.0	1.0	146820.4
-46.693386773547104	1.0	1.0	146820.4
-46.292585170340686	1.0	1.0	146820.4
-45.89178356713427	1.0	1.0	146820.4
-45.490981963927865	1.0	1.0	146820.4
-45.09018036072146	1.0	1.0	146820.4
-44.68937875751503	1.0	1.0	146820.4
-44.288577154308626	1.0	1.0	146820.4
-43.88777555110221	1.0	1.0	146820.4
-43.48697394789579	1.0	1.0	146820.4
-43.08617234468939	1.0	1.0	146820.4
-42.685370741482984	1.0	1.0	146820.4
-42.28456913827655	1.0	0.9999999999999628	146820.4
-41.88376753507015	1.0000000000000004	0.9999999999998512	146820.40000000005
-41.48296593186373	1.0000000000000016	0.9999999999994046	146820.40000000023
-41.08216432865731	1.0000000000000049	0.9999999999980649	146820.40000000072
-40.68136272545091	1.0000000000000149	0.9999999999942686	146820.40000000218
-40.28056112224451	1.000000000000044	0.9999999999831403	146820.40000000646
-39.879759519038075	1.0000000000001248	0.9999999999522866	146820.40000001833
-39.47895791583167	1.0000000000003417	0.9999999998693648	146820.40000005017
-39.078156312625254	1.0000000000009053	0.9999999996539846	146820.4000001329
-38.67735470941885	1.0000000000023217	0.9999999991127975	146820.40000034086
-38.27655310621243	1.0000000000057658	0.999999997796546	146820.40000084654
-37.87575150300603	1.0000000000138747	0.9999999946975516	146820.4000020371
-37.4749498997996	1.0000000000323694	0.9999999876293696	146820.40000475248
-37.074148296593194	1.0000000000732494	0.9999999720062582	146820.4000107545
-36.673346693386776	1.0000000001608569	0.9999999385251315	146820.40002361705
-36.27254509018037	1.000000000342962	0.9999998689297793	146820.40005035384
-35.871743486973955	1.0000000007102692	0.9999997285553933	146820.400104282
-35.47094188376755	1.0000000014294415	0.9999994537082056	146820.40020987115
-35.07014028056112	1.0000000027968534	0.9999989311223787	146820.40041063513
-34.669338677354716	1.000000005322609	0.9999979658504764	146820.4007814676
-34.2685370741483	1.0000000098564827	0.9999962331332184	146820.40144713272
-33.867735470941895	1.0000000177685942	0.9999932093496706	146820.4026087921
-33.46693386773548	1.0000000311968182	0.9999880774648809	146820.40458032934
-33.066132264529074	1.0000000533689188	0.999979603919616	146820.407835646
-32.66533066132264	1.0000000889990783	0.9999659870868963	146820.41306688028
-32.26452905811624	1.000000144745245	0.9999446824880025	146820.42125155474
-31.86372745490982	1.000000229695891	0.9999122167653033	146820.43372404258
-31.462925851703417	1.0000003558341901	0.9998640102867481	146820.45224371811
-31.062124248497	1.0000005384077324	0.999794235848181	146820.47904923864
-30.661322645290596	1.0000007961175903	0.9996957464143346	146820.51688630306
-30.260521042084164	1.0000011510373414	0.9995601060590037	146820.56899576288
-29.85971943887776	1.0000016281853872	0.9993777534045847	146820.6390508298
-29.458917835671343	1.0000022547050793	0.9991383149413957	146820.73103670162
-29.05811623246494	1.000003058655561	0.998831067118883	146820.84907303294
-28.657314629258522	1.0000040674760577	0.9984455232340292	146820.99718846177
-28.25651302605212	1.0000053062476995	0.9979720976972837	146821.17906540973
-27.855711422845687	1.0000067959274483	0.9974027809641317	146821.39778078633
-27.454909819639283	1.000008551756282	0.9967317478788958	146821.65557227802
-27.054108216432866	1.0000105820398373	0.9959558236845897	146821.9536593217
-26.653306613226462	1.0000128874618117	0.9950747464408922	146822.2921422982
-26.252505010020045	1.000015461023402	0.9940911901989047	146822.66999364027
-25.85170340681364	1.0000182886175533	0.9930105455768863	146823.0851421446
-25.45090180360721	1.000021350160531	0.9918404873461234	146823.53463910922
-25.050100200400806	1.0000246211315036	0.9905903860814528	146824.0148843758
-24.649298597194388	1.0000280743262384	0.9892706379772258	146824.52188380805
-24.248496993987985	1.0000316816201136	0.9878919910877311	146825.05150813772
-23.847695390781567	1.0000354155575193	0.9864649379068474	146825.5997263212
-23.446893787575164	1.0000392506318148	0.984999226193966	146826.1627934633
-23.04609218436873	1.0000431641806578	0.9835035167869779	146826.73738226984
-22.645290581162342	1.000047136883033	0.981985193630171	146827.32065602165
-22.24448897795591	1.000051152895968	0.9804503115015897	146827.91028864717
-21.843687374749507	1.0000551997039682	0.9789036535358752	146828.50444261648
-21.44288577154309	1.0000592677704538	0.9773488644183991	146829.10171776512
-21.042084168336686	1.000063350079888	0.9757886253610049	146829.70108406918
-20.641282565130254	1.0000674416463897	0.9742248418886658	146830.3018094996
-20.240480961923865	1.0000715390450619	0.9726588229509198	146830.90339121158
-19.839679358717433	1.000075640001172	0.9710914379252218	146831.50549522808
-19.43887775551103	1.0000797430535697	0.9695232452499837	146832.10790702232
-19.038076152304612	1.0000838472944178	0.9679545918940627	146832.71049330532
-18.63727454909821	1.0000879521780832	0.9663856863959448	146833.31317396704
-18.236472945891776	1.0000920573873309	0.9648166500018974	146833.91590243086
-17.835671342685387	1.000096162743748	0.9632475509015869	146834.51865250216
-17.434869739478955	1.0001002681502833	0.9616784261881461	146835.12140993186
-17.034068136272552	1.0001043735558823	0.9601092953750854	146835.72416722405
-16.633266533066134	1.0001084789345762	0.9585401683880719	146836.32692056606
-16.23246492985973	1.000112584273596	0.9569710501076887	146836.9296680831
-15.831663326653299	1.0001166895668752	0.955401942853063	146837.53240888444
-15.43086172344691	1.0001207948116286	0.9538328476887425	146838.13514256122
-15.030060120240478	1.0001249000066226	0.952263765086575	146838.73786893234
-14.629258517034074	1.00012900515133	0.9506946952482479	146839.34058792033
-14.228456913827657	1.0001331102455342	0.9491256382570892	146839.94329949343
-13.827655310621253	1.0001372152891497	0.9475565941457779	146840.54600363906
-13.426853707414821	1.000141320282145	0.945987562926633	146841.14870035264
-13.026052104208432	1.0001454252245097	0.9444185446038603	146841.75138963258
-12.625250501002	1.0001495301162415	0.9428495391788734	146842.35407147862
-12.224448897795597	1.0001536349573408	0.9412805466515985	146842.95674589075
-11.823647294589179	1.000157739747809	0.9397115670217753	146843.55941286922
-11.422845691382776	1.0001618444876477	0.938142600288918	146844.1620724142
-11.022044088176344	1.000165949176859	0.9365736464526575	146844.76472452612
-10.621242484969954	1.0001700538154448	0.9350047055125449	146845.3673692051
-10.220440881763523	1.0001741584034072	0.9334357774679857	146845.9700064516
-9.81963927855712	1.000178262940748	0.9318668623186436	146846.5726362658
-9.418837675350701	1.0001823674274692	0.930297960063851	146847.175258648
-9.018036072144298	1.0001864718635727	0.9287290707031973	146847.77787359848
-8.617234468937866	1.0001905762490604	0.9271601942363475	146848.38048111755
-8.216432865731477	1.0001946805839343	0.9255913306625938	146848.98308120546
-7.815631262525045	1.0001987848681966	0.9240224799816018	146849.58567386257
-7.414829659318642	1.0002028891018488	0.9224536421929254	146850.18825908907
-7.014028056112224	1.0002069932848932	0.9208848172959684	146850.7908368853
-6.6132264529058205	1.0002110974173317	0.9193160052902487	146851.3934072516
-6.212424849699389	1.000215201499166	0.9177472061753161	146851.99597018817
-5.811623246492999	1.0002193055303985	0.9161784199508756	146852.59852569533
-5.4108216432865675	1.0002234095110305	0.914609646616182	146853.2010737733
-5.010020040080164	1.0002275134410643	0.9130408861708648	146853.80361442245
-4.609218436873746	1.000231617320502	0.9114721386144	146854.40614764302
-4.208416833667343	1.0002357211493453	0.9099034039463426	146855.00867343534
-3.807615230460911	1.000239824927596	0.9083346821662833	146855.61119179963
-3.4068136272545217	1.0002439286552567	0.9067659732736264	146856.21370273625
-3.00601202404809	1.0002480323323286	0.9051972772678512	146856.81620624542
-2.6052104208416864	1.0002521359588141	0.9036285941486224	146857.41870232747
-2.2044088176352687	1.0002562395347152	0.9020599239154555	146858.0211909827
-1.8036072144288653	1.0002603430600334	0.9004912665677566	146858.62367221134
-1.4028056112224334	1.0002644465347708	0.8989226221051512	146859.22614601365
-1.0020040080160442	1.0002685499589374	0.897353990530247	146859.82861239117
-0.6012024048096123	1.0002726533256603	0.8957853692019422	146860.43107033477
-0.20040080160320883	1.0002767625335776	0.8942190235824581	146861.03438588485
0.20040080160319462	1.0002767838987556	1.106350900849399	146861.03752272885
0.6012024048096123	1.0002727067346682	1.104780460557856	146860.43891186666
1.0020040080160584	1.0002686247255503	1.103211839545979	146859.8395896552
1.4028056112224192	1.0002645426596217	1.1016432083993035	146859.24025910272
1.8036072144288653	1.0002604605438032	1.100074564472341	146858.6409212254
2.204408817635283	1.000256378378103	1.0985059077609565	146858.04157602444
2.605210420841672	1.0002522961625193	1.0969372382645215	146857.44222349956
3.00601202404809	1.00024821389705	1.095368555982474	146856.84286365044
3.406813627254536	1.0002441315816932	1.0937998609144808	146856.24349647682
3.807615230460897	1.0002400492164474	1.0922311530599826	146855.6441219785
4.208416833667343	1.0002359668013103	1.0906624324186827	146855.0447401551
4.6092184368737605	1.00023188433628	1.0890936989898377	146854.44535100638
5.01002004008015	1.000227801821355	1.087524952773182	146853.84595453207
5.4108216432865675	1.000223719256533	1.0859561937682374	146853.24655073188
5.8116232464930135	1.0002196366418123	1.0843874219745195	146852.64713960554
6.212424849699374	1.0002155539771909	1.0828186373914683	146852.04772115275
6.6132264529058205	1.000211471262667	1.081249840018636	146851.44829537327
7.014028056112238	1.0002073884982385	1.0796810298556507	146850.84886226678
7.414829659318627	1.0002033056839037	1.078112206901921	146850.249421833
7.815631262525045	1.0001992228196608	1.0765433711569585	146849.6499740717
8.216432865731491	1.0001951399055076	1.0749745226203575	146849.05051898258
8.617234468937852	1.0001910569414423	1.073405661291631	146848.45105656533
9.018036072144298	1.000186973927463	1.0718367871704078	146847.85158681968
9.418837675350716	1.0001828908635677	1.0702679002560553	146847.25210974534
9.819639278557105	1.0001788077497549	1.0686990005481647	146846.6526253421
10.220440881763523	1.0001747245860224	1.0671300880463634	146846.05313360965
10.621242484969969	1.0001706413723679	1.0655611627499453	146845.4536345476
11.02204408817633	1.00016655810879	1.0639922246586828	146844.85412815577
11.422845691382776	1.0001624747952866	1.0624232737719124	146844.25461443388
11.823647294589193	1.000158391431856	1.0608543100892573	146843.65509338165
12.224448897795583	1.000154308018496	1.0592853336103087	146843.0555649988
12.625250501002	1.0001502245552052	1.0577163443345095	146842.45602928504
13.026052104208446	1.0001461410419814	1.0561473422614884	146841.8564862401
13.426853707414807	1.0001420574788238	1.0545783273910199	146841.2569358639
13.827655310621253	1.0001379738657326	1.0530092997235503	146840.6573781564
14.22845691382767	1.0001338902027126	1.0514402592611685	146840.05781311833
14.62925851703406	1.0001298064897803	1.0498712060104556	146839.45824075214
15.030060120240478	1.0001257227269835	1.0483021399901349	146838.85866106482
15.430861723446924	1.0001216389144496	1.0467330612493362	146838.25907407506
15.831663326653285	1.000117555052499	1.0451639699113593	146837.65947982992
16.23246492985973	1.0001134711419053	1.0435948662738412	146837.059878443
16.63326653306615	1.000109387184466	1.0420257510275435	146836.46027017816
17.034068136272538	1.0001053031842049	1.0404566257187262	146835.86065562622
17.434869739478955	1.0001012191498135	1.0388874936869248	146835.26103606328
17.8356713426854	1.0000971350994126	1.037318361894584	146834.6614141498
18.236472945891762	1.0000930510694859	1.0357492443591554	146834.06179524233
18.63727454909821	1.0000889671309916	1.0341801683431235	146833.46218975904
19.038076152304626	1.0000848834172764	1.032611185078292	146832.8626172779
19.438877755511015	1.000080800170525	1.0310423876117456	146832.26311335654
19.839679358717433	1.0000767178159016	1.0294739392897865	146831.6637404178
20.24048096192388	1.0000726370749453	1.0279061173237287	146831.0646043983
20.64128256513024	1.0000685591314529	1.0263393765181246	146830.46587910355
21.042084168336686	1.000064485863008	1.0247744382210469	146829.86784020116
21.442885771543104	1.0000604201482517	1.0232124083700866	146829.27091033437
21.843687374749493	1.0000563662526316	1.021654925686661	146828.67571575785
22.24448897795591	1.0000523302828668	1.0201043362678694	146828.08315306262
22.645290581162357	1.000048320682785	1.018563884067521	146827.49446197477
23.046092184368717	1.0000443487220152	1.0170378986295654	146826.91129710575
23.446893787575164	1.0000404289075433	1.0155319531823055	146826.33578837707
23.84769539078158	1.0000365792312464	1.0140529597155308	146825.7705773633
24.24849699398797	1.000032821160044	1.0126091651742408	146825.2188158461
24.649298597194388	1.0000291792846414	1.0112100164938544	146824.68411424276
25.050100200400806	1.0000256805713301	1.0098658731417736	146824.1704317549
25.450901803607195	1.0000223532084405	1.0085875639446178	146823.6819070045
25.85170340681364	1.0000192250996964	1.0073858082746596	146823.22263682747
26.25250501002006	1.0000163221210667	1.0062705463918695	146822.79642034386
26.653306613226448	1.000013666313033	1.0052502449876661	146822.40649354603
27.054108216432866	1.0000112742135554	1.004331256791216	146822.0552845439
27.454909819639283	1.0000091555386406	1.003517313721112	146821.74421984542
27.855711422845673	1.0000073123836568	1.0028092200920886	146821.47360709345
28.25651302605212	1.0000057390533696	1.002204787353183	146821.24261011134
28.657314629258536	1.000004422543357	1.0016990190575064	146821.0493195847
29.058116232464926	1.0000033436059628	1.0012845203816498	146820.89090956489
29.458917835671343	1.0000024782572647	1.0009520770606812	146820.7638587229
29.85971943887776	1.0000017995315316	1.0006913293906008	146820.66420793926
30.26052104208415	1.0000012792738646	1.0004914608967768	146820.5878235005
30.661322645290596	1.0000008897801276	1.0003418283309187	146820.53063787424
31.062124248497014	1.0000006051387225	1.0002324771276145	146820.48884670928
31.462925851703403	1.0000004021896334	1.000154509829135	146820.45904964284
31.86372745490982	1.000000261079334	1.000100299254072	146820.43833177222
32.26452905811624	1.000000165444337	1.0000635590051536	146820.42429060373
32.66533066132263	1.0000001022939522	1.0000392984233393	146820.41501883898
33.066132264529074	1.0000000616815061	1.0000236962775138	146820.4090561034
33.46693386773549	1.0000000362544605	1.0000139279307614	146820.4053228944
33.86773547094188	1.0000000207619841	1.0000079761626484	146820.4030482828
34.2685370741483	1.00000001157925	1.0000044484179063	146820.4017000701
34.669338677354716	1.0000000062864003	1.0000024150558409	146820.4009229718
35.070140280561105	1.0000000033207874	1.000001275751864	146820.40048755932
35.47094188376755	1.000000001706104	1.0000006554363705	146820.40025049084
35.87174348697397	1.0000000008521233	1.000000327361488	146820.40012510907
36.27254509018036	1.0000000004135594	1.0000001588777607	146820.40006071897
36.673346693386776	1.0000000001949463	1.0000000748928135	146820.4000286221
37.074148296593194	1.0000000000892144	1.0000000342735722	146820.4000130985
37.47494989979958	1.0000000000396179	1.0000000152200035	146820.40000581671
37.87575150300603	1.0000000000170637	1.0000000065554298	146820.40000250528
38.27655310621245	1.0000000000071245	1.0000000027371234	146820.40000104601
38.677354709418836	1.0000000000028824	1.0000000011073467	146820.4000004232
39.078156312625254	1.0000000000011293	1.00000000043385	146820.4000001658
39.47895791583167	1.000000000000428	1.0000000001644291	146820.40000006286
39.87975951903806	1.000000000000157	1.0000000000602187	146820.40000002304
40.28056112224451	1.0000000000000555	1.0000000000213636	146820.40000000814
40.681362725450924	1.0000000000000189	1.0000000000072946	146820.40000000276
41.08216432865731	1.0000000000000062	1.000000000002382	146820.4000000009
41.48296593186373	1.0000000000000018	1.000000000000707	146820.40000000026
41.88376753507015	1.0000000000000004	1.000000000000186	146820.40000000005
42.28456913827654	1.0000000000000002	1.0000000000000744	146820.40000000002
42.685370741482984	1.0	1.0	146820.4
43.0861723446894	1.0	1.0	146820.4
43.48697394789579	1.0	1.0	146820.4
43.88777555110221	1.0	1.0	146820.4
44.288577154308626	1.0	1.0	146820.4
44.689378757515016	1.0	1.0	146820.4
45.09018036072146	1.0	1.0	146820.4
45.49098196392788	1.0	1.0	146820.4
45.89178356713427	1.0	1.0	146820.4
46.292585170340686	1.0	1.0	146820.4
46.693386773547104	1.0	1.0	146820.4
47.09418837675349	1.0	1.0	146820.4
47.49498997995994	1.0	1.0	146820.4
47.89579158316636	1.0	1.0	146820.4
48.296593186372746	1.0	1.0	146820.4
48.697394789579164	1.0	1.0	146820.4
49.09819639278558	1.0	1.0	146820.4
49.49899799599197	1.0	1.0	146820.4
49.89979959919842	1.0	1.0	146820.4
50.300601202404835	1.0	1.0	146820.4
50.701402805611224	1.0	1.0	146820.4
51.10220440881764	1.0	1.0	146820.4
51.50300601202406	1.0	1.0	146820.4
51.90380761523045	1.0	1.0	146820.4
52.304609218436894	1.0	1.0	146820.4
52.70541082164331	1.0	1.0	146820.4
53.1062124248497	1.0	1.0	146820.4
53.50701402805612	1.0	1.0	146820.4
53.90781563126254	1.0	1.0	146820.4
54.308617234468926	1.0	1.0	146820.4
54.70941883767537	1.0	1.0	146820.4
55.11022044088179	1.0	1.0	146820.4
55.51102204408818	1.0	1.0	146820.4
55.9118236472946	1.0	1.0	146820.4
56.31262525050103	1.0	1.0	146820.4
56.71342685370742	1.0	1.0	146820.4
57.11422845691382	1.0	1.0	146820.4
57.51503006012027	1.0	1.0	146820.4
57.91583166332666	1.0	1.0	146820.4
58.31663326653306	1.0	1.0	146820.4
58.71743486973949	1.0	1.0	146820.4
59.11823647294588	1.0	1.0	146820.4
59.51903807615231	1.0	1.0	146820.4
59.91983967935873	1.0	1.0	146820.4
60.32064128256512	1.0	1.0	146820.4
60.72144288577155	1.0	1.0	146820.4
61.122244488977984	1.0	1.0	146820.4
61.52304609218437	1.0	1.0	146820.4
61.923847695390776	1.0	1.0	146820.4
62.32464929859722	1.0	1.0	146820.4
62.72545090180361	1.0	1.0	146820.4
63.126252505010015	1.0	1.0	146820.4
63.52705410821645	1.0	1.0	146820.4
63.927855711422836	1.0	1.0	146820.4
64.32865731462927	1.0	1.0	146820.4
64.72945891783569	1.0	1.0	146820.4
65.13026052104208	1.0	1.0	146820.4
65.5310621242485	1.0	1.0	146820.4
65.93186372745494	1.0	1.0	146820.4
66.33266533066133	1.0	1.0	146820.4
66.73346693386773	1.0	1.0	146820.4
67.13426853707418	1.0	1.0	146820.4
67.53507014028057	1.0	1.0	146820.4
67.93587174348697	1.0	1.0	146820.4
68.3366733466934	1.0	1.0	146820.4
68.73747494989979	1.0	1.0	146820.4
69.13827655310622	1.0	1.0	146820.4
69.53907815631264	1.0	1.0	146820.4
69.93987975951903	1.0	1.0	146820.4
70.34068136272546	1.0	1.0	146820.4
70.7414829659319	1.0	1.0	146820.4
71.14228456913828	1.0	1.0	146820.4
71.54308617234469	1.0	1.0	146820.4
71.94388777555113	1.0	1.0	146820.4
72.34468937875752	1.0	1.0	146820.4
72.74549098196393	1.0	1.0	146820.4
73.14629258517036	1.0	1.0	146820.4
73.54709418837675	1.0	1.0	146820.4
73.94789579158319	1.0	1.0	146820.4
74.3486973947896	1.0	1.0	146820.4
74.74949899799597	1.0	1.0	146820.4
75.15030060120242	1.0	1.0	146820.4
75.55110220440886	1.0	1.0	146820.4
75.95190380761524	1.0	1.0	146820.4
76.35270541082164	1.0	1.0	146820.4
76.75350701402809	1.0	1.0	146820.4
77.15430861723448	1.0	1.0	146820.4
77.55511022044088	1.0	1.0	146820.4
77.95591182364731	1.0	1.0	146820.4
78.3567134268537	1.0	1.0	146820.4
78.75751503006015	1.0	1.0	146820.4
79.15831663326654	1.0	1.0	146820.4
79.55911823647293	1.0	1.0	146820.4
79.95991983967937	1.0	1.0	146820.4
80.3607214428858	1.0	1.0	146820.4
80.7615230460922	1.0	1.0	146820.4
81.1623246492986	1.0	1.0	146820.4
81.56312625250504	1.0	1.0	146820.4
81.96392785571143	1.0	1.0	146820.4
82.36472945891784	1.0	1.0	146820.4
82.76553106212427	1.0	1.0	146820.4
83.16633266533066	1.0	1.0	146820.4
83.5671342685371	1.0	1.0	146820.4
83.96793587174349	1.0	1.0	146820.4
84.36873747494988	1.0	1.0	146820.4
84.76953907815633	1.0	1.0	146820.4
85.17034068136276	1.0	1.0	146820.4
85.57114228456915	1.0	1.0	146820.4
85.97194388777555	1.0	1.0	146820.4
86.372745490982	1.0	1.0	146820.4
86.77354709418839	1.0	1.0	146820.4
87.17434869739479	1.0	1.0	146820.4
87.57515030060122	1.0	1.0	146820.4
87.97595190380761	1.0	1.0	146820.4
88.37675350701406	1.0	1.0	146820.4
88.77755511022045	1.0	1.0	146820.4
89.17835671342684	1.0	1.0	146820.4
89.57915831663328	1.0	1.0	146820.4
89.97995991983971	1.0	1.0	146820.4
90.38076152304608	1.0	1.0	146820.4
90.78156312625251	1.0	1.0	146820.4
91.18236472945895	1.0	1.0	146820.4
91.58316633266534	1.0	1.0	146820.4
91.98396793587175	1.0	1.0	146820.4
92.38476953907818	1.0	1.0	146820.4
92.78557114228457	1.0	1.0	146820.4
93.18637274549101	1.0	1.0	146820.4
93.5871743486974	1.0	1.0	146820.4
93.98797595190379	1.0	1.0	146820.4
94.38877755511024	1.0	1.0	146820.4
94.78957915831667	1.0	1.0	146820.4
95.19038076152303	1.0	1.0	146820.4
95.59118236472946	1.0	1.0	146820.4
95.99198396793591	1.0	1.0	146820.4
96.3927855711423	1.0	1.0	146820.4
96.7935871743487	1.0	1.0	146820.4
97.19438877755513	1.0	1.0	146820.4
97.59519038076152	1.0	1.0	146820.4
97.99599198396797	1.0	1.0	146820.4
98.39679358717436	1.0	1.0	146820.4
98.79759519038075	1.0	1.0	146820.4
99.1983967935872	1.0	1.0	146820.4
99.59919839679362	1.0	1.0	146820.4
99.99999999999999	1.0	1.0	146820.4
100.40080160320642	1.0	1.0	146820.4
100.8016032064128	1.0	1.0	146820.4
101.20240480961925	1.0	1.0	146820.4
101.60320641282566	1.0	1.0	146820.4
102.00400801603203	1.0	1.0	146820.4
102.40480961923848	1.0	1.0	146820.4
102.80561122244492	1.0	1.0	146820.4
103.2064128256513	1.0	1.0	146820.4
103.6072144288577	1.0	1.0	146820.4
104.00801603206415	1.0	1.0	146820.4
104.40881763527054	1.0	1.0	146820.4
104.80961923847694	1.0	1.0	146820.4
105.21042084168337	1.0	1.0	146820.4
105.61122244488976	1.0	1.0	146820.4
106.01202404809621	1.0	1.0	146820.4
106.41282565130261	1.0	1.0	146820.4
106.81362725450899	1.0	1.0	146820.4
107.21442885771543	1.0	1.0	146820.4
107.61523046092188	1.0	1.0	146820.4
108.01603206412825	1.0	1.0	146820.4
108.41683366733466	1.0	1.0	146820.4
108.8176352705411	1.0	1.0	146820.4
109.21843687374749	1.0	1.0	146820.4
109.6192384769539	1.0	1.0	146820.4
110.02004008016033	1.0	1.0	146820.4
110.42084168336672	1.0	1.0	146820.4
110.82164328657316	1.0	1.0	146820.4
111.22244488977957	1.0	1.0	146820.4
111.62324649298594	1.0	1.0	146820.4
112.02404809619239	1.0	1.0	146820.4
112.42484969939882	1.0	1.0	146820.4
112.82565130260521	1.0	1.0	146820.4
113.22645290581161	1.0	1.0	146820.4
113.62725450901806	1.0	1.0	146820.4
114.02805611222445	1.0	1.0	146820.4
114.42885771543085	1.0	1.0	146820.4
114.82965931863728	1.0	1.0	146820.4
115.23046092184367	1.0	1.0	146820.4
115.63126252505012	1.0	1.0	146820.4
116.03206412825651	1.0	1.0	146820.4
116.4328657314629	1.0	1.0	146820.4
116.83366733466934	1.0	1.0	146820.4
117.23446893787577	1.0	1.0	146820.4
117.63527054108216	1.0	1.0	146820.4
118.03607214428857	1.0	1.0	146820.4
118.43687374749501	1.0	1.0	146820.4
118.8376753507014	1.0	1.0	146820.4
119.2384769539078	1.0	1.0	146820.4
119.63927855711424	1.0	1.0	146820.4
120.04008016032063	1.0	1.0	146820.4
120.44088176352707	1.0	1.0	146820.4
120.84168336673346	1.0	1.0	146820.4
121.24248496993985	1.0	1.0	146820.4
121.6432865731463	1.0	1.0	146820.4
122.04408817635273	1.0	1.0	146820.4
122.44488977955909	1.0	1.0	146820.4
122.84569138276552	1.0	1.0	146820.4
123.24649298597197	1.0	1.0	146820.4
123.64729458917836	1.0	1.0	146820.4
124.04809619238476	1.0	1.0	146820.4
124.4488977955912	1.0	1.0	146820.4
124.84969939879758	1.0	1.0	146820.4
125.25050100200403	1.0	1.0	146820.4
125.65130260521042	1.0	1.0	146820.4
126.05210420841681	1.0	1.0	146820.4
126.45290581162325	1.0	1.0	146820.4
126.85370741482969	1.0	1.0	146820.4
127.25450901803605	1.0	1.0	146820.4
127.65531062124248	1.0	1.0	146820.4
128.05611222444892	1.0	1.0	146820.4
128.4569138276553	1.0	1.0	146820.4
128.85771543086173	1.0	1.0	146820.4
129.25851703406815	1.0	1.0	146820.4
129.65931863727454	1.0	1.0	146820.4
130.06012024048098	1.0	1.0	146820.4
130.46092184368737	1.0	1.0	146820.4
130.86172344689376	1.0	1.0	146820.4
131.2625250501002	1.0	1.0	146820.4
131.66332665330663	1.0	1.0	146820.4
132.06412825651302	1.0	1.0	146820.4
132.46492985971943	1.0	1.0	146820.4
132.86573146292588	1.0	1.0	146820.4
133.26653306613227	1.0	1.0	146820.4
133.6673346693387	1.0	1.0	146820.4
134.0681362725451	1.0	1.0	146820.4
134.4689378757515	1.0	1.0	146820.4
134.86973947895794	1.0	1.0	146820.4
135.27054108216433	1.0	1.0	146820.4
135.67134268537072	1.0	1.0	146820.4
136.07214428857716	1.0	1.0	146820.4
136.4729458917836	1.0	1.0	146820.4
136.87374749498997	1.0	1.0	146820.4
137.2745490981964	1.0	1.0	146820.4
137.67535070140283	1.0	1.0	146820.4
138.07615230460922	1.0	1.0	146820.4
138.4769539078156	1.0	1.0	146820.4
138.87775551102206	1.0	1.0	146820.4
139.27855711422845	1.0	1.0	146820.4
139.6793587174349	1.0	1.0	146820.4
140.08016032064128	1.0	1.0	146820.4
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL4_3.dat <==
-199.7995991983968	1.0	1.0	146820.4
-199.3987975951904	1.0	1.0	146820.4
-198.99799599198397	1.0	1.0	146820.4
-198.59719438877758	1.0	1.0	146820.4
-198.19639278557113	1.0	1.0	146820.4
-197.79559118236475	1.0	1.0	146820.4
-197.39478957915836	1.0	1.0	146820.4
-196.9939879759519	1.0	1.0	146820.4
-196.59318637274552	1.0	1.0	146820.4
-196.19238476953907	1.0	1.0	146820.4
-195.79158316633269	1.0	1.0	146820.4
-195.39078156312627	1.0	1.0	146820.4
-194.98997995991985	1.0	1.0	146820.4
-194.58917835671343	1.0	1.0	146820.4
-194.18837675350701	1.0	1.0	146820.4
-193.78757515030063	1.0	1.0	146820.4
-193.38677354709418	1.0	1.0	146820.4
-192.9859719438878	1.0	1.0	146820.4
-192.5851703406814	1.0	1.0	146820.4
-192.18436873747495	1.0	1.0	146820.4
-191.78356713426857	1.0	1.0	146820.4
-191.38276553106212	1.0	1.0	146820.4
-190.98196392785573	1.0	1.0	146820.4
-190.5811623246493	1.0	1.0	146820.4
-190.1803607214429	1.0	1.0	146820.4
-189.77955911823648	1.0	1.0	146820.4
-189.37875751503006	1.0	1.0	146820.4
-188.97795591182367	1.0	1.0	146820.4
-188.57715430861722	1.0	1.0	146820.4
-188.17635270541084	1.0	1.0	146820.4
-187.77555110220445	1.0	1.0	146820.4
-187.374749498998	1.0	1.0	146820.4
-186.9739478957916	1.0	1.0	146820.4
-186.57314629258516	1.0	1.0	146820.4
-186.17234468937878	1.0	1.0	146820.4
-185.77154308617236	1.0	1.0	146820.4
-185.37074148296594	1.0	1.0	146820.4
-184.96993987975952	1.0	1.0	146820.4
-184.5691382765531	1.0	1.0	146820.4
-184.16833667334672	1.0	1.0	146820.4
-183.76753507014027	1.0	1.0	146820.4
-183.36673346693388	1.0	1.0	146820.4
-182.9659318637275	1.0	1.0	146820.4
-182.56513026052104	1.0	1.0	146820.4
-182.16432865731466	1.0	1.0	146820.4
-181.7635270541082	1.0	1.0	146820.4
-181.36272545090182	1.0	1.0	146820.4
-180.9619238476954	1.0	1.0	146820.4
-180.56112224448898	1.0	1.0	146820.4
-180.16032064128257	1.0	1.0	146820.4
-179.75951903807615	1.0	1.0	146820.4
-179.35871743486976	1.0	1.0	146820.4
-178.9579158316633	1.0	1.0	146820.4
-178.55711422845692	1.0	1.0	146820.4
-178.15631262525054	1.0	1.0	146820.4
-177.7555110220441	1.0	1.0	146820.4
-177.3547094188377	1.0	1.0	146820.4
-176.95390781563125	1.0	1.0	146820.4
-176.55310621242486	1.0	1.0	146820.4
-176.15230460921845	1.0	1.0	146820.4
-175.75150300601203	1.0	1.0	146820.4
-175.3507014028056	1.0	1.0	146820.4
-174.9498997995992	1.0	1.0	146820.4
-174.5490981963928	1.0	1.0	146820.4
-174.14829659318636	1.0	1.0	146820.4
-173.74749498997997	1.0	1.0	146820.4
-173.34669338677358	1.0	1.0	146820.4
-172.94589178356713	1.0	1.0	146820.4
-172.54509018036075	1.0	1.0	146820.4
-172.1442885771543	1.0	1.0	146820.4
-171.7434869739479	1.0	1.0	146820.4
-171.34268537074152	1.0	1.0	146820.4
-170.94188376753507	1.0	1.0	146820.4
-170.54108216432866	1.0	1.0	146820.4
-170.14028056112224	1.0	1.0	146820.4
-169.73947895791585	1.0	1.0	146820.4
-169.3386773547094	1.0	1.0	146820.4
-168.93787575150301	1.0	1.0	146820.4
-168.53707414829663	1.0	1.0	146820.4
-168.13627254509018	1.0	1.0	146820.4
-167.7354709418838	1.0	1.0	146820.4
-167.33466933867734	1.0	1.0	146820.4
-166.93386773547095	1.0	1.0	146820.4
-166.53306613226454	1.0	1.0	146820.4
-166.13226452905812	1.0	1.0	146820.4
-165.7314629258517	1.0	1.0	146820.4
-165.3306613226453	1.0	1.0	146820.4
-164.9298597194389	1.0	1.0	146820.4
-164.52905811623248	1.0	1.0	146820.4
-164.12825651302606	1.0	1.0	146820.4
-163.72745490981967	1.0	1.0	146820.4
-163.32665330661322	1.0	1.0	146820.4
-162.92585170340683	1.0	1.0	146820.4
-162.5250501002004	1.0	1.0	146820.4
-162.124248496994	1.0	1.0	146820.4
-161.7234468937876	1.0	1.0	146820.4
-161.32264529058116	1.0	1.0	146820.4
-160.92184368737475	1.0	1.0	146820.4
-160.52104208416836	1.0	1.0	146820.4
-160.12024048096194	1.0	1.0	146820.4
-159.71943887775552	1.0	1.0	146820.4
-159.3186372745491	1.0	1.0	146820.4
-158.91783567134271	1.0	1.0	146820.4
-158.51703406813627	1.0	1.0	146820.4
-158.11623246492988	1.0	1.0	146820.4
-157.71543086172346	1.0	1.0	146820.4
-157.31462925851704	1.0	1.0	146820.4
-156.91382765531066	1.0	1.0	146820.4
-156.5130260521042	1.0	1.0	146820.4
-156.1122244488978	1.0	1.0	146820.4
-155.7114228456914	1.0	1.0	146820.4
-155.31062124248498	1.0	1.0	146820.4
-154.90981963927857	1.0	1.0	146820.4
-154.50901803607215	1.0	1.0	146820.4
-154.10821643286576	1.0	1.0	146820.4
-153.7074148296593	1.0	1.0	146820.4
-153.30661322645292	1.0	1.0	146820.4
-152.9058116232465	1.0	1.0	146820.4
-152.5050100200401	1.0	1.0	146820.4
-152.1042084168337	1.0	1.0	146820.4
-151.70340681362725	1.0	1.0	146820.4
-151.30260521042084	1.0	1.0	146820.4
-150.90180360721445	1.0	1.0	146820.4
-150.50100200400803	1.0	1.0	146820.4
-150.1002004008016	1.0	1.0	146820.4
-149.6993987975952	1.0	1.0	146820.4
-149.2985971943888	1.0	1.0	146820.4
-148.8977955911824	1.0	1.0	146820.4
-148.49699398797597	1.0	1.0	146820.4
-148.09619238476952	1.0	1.0	146820.4
-147.69539078156313	1.0	1.0	146820.4
-147.29458917835674	1.0	1.0	146820.4
-146.8937875751503	1.0	1.0	146820.4
-146.4929859719439	1.0	1.0	146820.4
-146.0921843687375	1.0	1.0	146820.4
-145.69138276553107	1.0	1.0	146820.4
-145.29058116232468	1.0	1.0	146820.4
-144.88977955911824	1.0	1.0	146820.4
-144.48897795591185	1.0	1.0	146820.4
-144.08817635270543	1.0	1.0	146820.4
-143.687374749499	1.0	1.0	146820.4
-143.28657314629257	1.0	1.0	146820.4
-142.88577154308618	1.0	1.0	146820.4
-142.4849699398798	1.0	1.0	146820.4
-142.08416833667334	1.0	1.0	146820.4
-141.68336673346695	1.0	1.0	146820.4
-141.28256513026054	1.0	1.0	146820.4
-140.88176352705412	1.0	1.0	146820.4
-140.48096192384773	1.0	1.0	146820.4
-140.08016032064128	1.0	1.0	146820.4
-139.6793587174349	1.0	0.9999999999999256	146820.4
-139.27855711422848	1.0000000000000004	0.9999999999998139	146820.40000000005
-138.87775551102206	1.000000000000001	0.9999999999995163	146820.40000000017
-138.4769539078156	1.0000000000000022	0.9999999999990696	146820.4000000003
-138.07615230460922	1.0000000000000042	0.999999999998474	146820.4000000006
-137.67535070140283	1.0000000000000073	0.9999999999971715	146820.40000000107
-137.2745490981964	1.0000000000000127	0.9999999999951988	146820.40000000186
-136.87374749499	1.0000000000000215	0.9999999999918121	146820.40000000317
-136.47294589178358	1.0000000000000362	0.9999999999861177	146820.40000000532
-136.07214428857716	1.0000000000000608	0.9999999999767388	146820.40000000893
-135.67134268537075	1.0000000000001013	0.9999999999612935	146820.40000001487
-135.27054108216433	1.0000000000001672	0.999999999936134	146820.40000002453
-134.86973947895794	1.000000000000274	0.999999999895306	146820.40000004022
-134.46893787575152	1.000000000000446	0.999999999829616	146820.40000006548
-134.0681362725451	1.0000000000007205	0.9999999997245494	146820.4000001058
-133.6673346693387	1.0000000000011562	0.9999999995581851	146820.40000016976
-133.2665330661323	1.0000000000018419	0.9999999992960217	146820.40000027043
-132.86573146292588	1.000000000002914	0.999999998886326	146820.40000042782
-132.46492985971943	1.0000000000045774	0.9999999982505309	146820.40000067206
-132.06412825651304	1.0000000000071412	0.9999999972707299	146820.40000104846
-131.66332665330663	1.0000000000110636	0.9999999957717747	146820.40000162437
-131.2625250501002	1.000000000017022	0.9999999934946288	146820.40000249917
-130.8617234468938	1.0000000000260099	0.9999999900597792	146820.40000381877
-130.46092184368737	1.0000000000394713	0.9999999849152099	146820.40000579518
-130.06012024048098	1.000000000059491	0.9999999772642681	146820.4000087345
-129.65931863727457	1.0000000000890552	0.9999999659656648	146820.40001307512
-129.25851703406815	1.000000000132408	0.9999999493973651	146820.4000194402
-128.85771543086173	1.000000000195537	0.9999999252713553	146820.4000287088
-128.45691382765534	1.0000000002868217	0.9999998903848768	146820.40004211126
-128.05611222444892	1.0000000004179026	0.999999840289486	146820.40006135663
-127.65531062124248	1.0000000006048244	0.9999997688533319	146820.40008880055
-127.25450901803609	1.0000000008695327	0.999999667689374	146820.40012766514
-126.85370741482969	1.0000000012418127	0.999999525414451	146820.4001823234
-126.45290581162325	1.0000000017617805	0.9999993266976493	146820.40025866532
-126.05210420841686	1.0000000024830467	0.9999990510502748	146820.4003645619
-125.65130260521042	1.0000000034767023	0.9999986713034841	146820.40051045083
-125.25050100200403	1.0000000048362885	0.9999981517082351	146820.4007100658
-124.84969939879763	1.000000006683929	0.9999974455928216	146820.40098133712
-124.4488977955912	1.0000000091778194	0.9999964924989094	146820.4013474911
-124.04809619238476	1.0000000125212807	0.9999952147232417	146820.40183837945
-123.64729458917839	1.000000016973579	0.9999935131818276	146820.40249206766
-123.24649298597197	1.0000000228627144	0.9999912625219859	146820.40335671286
-122.84569138276552	1.0000000306003591	0.9999883054145604	146820.40449275696
-122.44488977955913	1.0000000406990939	0.9999844459658821	146820.40597545722
-122.04408817635273	1.0000000537920404	0.9999794422145151	146820.4078977689
-121.6432865731463	1.0000000706549237	0.9999729977006285	146820.41037358416
-121.24248496993991	1.0000000922305012	0.9999647521291612	146820.41354131908
-120.84168336673346	1.000000119655195	0.999954271191546	146820.4175678236
-120.44088176352707	1.0000001542876304	0.9999410356598402	146820.4226525716
-120.04008016032067	1.0000001977386326	0.9999244299220127	146820.42903206512
-119.63927855711424	1.0000002519020805	0.999903730190947	146820.4369843642
-119.23847695390782	1.0000003189858366	0.9998780926834107	146820.4468336281
-118.83767535070143	1.0000004015418074	0.9998465421321978	146820.45895452876
-118.43687374749501	1.0000005024940208	0.9998079610551756	146820.47377637314
-118.03607214428858	1.0000006251634608	0.9997610802636147	146820.49178674936
-117.63527054108218	1.0000007732882885	0.9997044711346136	146820.51353449584
-117.23446893787577	1.000000951037996	0.999636540201353	146820.53963177896
-116.83366733466934	1.0000011630200218	0.9995555266235775	146820.5707550648
-116.43286573146295	1.000001414277404	0.9994595030846148	146820.60764477417
-116.03206412825651	1.0000017102761487	0.999346380617408	146820.65110342824
-115.63126252505012	1.000002056881195	0.9992139177891622	146820.70199211978
-115.23046092184372	1.000002460320121	0.9990597345702318	146820.76122518428
-114.82965931863728	1.0000029271340818	0.9988813310833925	146820.82976299673
-114.42885771543087	1.0000034641158848	0.9986761112671152	146820.90860287985
-114.02805611222448	1.0000040782355772	0.9984414113130299	146820.99876817875
-113.62725450901806	1.0000047765544215	0.9981745325392719	146821.1012956308
-113.22645290581163	1.0000055661286602	0.9978727781670501	146821.21722123635
-112.82565130260522	1.000006453904975	0.9975334932710331	146821.34756490996
-112.42484969939882	1.0000074466100213	0.9971541069940227	146821.49331426196
-112.02404809619239	1.0000085506368246	0.9967321759615217	146821.65540791882
-111.623246492986	1.0000097719311372	0.9962654277106783	146821.83471883833
-111.22244488977955	1.0000111158810607	0.9957518028730137	146822.03203810367
-110.82164328657316	1.0000125872133083	0.9951894948190402	146822.24805969282
-110.42084168336676	1.0000141898994044	0.9945769855060015	146822.4833667065
-110.02004008016033	1.0000159270749105	0.9939130763483087	146822.73841950917
-109.61923847695391	1.000017800974399	0.9931969130698973	146823.01354618164
-109.21843687374752	1.0000198128844144	0.9924280036838665	146823.30893561488
-108.8176352705411	1.0000219631160654	0.9916062289700219	146823.62463348598
-108.41683366733467	1.0000242509982162	0.9907318450798683	146823.9605412585
-108.01603206412827	1.0000266748915276	0.9898054781755155	146824.31641824404
-107.61523046092186	1.0000292322228563	0.9888281112878411	146824.69188665264
-107.21442885771543	1.0000319195388159	0.9878010638522946	146825.08643945676
-106.81362725450904	1.0000347325766457	0.9867259646293399	146825.49945079614
-106.4128256513026	1.0000376663499728	0.9856047189339624	146825.93018856953
-106.01202404809621	1.0000407152466055	0.9844394712670199	146826.37782879273
-105.6112224448898	1.0000438731351713	0.9832325645647643	146826.8414712551
-105.21042084168337	1.0000471334772545	0.9819864973466721	146827.32015598388
-104.80961923847696	1.0000504894416562	0.9807038800521408	146827.81288001974
-104.40881763527057	1.0000539340175103	0.9793873918117473	146828.31861402447
-104.00801603206415	1.000057460123243	0.9780397388083815	146828.8363182786
-103.60721442885772	1.0000610607087017	0.9766636152457602	146829.36495767586
-103.20641282565131	1.0000647288482187	0.9752616677822395	146829.903515387
-102.80561122244491	1.0000684578228667	0.9738364640938834	146830.45100493642
-102.40480961923848	1.0000722411906764	0.9723904660374254	146831.00648051157
-102.00400801603209	1.0000760728441145	0.9709260076814442	146831.56904540202
-101.60320641282564	1.0000799470546136	0.9694452782860187	146832.13785853717
-101.20240480961925	1.0000838585044043	0.9679503101340805	146832.71213916002
-100.80160320641285	1.0000878023062931	0.9664429709707189	146833.2911697309
-100.40080160320642	1.0000917740123503	0.9649249606791005	146833.87429720286
-100.0	1.0000957696127206	0.9633978117329265	146834.4609328475
-99.59919839679361	1.000099785525933	0.9618628928967543	146835.0505508317
-99.1983967935872	1.0001038185821716	0.9603214156173363	146835.64268576185
-98.79759519038075	1.0001078660009923	0.9587744425377956	146836.2369294121
-98.39679358717436	1.0001119253649249	0.9572228975841486	146836.8329268484
-97.99599198396797	1.0001159945903069	0.9556675771103122	146837.4303721467
-97.59519038076152	1.0001200718965708	0.9541091616349454	146838.02900388328
-97.19438877755513	1.0001241557750404	0.952548227765654	146838.62860055375
-96.7935871743487	1.000128244958135	0.9509852599677275	146839.22897605135
-96.3927855711423	1.0001323383896934	0.9494206619046155	146839.82997531013
-95.9919839679359	1.0001364351969682	0.9478547671415247	146840.43147019294
-95.59118236472946	1.0001405346646794	0.9462878490611163	146841.0333556821
-95.19038076152303	1.0001446362113715	0.9447201298988404	146841.63554640804
-94.78957915831666	1.0001487393681978	0.9431517888520347	146842.23797353453
-94.38877755511024	1.0001528437601532	0.9415829692511994	146842.8405820032
-93.98797595190379	1.0001569490896924	0.9400137848217393	146843.44332812828
-93.5871743486974	1.0001610551226128	0.938444325079828	146844.04617752405
-93.18637274549101	1.000165161676033	0.9368746599254123	146844.64910333982
-92.78557114228457	1.0001692686082768	0.9353048435101212	146845.25208477463
-92.38476953907818	1.0001733758104554	0.9337349174535435	146845.8551058414
-91.98396793587175	1.0001774831995374	0.9321649134923968	146846.45815434936
-91.58316633266534	1.0001815907127056	0.930594855637203	146847.0612210757
-91.18236472945894	1.0001856983028081	0.9290247619108204	146847.6642990976
-90.78156312625251	1.0001898059347276	0.9274546457364358	146848.26738325908
-90.38076152304608	1.0001939135825144	0.9258845170328726	146848.8704697502
-89.9799599198397	1.0001980212271426	0.9243143830726396	146849.47355577757
-89.57915831663328	1.0002021288547716	0.9227442491466471	146850.0766393091
-89.17835671342684	1.0002062364554103	0.9211741190738698	146850.67971887792
-88.77755511022045	1.0002103440219035	0.91960399558976	146851.28279343346
-88.37675350701406	1.000214451549166	0.9180338806380611	146851.88586222916
-87.97595190380761	1.0002185590336126	0.9164637755895528	146852.4889247386
-87.57515030060122	1.0002226664727352	0.9148936814031906	146853.09198059357
-87.17434869739479	1.000226773864793	0.9133235987449178	146853.69502953844
-86.77354709418839	1.0002308812085867	0.9117535280730374	146854.29807139718
-86.37274549098198	1.0002349885032982	0.9101834697008141	146854.90110604963
-85.97194388777555	1.0002390957483718	0.908613423840909	146855.50413341424
-85.57114228456915	1.000243202943435	0.9070433906357177	146856.10715343629
-85.17034068136275	1.000247310088239	0.9054733701806327	146856.71016607928
-84.76953907815633	1.0002514171826205	0.9039033625385897	146857.3131713192
-84.36873747494988	1.0002555242264717	0.9023333677509355	146857.91616914026
-83.96793587174349	1.0002596312197238	0.9007633858442078	146858.51915953233
-83.5671342685371	1.000263738162333	0.8991934168356758	146859.12214248898
-83.16633266533066	1.0002678450542712	0.8976234607361342	146859.7251180061
-82.76553106212427	1.0002719518955214	0.8960535175523159	146860.32808608122
-82.36472945891784	1.0002760586860737	0.8944835872883539	146860.93104671282
-81.96392785571143	1.0002801654259226	0.8929136699463699	146861.53399990013
-81.56312625250503	1.0002842721150653	0.8913437655278915	146862.13694564273
-81.1623246492986	1.000288378753501	0.8897738740336602	146862.73988394052
-80.7615230460922	1.0002924853412296	0.888203995463714	146863.34281479346
-80.36072144288579	1.0002965918782525	0.8866341298179429	146863.9457382018
-79.95991983967937	1.0003006983645706	0.8850642770961951	146864.54865416558
-79.55911823647293	1.0003048048001857	0.8834944372981008	146865.15156268518
-79.15831663326654	1.0003089111850993	0.881924610423324	146865.75446376076
-78.75751503006015	1.0003130175193133	0.880354796471344	146866.35735739258
-78.3567134268537	1.0003171238028294	0.8787849954417506	146866.96024358092
-77.95591182364731	1.0003212300356497	0.8772152073342112	146867.5631223261
-77.55511022044088	1.0003253362177764	0.8756454321479789	146868.1659936284
-77.15430861723448	1.000329442349211	0.8740756698827937	146868.7688574881
-76.75350701402807	1.0003335484299556	0.8725059205381721	146869.37171390545
-76.35270541082164	1.0003376544600122	0.870936184113593	146869.97456288076
-75.95190380761524	1.0003417604393827	0.8693664606084995	146870.57740441433
-75.55110220440883	1.0003458663680689	0.8677967500225542	146871.1802385064
-75.15030060120242	1.0003499722460727	0.8662270523552005	146871.78306515727
-74.74949899799597	1.0003540780733964	0.8646573676060646	146872.38588436728
-74.34869739478958	1.0003581838500417	0.8630876957744419	146872.98869613666
-73.94789579158319	1.0003622895760105	0.8615180368600702	146873.59150046567
-73.54709418837675	1.0003663952513049	0.8599483908623903	146874.19429735467
-73.14629258517036	1.000370500875927	0.8583787577807714	146874.79708680394
-72.74549098196393	1.0003746064498782	0.8568091376150262	146875.3998688137
-72.34468937875752	1.0003787119731609	0.8552395303644856	146876.00264338427
-71.94388777555112	1.000382817445777	0.8536699360286284	146876.60541051594
-71.54308617234469	1.0003869228677285	0.8521003546071577	146877.20817020902
-71.14228456913828	1.000391028239017	0.8505307860994747	146877.81092246374
-70.7414829659319	1.0003951335596448	0.8489612305050985	146878.41366728046
-70.34068136272546	1.000399238829614	0.8473916878236215	146879.01640465943
-69.93987975951903	1.000403344048926	0.8458221580545537	146879.6191346009
-69.53907815631263	1.000407449217583	0.8442526411974542	146880.2218571052
-69.13827655310622	1.000411554335587	0.842683137251799	146880.8245721726
-68.73747494989979	1.00041565940294	0.8411136462169192	146881.4272798034
-68.3366733466934	1.0004197644196435	0.8395441680926662	146882.02997999784
-67.93587174348697	1.0004238693857002	0.8379747028782591	146882.63267275624
-67.53507014028057	1.0004279743011115	0.8364052505734711	146883.2353580789
-67.13426853707416	1.0004320791658794	0.8348358111776368	146883.83803596607
-66.73346693386773	1.0004361839800062	0.8332663846903798	146884.4407064181
-66.33266533066133	1.0004402887434933	0.8316969711112212	146885.04336943518
-65.93186372745494	1.000444393456343	0.8301275704395608	146885.64602501766
-65.5310621242485	1.000448498118557	0.8285581826751037	146886.2486731658
-65.13026052104208	1.000452602730138	0.82698880781729	146886.85131387995
-64.72945891783567	1.0004567072910868	0.8254194458655247	146887.45394716028
-64.32865731462927	1.0004608118014058	0.8238500968195487	146888.0565730071
-63.927855711422836	1.0004649162610972	0.8222807606787638	146888.6591914208
-63.52705410821645	1.000469020670163	0.8207114374427639	146889.2618024016
-63.126252505010015	1.0004731250286047	0.8191421271109862	146889.86440594975
-62.72545090180361	1.0004772293364246	0.8175728296830264	146890.4670020656
-62.32464929859721	1.0004813335936245	0.8160035451582113	146891.06959074936
-61.923847695390776	1.0004854378002064	0.8144342735362813	146891.67217200142
-61.52304609218437	1.000489541956172	0.812865014816677	146892.27474582192
-61.122244488977984	1.0004936460615235	0.8112957689988818	146892.8773122113
-60.72144288577155	1.0004977501162629	0.8097265360826674	146893.47987116975
-60.32064128256512	1.000501854120392	0.8081573160672153	146894.0824226976
-59.91983967935872	1.0005059580739128	0.8065881089521919	146894.68496679512
-59.51903807615231	1.0005100619768272	0.8050189147371519	146895.28750346255
-59.11823647294588	1.0005141658291372	0.8034497334216096	146895.89003270026
-58.71743486973949	1.0005182696308448	0.8018805650050086	146896.49255450847
-58.31663326653306	1.0005223733819515	0.800311409487009	146897.09506888746
-57.91583166332666	1.0005264770824598	0.7987422668669109	146897.69757583758
-57.51503006012025	1.0005305807323712	0.7971731371445236	146898.30007535903
-57.11422845691382	1.000534684331688	0.7956040203191402	146898.90256745217
-56.71342685370742	1.000538787880412	0.7940349163902782	146899.50505211722
-56.31262525050103	1.0005428913785452	0.7924658253577505	146900.10752935454
-55.9118236472946	1.0005469948260897	0.7908967472207391	146900.70999916442
-55.51102204408818	1.000551098223047	0.7893276819789832	146901.31246154703
-55.110220440881776	1.000555201569419	0.7877586296318871	146901.91491650272
-54.70941883767537	1.0005593048652084	0.7861895901791145	146902.51736403184
-54.308617234468926	1.0005634081104164	0.7846205636198498	146903.1198041346
-53.90781563126254	1.0005675113050454	0.7830515499540542	146903.72223681127
-53.50701402805612	1.0005716144490968	0.7814825491809818	146904.32466206216
-53.1062124248497	1.000575717542573	0.779913561300301	146904.92707988757
-52.7054108216433	1.000579820585476	0.7783445863113376	146905.5294902878
-52.304609218436894	1.0005839235778071	0.7767756242138344	146906.13189326305
-51.90380761523045	1.000588026519569	0.7752066750071944	146906.73428881372
-51.50300601202406	1.0005921294107634	0.7736377386910088	146907.33667694003
-51.10220440881764	1.0005962322513922	0.7720688152646453	146907.9390576423
-50.701402805611224	1.0006003350414572	0.7704999047277677	146908.54143092074
-50.30060120240482	1.0006044377809604	0.7689310070799316	146909.14379677572
-49.89979959919842	1.0006085404699037	0.7673621223205755	146909.74615520742
-49.498997995991985	1.0006126431082891	0.7657932504492176	146910.34850621625
-49.09819639278558	1.0006167456961184	0.7642243914655605	146910.95084980238
-48.697394789579164	1.000620848233393	0.7626555453690441	146911.55318596604
-48.296593186372746	1.000624950720114	0.7610867121600058	146912.1555147074
-47.89579158316634	1.0006290531562807	0.7595178918386288	146912.7578360264
-47.49498997995994	1.000633155541888	0.7579490844070015	146913.3601499222
-47.09418837675351	1.0006372578769211	0.7563802898712229	146913.9624563927
-46.693386773547104	1.0006413601613424	0.7548115082461451	146914.56475543237
-46.292585170340686	1.00064546239506	0.7532427395667919	146915.16704702767
-45.89178356713427	1.0006495645778657	0.7516739839133278	146915.76933114807
-45.490981963927865	1.000653666709298	0.7501052414623178	146916.3716077258
-45.09018036072146	1.0006577687883689	0.7485365125921543	146916.97387661584
-44.68937875751503	1.000661870813019	0.7469677980902243	146917.57613751577
-44.288577154308626	1.0006659727790814	0.745399099550647	146918.17838981384
-43.88777555110221	1.000670074678346	0.7438304201135438	146918.7806323046
-43.48697394789579	1.0006741764950757	0.742261765797622	146919.38286267762
-43.08617234468939	1.000678278199912	0.7406931478305868	146919.98507662234
-42.685370741482984	1.0006823797395406	0.7391245866025775	146920.58726631122
-42.28456913827655	1.0006864810197102	0.7375561181591165	146921.18941790625
-41.88376753507015	1.0006905818782081	0.7359878045374751	146921.79150759126
-41.48296593186373	1.0006946820432292	0.7344197496885264	146922.39349545972
-41.08216432865731	1.0006987810713628	0.7328521231932287	146922.9953164099
-40.68136272545091	1.0007028782583751	0.7312851943850657	146923.59686704594
-40.28056112224451	1.0007069725154287	0.7297193796908822	146924.19798750425
-39.879759519038075	1.0007110622038184	0.7281553058376792	146924.7984371895
-39.47895791583167	1.000715144923253	0.7265938908287484	146925.39786368996
-39.078156312625254	1.0007192172526422	0.7250364430839811	146925.99576471982
-38.67735470941885	1.0007232744486438	0.7234847767383912	146926.59144385965
-38.27655310621243	1.0007273101158118	0.7219413378041974	146927.18396212754
-37.87575150300603	1.0007313158725468	0.7204093319413795	146927.77208893368
-37.4749498997996	1.0007352810479864	0.7188928403968297	146928.35425757777
-37.074148296593194	1.0007391924546245	0.7173969069834822	146928.92853186495
-36.673346693386776	1.0007430342875239	0.7159275766437091	146929.49259130796
-36.27254509018037	1.0007467882010554	0.7144918661153146	146930.04374239425
-35.871743486973955	1.0007504336061976	0.7130976502395562	146930.57896223536
-35.47094188376755	1.0007539482145933	0.7117534538886717	146931.09497844588
-35.07014028056112	1.0007573088304356	0.7104681491007923	146931.58838540807
-34.669338677354716	1.0007604923602367	0.7092505688749293	146932.0557925269
-34.2685370741483	1.0007634769778277	0.7081090615829118	146932.49399527546
-33.867735470941895	1.000766243352837	0.70705102109775	146932.90015556087
-33.46693386773548	1.0007687758309196	0.7060824353649019	146933.27197500595
-33.066132264529074	1.0007710634477525	0.7052074985510428	146933.6078438244
-32.66533066132264	1.0007731006687441	0.7044283280959689	146933.9069494253
-32.26452905811624	1.0007748877722689	0.7037448181094859	146934.16933267962
-31.86372745490982	1.00077643083272	0.7031546458311435	146934.39588543228
-31.462925851703417	1.000777741305074	0.7026534305084485	146934.5882895075
-31.062124248497	1.0007788352578053	0.7022350267786512	146934.74890408508
-30.661322645290596	1.0007797323388479	0.7018919201597598	146934.88061388256
-30.260521042084164	1.000780454584184	0.7016156827380436	146934.98665423173
-29.85971943887776	1.0007810251874765	0.7013974437598451	146935.07043043536
-29.458917835671343	1.000781467341799	0.7012283326480242	146935.13534770985
-29.05811623246494	1.000781803243647	0.7010998599513129	146935.18466495356
-28.657314629258522	1.000782053319696	0.7010042130976991	146935.2213812191
-28.25651302605212	1.000782235703807	0.7009344564331096	146935.24815892722
-27.855711422845687	1.0007823659608635	0.7008846368520028	146935.26728332034
-27.454909819639283	1.000782457029273	0.7008498057937701	146935.28065402067
-27.054108216432866	1.0007825193376911	0.7008259746016405	146935.28980216754
-26.653306613226462	1.0007825610442744	0.7008100230175777	146935.29592554478
-26.252505010020045	1.0007825883474348	0.7007995803279696	146935.29993420572
-25.85170340681364	1.0007826058236438	0.7007928961645913	146935.3025000697
-25.45090180360721	1.0007826167578269	0.7007887141379803	146935.30410543084
-25.050100200400806	1.000782623442981	0.7007861572425923	146935.30508694786
-24.649298597194388	1.0007826274360367	0.7007846299975734	146935.3056732099
-24.248496993987985	1.0007826297654796	0.7007837390366929	146935.30601521963
-23.847695390781567	1.0007826310923729	0.7007832315221482	146935.3062100346
-23.446893787575164	1.000782631830178	0.7007829493167749	146935.30631835945
-23.04609218436873	1.0007826322305413	0.7007827961731552	146935.30637714095
-22.645290581162342	1.0007826324425038	0.7007827150874518	146935.3064082614
-22.24448897795591	1.0007826325519606	0.7007826732070024	146935.30642433188
-21.843687374749507	1.00078263260708	0.7007826521093103	146935.30643242452
-21.44288577154309	1.000782632634141	0.7007826417428323	146935.30643639763
-21.042084168336686	1.0007826326470923	0.7007826367729261	146935.30643829916
-20.641282565130254	1.0007826326531355	0.700782634445163	146935.30643918642
-20.240480961923865	1.0007826326558862	0.7007826333766713	146935.30643959026
-19.839679358717433	1.0007826326571096	0.7007826328922045	146935.3064397699
-19.43887775551103	1.000782632657644	0.7007826326713895	146935.30643984833
-19.038076152304612	1.000782632657875	0.7007826325662112	146935.30643988226
-18.63727454909821	1.000782632657977	0.700782632510647	146935.30643989722
-18.236472945891776	1.000782632658025	0.7007826324754752	146935.30643990426
-17.835671342685387	1.0007826326580511	0.7007826324487908	146935.30643990813
-17.434869739478955	1.0007826326580682	0.7007826324254534	146935.30643991064
-17.034068136272552	1.000782632658082	0.7007826324034587	146935.30643991265
-16.633266533066134	1.0007826326580938	0.7007826323819837	146935.3064399144
-16.23246492985973	1.000782632658105	0.7007826323607689	146935.30643991605
-15.831663326653299	1.0007826326581155	0.7007826323397408	146935.30643991756
-15.43086172344691	1.0007826326581255	0.7007826323187503	146935.30643991905
-15.030060120240478	1.0007826326581353	0.7007826322978337	146935.30643992047
-14.629258517034074	1.0007826326581446	0.7007826322770678	146935.30643992184
-14.228456913827657	1.0007826326581537	0.7007826322564104	146935.30643992318
-13.827655310621253	1.0007826326581624	0.7007826322357922	146935.30643992446
-13.426853707414821	1.0007826326581706	0.7007826322151738	146935.30643992565
-13.026052104208432	1.0007826326581786	0.7007826321945542	146935.30643992685
-12.625250501002	1.0007826326581863	0.7007826321740472	146935.30643992798
-12.224448897795597	1.000782632658194	0.7007826321536533	146935.3064399291
-11.823647294589179	1.0007826326582008	0.700782632133331	146935.3064399301
-11.422845691382776	1.0007826326582077	0.7007826321130826	146935.3064399311
-11.022044088176344	1.000782632658214	0.7007826320929483	146935.30643993206
-10.621242484969954	1.0007826326582203	0.7007826320727389	146935.30643993296
-10.220440881763523	1.0007826326582263	0.7007826320526415	146935.30643993383
-9.81963927855712	1.0007826326582319	0.7007826320325062	146935.30643993465
-9.418837675350701	1.0007826326582374	0.7007826320125207	146935.30643993546
-9.018036072144298	1.0007826326582427	0.700782631992609	146935.30643993625
-8.617234468937866	1.0007826326582474	0.7007826319726232	146935.30643993695
-8.216432865731477	1.000782632658252	0.7007826319526754	146935.30643993762
-7.815631262525045	1.0007826326582563	0.7007826319327984	146935.30643993826
-7.414829659318642	1.0007826326582603	0.7007826319129616	146935.30643993884
-7.014028056112224	1.000782632658264	0.7007826318930871	146935.3064399394
-6.6132264529058205	1.0007826326582676	0.7007826318732524	146935.30643993992
-6.212424849699389	1.000782632658271	0.7007826318535257	146935.3064399404
-5.811623246492999	1.0007826326582738	0.7007826318337999	146935.30643994082
-5.4108216432865675	1.0007826326582767	0.700782631813999	146935.30643994125
-5.010020040080164	1.000782632658279	0.7007826317943492	146935.30643994157
-4.609218436873746	1.0007826326582812	0.7007826317745852	146935.3064399419
-4.208416833667343	1.0007826326582834	0.700782631754972	146935.30643994221
-3.807615230460911	1.0007826326582852	0.7007826317353197	146935.30643994248
-3.4068136272545217	1.0007826326582867	0.700782631715743	146935.3064399427
-3.00601202404809	1.0007826326582878	0.700782631696094	146935.30643994288
-2.6052104208416864	1.000782632658289	0.7007826316764042	146935.30643994303
-2.2044088176352687	1.0007826326582898	0.7007826316568285	146935.30643994318
-1.8036072144288653	1.0007826326582903	0.7007826316372522	146935.30643994323
-1.4028056112224334	1.0007826326582905	0.7007826316175634	146935.30643994326
-1.0020040080160442	1.0007826326582905	0.7007826315979869	146935.30643994326
-0.6012024048096123	1.0007826326582903	0.7007826315784086	146935.30643994323
-0.20040080160320883	1.00078263265829	0.7007826315587606	146935.3064399432
0.20040080160319462	1.0007826326582896	1.3007826315392097	146935.30643994315
0.6012024048096123	1.0007826326582887	1.300782631519596	146935.306439943
1.0020040080160584	1.0007826326582876	1.300782631500019	146935.30643994285
1.4028056112224192	1.0007826326582865	1.300782631480441	146935.30643994268
1.8036072144288653	1.0007826326582852	1.3007826314608288	146935.30643994248
2.204408817635283	1.0007826326582834	1.3007826314412485	146935.30643994221
2.605210420841672	1.0007826326582814	1.3007826314216016	146935.30643994192
3.00601202404809	1.0007826326582792	1.3007826314019852	146935.3064399416
3.406813627254536	1.0007826326582767	1.3007826313823705	146935.30643994125
3.807615230460897	1.000782632658274	1.3007826313627218	146935.30643994085
4.208416833667343	1.0007826326582712	1.300782631343067	146935.30643994044
4.6092184368737605	1.0007826326582678	1.3007826313233835	146935.30643993994
5.01002004008015	1.0007826326582645	1.300782631303656	146935.30643993945
5.4108216432865675	1.000782632658261	1.3007826312838555	146935.30643993893
5.8116232464930135	1.0007826326582572	1.3007826312640185	146935.30643993837
6.212424849699374	1.000782632658253	1.300782631244333	146935.30643993776
6.6132264529058205	1.0007826326582485	1.300782631224494	146935.3064399371
7.014028056112238	1.0007826326582439	1.3007826312045798	146935.30643993642
7.414829659318627	1.000782632658239	1.3007826311846689	146935.3064399357
7.815631262525045	1.0007826326582336	1.3007826311647972	146935.3064399349
8.216432865731491	1.000782632658228	1.3007826311449604	146935.3064399341
8.617234468937852	1.0007826326582223	1.3007826311250839	146935.30643993325
9.018036072144298	1.0007826326582165	1.300782631104985	146935.3064399324
9.418837675350716	1.0007826326582103	1.3007826310848887	146935.3064399315
9.819639278557105	1.0007826326582039	1.3007826310647912	146935.30643993054
10.220440881763523	1.000782632658197	1.3007826310447699	146935.30643992955
10.621242484969969	1.0007826326581897	1.300782631024522	146935.30643992848
11.02204408817633	1.0007826326581823	1.300782631004422	146935.3064399274
11.422845691382776	1.0007826326581748	1.3007826309841022	146935.3064399263
11.823647294589193	1.0007826326581666	1.300782630963818	146935.30643992507
12.224448897795583	1.0007826326581581	1.3007826309433874	146935.30643992385
12.625250501002	1.0007826326581497	1.3007826309228425	146935.3064399226
13.026052104208446	1.0007826326581408	1.3007826309022616	146935.3064399213
13.426853707414807	1.0007826326581317	1.3007826308816428	146935.30643991995
13.827655310621253	1.0007826326581222	1.3007826308609833	146935.30643991855
14.22845691382767	1.0007826326581124	1.3007826308402566	146935.30643991713
14.62925851703406	1.0007826326581024	1.3007826308195212	146935.30643991564
15.030060120240478	1.0007826326580918	1.300782630798758	146935.3064399141
15.430861723446924	1.0007826326580807	1.300782630777804	146935.30643991247
15.831663326653285	1.0007826326580693	1.3007826307568842	146935.30643991078
16.23246492985973	1.0007826326580576	1.3007826307356714	146935.30643990907
16.63326653306615	1.0007826326580456	1.3007826307144592	146935.30643990732
17.034068136272538	1.0007826326580327	1.3007826306930934	146935.30643990543
17.434869739478955	1.000782632658019	1.3007826306712105	146935.3064399034
17.8356713426854	1.0007826326580032	1.3007826306488064	146935.3064399011
18.236472945891762	1.0007826326579827	1.30078263062454	146935.3064398981
18.63727454909821	1.0007826326579508	1.3007826305958823	146935.30643989338
19.038076152304626	1.00078263265789	1.300782630556207	146935.30643988444
19.438877755511015	1.0007826326577576	1.300782630489215	146935.30643986503
19.839679358717433	1.000782632657454	1.3007826303563095	146935.30643982047
20.24048096192388	1.0007826326567495	1.3007826300692114	146935.306439717
20.64128256513024	1.0007826326551332	1.30078262943163	146935.30643947973
21.042084168336686	1.0007826326515	1.3007826280186845	146935.30643894628
21.442885771543104	1.0007826326435292	1.300782624938336	146935.30643777602
21.843687374749493	1.0007826326264875	1.3007826183702886	146935.30643527393
22.24448897795591	1.000782632590988	1.300782604706	146935.3064300619
22.645290581162357	1.0007826325189446	1.300782576991356	146935.30641948446
23.046092184368717	1.000782632376474	1.3007825221996459	146935.30639856684
23.446893787575164	1.0007826321018625	1.3007824166037738	146935.3063582483
23.84769539078158	1.000782631585807	1.3007822181795772	146935.30628248083
24.24849699398797	1.0007826306400398	1.3007818545435283	146935.3061436229
24.649298597194388	1.000782628949175	1.300781204439084	146935.30589536944
25.050100200400806	1.0007826259993478	1.3007800702995493	146935.30546227464
25.450901803607195	1.000782620976229	1.3007781390391495	146935.3047247783
25.85170340681364	1.0007826126247172	1.3007749281074206	146935.30349860602
26.25250501002006	1.0007825990635346	1.3007697142070733	146935.30150754776
26.653306613226448	1.000782577550698	1.300761443124417	146935.2983490245
27.054108216432866	1.0007825442008491	1.3007486210512673	146935.29345258634
27.454909819639283	1.0007824936629777	1.3007291906784588	146935.28603259585
27.855711422845673	1.0007824187769128	1.3007003991278	146935.27503779385
28.25651302605212	1.0007823102382563	1.3006586691285884	146935.25910210487
28.657314629258536	1.0007821563126071	1.3005994891467112	146935.2365026795
29.058116232464926	1.0007819426487812	1.3005173415757023	146935.2051324711
29.458917835671343	1.0007816522447168	1.3004056896319773	146935.1624952302
29.85971943887776	1.0007812656164268	1.300257042316758	146935.10573031002
30.26052104208415	1.000780761208046	1.3000631120759982	146935.03167286978
30.661322645290596	1.0007801160594376	1.2998150714848224	146934.93695189306
31.062124248497014	1.000779306718459	1.2995039039989693	146934.81812412682
31.462925851703403	1.0007783103513481	1.2991208308793478	146934.67183710905
31.86372745490982	1.000777105971811	1.2986577837518458	146934.49500962367
32.26452905811624	1.0007756756830801	1.2981078821531138	146934.2850140601
32.66533066132263	1.0007740058129615	1.297465869926335	146934.03984306133
33.066132264529074	1.0007720878234552	1.2967284649428368	146933.75824307482
33.46693386773549	1.0007699188951997	1.2958945837924039	146933.43980016076
33.86773547094188	1.0007675021207805	1.2949654160864716	146933.08496837382
34.2685370741483	1.0007648462850474	1.293944339970882	146932.69503750917
34.669338677354716	1.000761965258117	1.292836688723794	146932.27204398284
35.070140280561105	1.0007588770701143	1.2916493949906176	146931.81863498501
35.47094188376755	1.0007556027692122	1.2903905517072243	146931.33790081684
35.87174348697397	1.0007521651816316	1.2890689353369285	146930.8331928332
36.27254509018036	1.0007485876923774	1.2876935370870637	146930.30794442992
36.673346693386776	1.0007448931501035	1.286273141859116	146929.76551025544
37.074148296593194	1.0007411029726556	1.2848159843618092	146929.20903488647
37.47494989979958	1.0007372364969962	1.2833294991884863	146928.64135738357
37.87575150300603	1.0007333105841132	1.2818201689310942	146928.06495328373
38.27655310621245	1.000729339461001	1.2802934634435659	146927.48191139995
38.677354709418836	1.0007253347611442	1.278753855422042	146926.89393976508
39.078156312625254	1.0007213057134294	1.277204893049972	146926.30239336798
39.47895791583167	1.0007172594266653	1.2756493093978678	146925.70831592678
39.87975951903806	1.000713201221135	1.274089149902884	146925.11248856754
40.28056112224451	1.0007091349674804	1.272525902663877	146924.51547957945
40.681362725450924	1.0007050634041987	1.2709606205120787	146923.9176910298
41.08216432865731	1.0007009884160458	1.2693940280485652	146923.3193996392
41.48296593186373	1.0006969112651742	1.2678266105101899	146922.72079071737
41.88376753507015	1.0006928327741251	1.2662586841226677	146922.12198503016
42.28456913827654	1.0006887534646274	1.2646904494634037	146921.52305917797
42.685370741482984	1.0006846736587944	1.263122030367698	146920.92406045366
43.0861723446894	1.000680593550209	1.2615535012575951	146920.3250172791
43.48697394789579	1.0006765132521174	1.2599849056696302	146919.72594628116
43.88777555110221	1.0006724328290055	1.258416268395238	146919.12685692773
44.288577154308626	1.000668352316615	1.2568476031752238	146918.52775446634
44.689378757515016	1.0006642717342267	1.2552789174220396	146917.92864172783
45.09018036072146	1.000660191091962	1.2537102150268251	146917.32952019828
45.49098196392788	1.0006561103949903	1.2521414979773244	146916.73039063663
45.89178356713427	1.0006520296458807	1.250572767261185	146916.13125342006
46.292585170340686	1.0006479488458742	1.249004023355844	146915.53210873078
46.693386773547104	1.0006438679955534	1.2474352664856125	146914.93295665435
47.09418837675349	1.0006397870951835	1.245866496752579	146914.3337972297
47.49498997995994	1.000635706144882	1.2442977142021903	146913.73463047403
47.89579158316636	1.000631625144698	1.242728918853718	146913.1354563946
48.296593186372746	1.000627544094651	1.2411601107149834	146912.5362749943
48.697394789579164	1.0006234629947486	1.2395912897887802	146911.93708627418
49.09819639278558	1.000619381844992	1.2380224560760678	146911.33789023446
49.49899799599197	1.0006153006453802	1.2364536095768166	146910.73868687497
49.89979959919842	1.0006112193959125	1.2348847502908	146910.13947619562
50.300601202404835	1.0006071380965869	1.233315878217649	146909.54025819612
50.701402805611224	1.0006030567474014	1.2317469933568728	146908.94103287617
51.10220440881764	1.0005989753483544	1.2301780957080688	146908.34180023553
51.50300601202406	1.000594893899444	1.2286091852706746	146907.7425602739
51.90380761523045	1.000590812400668	1.2270402620442429	146907.14331299101
52.304609218436894	1.0005867308520249	1.225471326028448	146906.54405838661
52.70541082164331	1.0005826492535128	1.2239023772226818	146905.94479646045
53.1062124248497	1.0005785676051295	1.2223334156264682	146905.34552721216
53.50701402805612	1.0005744859068733	1.2207644412394316	146904.74625064147
53.90781563126254	1.000570404158742	1.2191954540609404	146904.14696674814
54.308617234468926	1.000566322360734	1.2176264540907338	146903.5476755319
54.70941883767537	1.0005622405128474	1.2160574413282923	146902.94837699246
55.11022044088179	1.0005581586150805	1.214488415772986	146902.34907112955
55.51102204408818	1.000554076667431	1.212919377424585	146901.7497579429
55.9118236472946	1.0005499946698972	1.2113503262822711	146901.15043743217
56.31262525050103	1.0005459126224772	1.2097812623459387	146900.55110959715
56.71342685370742	1.000541830525169	1.2082121856149803	146899.9517744375
57.11422845691382	1.0005377483779707	1.2066430960890036	146899.352431953
57.51503006012027	1.0005336661808806	1.205073993767327	146898.75308214335
57.91583166332666	1.0005295839338963	1.2035048786496922	146898.15372500822
58.31663326653306	1.0005255016370167	1.2019357507355772	146897.55436054745
58.71743486973949	1.0005214192902394	1.2003666100243149	146896.95498876067
59.11823647294588	1.0005173368935625	1.1987974565157935	146896.3556096476
59.51903807615231	1.0005132544469841	1.1972282902092648	146895.75622320798
59.91983967935873	1.0005091719505026	1.1956591111043973	146895.15682944158
60.32064128256512	1.0005050894041156	1.1940899192006702	146894.55742834802
60.72144288577155	1.0005010068078215	1.1925207144975216	146893.95801992706
61.122244488977984	1.0004969241616186	1.1909514969946209	146893.3586041785
61.52304609218437	1.0004928414655045	1.1893822666914837	146892.75918110195
61.923847695390776	1.000488758719478	1.1878130235876192	146892.15975069723
62.32464929859722	1.0004846759235364	1.186243767682518	146891.56031296396
62.72545090180361	1.0004805930776781	1.1846744989757234	146890.96086790191
63.126252505010015	1.0004765101819015	1.1831052174669079	146890.36141551085
63.52705410821645	1.0004724272362049	1.1815359231553584	146889.76195579048
63.927855711422836	1.0004683442405855	1.1799666160406301	146889.16248874046
64.32865731462927	1.0004642611950418	1.1783972961225786	146888.56301436052
64.72945891783569	1.000460178099572	1.1768279634003027	146887.9635326504
65.13026052104208	1.000456094954174	1.17525861787355	146887.36404360982
65.5310621242485	1.0004520117588467	1.1736892595419792	146886.76454723856
65.93186372745494	1.0004479285135872	1.1721198884047757	146886.16504353628
66.33266533066133	1.000443845218394	1.170550504461787	146885.5655325027
66.73346693386773	1.000439761873265	1.1689811077123848	146884.96601413752
67.13426853707418	1.0004356784781987	1.1674116981560796	146884.36648844052
67.53507014028057	1.000431595033193	1.1658422757924676	146883.7669554114
67.93587174348697	1.000427511538246	1.1642728406211746	146883.1674150499
68.3366733466934	1.0004234279933557	1.1627033926414914	146882.56786735568
68.73747494989979	1.0004193443985203	1.161133931853195	146881.9683123285
69.13827655310622	1.0004152607537378	1.1595644582556557	146881.36874996807
69.53907815631264	1.000411177059006	1.1579949718484266	146880.76918027407
69.93987975951903	1.0004070933143239	1.1564254726310208	146880.16960324635
70.34068136272546	1.0004030095196887	1.154855960602993	146879.5700188845
70.7414829659319	1.0003989256750991	1.153286435764009	146878.97042718832
71.14228456913828	1.000394841780553	1.1517168981134	146878.3708281575
71.54308617234469	1.0003907578360485	1.1501473476506772	146877.77122179177
71.94388777555113	1.0003866738415834	1.1485777843755114	146877.1716080908
72.34468937875752	1.000382589797156	1.1470082082874549	146876.57198705437
72.74549098196393	1.0003785057027645	1.1454386193859458	146875.97235868216
73.14629258517036	1.000374421558407	1.1438690176705029	146875.37272297393
73.54709418837675	1.0003703373640815	1.1422994031406435	146874.77307992938
73.94789579158319	1.0003662531197863	1.1407297757958428	146874.17342954827
74.3486973947896	1.000362168825519	1.1391601356358436	146873.57377183024
74.74949899799597	1.0003580844812783	1.1375904826599395	146872.97410677507
75.15030060120242	1.0003540000870619	1.1360208168679415	146872.37443438245
75.55110220440886	1.0003499156428677	1.1344511382590294	146871.77475465208
75.95190380761524	1.0003458311486946	1.1328814468330253	146871.1750675838
76.35270541082164	1.0003417466045401	1.1313117425892503	146870.5753731772
76.75350701402809	1.0003376620104023	1.1297420255274466	146869.97567143207
77.15430861723448	1.0003335773662794	1.1281722956470224	146869.37596234807
77.55511022044088	1.0003294926721695	1.1266025529473753	146868.776245925
77.95591182364731	1.0003254079280708	1.1250327974282135	146868.1765221625
78.3567134268537	1.0003213231339814	1.1234630290890149	146867.5767910604
78.75751503006015	1.000317238289899	1.1218932479292945	146866.97705261828
79.15831663326654	1.000313153395822	1.1203234539487146	146866.37730683596
79.55911823647293	1.0003090684517488	1.1187536471466117	146865.77755371312
79.95991983967937	1.0003049834576772	1.1171838275226065	146865.17779324955
80.3607214428858	1.000300898413605	1.1156139950763349	146864.57802544485
80.7615230460922	1.0002968133195314	1.1140441498072673	146863.9782502989
81.1623246492986	1.000292728175454	1.1124742917151131	146863.37846781142
81.56312625250504	1.0002886429813715	1.1109044207996055	146862.77867798216
81.96392785571143	1.0002845577372828	1.1093345370603775	146862.17888081094
82.36472945891784	1.0002804724431869	1.1077646404975765	146861.57907629767
82.76553106212427	1.0002763870990843	1.1061947311113125	146860.9792644424
83.16633266533066	1.0002723017049757	1.1046248089023307	146860.3794452452
83.5671342685371	1.0002682162608645	1.103054873872233	146859.7796187066
83.96793587174349	1.000264130766757	1.1014849260236579	146859.17978482757
84.36873747494988	1.0002600452226642	1.0999149653611917	146858.57994360963
84.76953907815633	1.0002559596286051	1.0983449918921548	146857.98009505565
85.17034068136276	1.0002518739846102	1.0967750056286143	146857.38023917007
85.57114228456915	1.0002477882907284	1.0952050065896977	146856.78037596005
85.97194388777555	1.0002437025470359	1.0936349948049924	146856.18050543682
86.372745490982	1.0002396167536516	1.0920649703203138	146855.58062761783
86.77354709418839	1.0002355309107565	1.0904949332054488	146854.98074252962
87.17434869739479	1.0002314450186256	1.088924883566539	146854.38085021262
87.57515030060122	1.0002273590776718	1.08735482156232	146853.7809507274
87.97595190380761	1.0002232730885101	1.085784747429428	146853.1810441643
88.37675350701406	1.0002191870520485	1.084214661516925	146852.58113065656
88.77755511022045	1.0002151009696167	1.0826445643361908	146851.9812103995
89.17835671342684	1.0002110148431467	1.0810744566297183	146851.38128367672
89.57915831663328	1.0002069286754227	1.0795043394675312	146850.781350897
89.97995991983971	1.000202842470425	1.0779342143793265	146850.18141264477
90.38076152304608	1.0001987562337995	1.0763640835348351	146849.58146974893
90.78156312625251	1.00019466997349	1.0747939499866042	146848.98152337578
91.18236472945895	1.000190583700587	1.0732238179960587	146848.38157515367
91.58316633266534	1.0001864974304502	1.0716536934651535	146847.78162733765
91.98396793587175	1.0001824111841848	1.0700835845032832	146847.1816830265
92.38476953907818	1.0001783249905607	1.0685135021652736	146846.5817464441
92.78557114228457	1.0001742388884882	1.0669434614015167	146845.9818233034
93.18637274549101	1.0001701529301725	1.0653734822710648	146845.3819212691
93.5871743486974	1.0001660671851034	1.0638035914735187	146844.78205054376
93.98797595190379	1.0001619817450424	1.0622338242657836	146844.18222459982
94.38877755511024	1.0001578967301958	1.0606642268333881	146843.58246108604
94.78957915831667	1.0001538122967746	1.0590948591957543	146842.98278293735
95.19038076152303	1.0001497286461556	1.0575257987248634	146842.38321972
95.59118236472946	1.0001456460358558	1.055957144362118	146841.78380924274
95.99198396793591	1.0001415647925287	1.054389021611688	146841.18459946496
96.3927855711423	1.0001374853271752	1.052821588383731	146840.58565072998
96.7935871743487	1.0001334081527218	1.051255041748042	146839.98703834586
97.19438877755513	1.0001293339040707	1.049689625636939	146839.38885552922
97.59519038076152	1.0001252633606559	1.0481256395109526	146838.79121671684
97.99599198396797	1.0001211974714423	1.0465634479621513	146838.19426123615
98.39679358717436	1.0001171373821949	1.0450034911910804	146837.5981573088
98.79759519038075	1.0001130844647041	1.0434462962333857	146837.00310634164
99.1983967935872	1.0001090403475061	1.0418924887613499	146836.40934743697
99.59919839679362	1.0001050069474546	1.040342805212598	146835.81716202805
99.99999999999999	1.0001009865013386	1.0387981049355983	146835.22687852112
100.40080160320642	1.0000969815965493	1.0372593819691633	146834.63887679798
100.8016032064128	1.0000929951996282	1.0357277760094734	146834.0535924075
101.20240480961925	1.0000890306813908	1.0342045820592178	146833.47152025407
101.60320641282566	1.0000850918371869	1.0326912582087584	146832.8932175725
102.00400801603203	1.0000811829007925	1.0311894309714824	146832.3193059675
102.40480961923848	1.0000773085504169	1.0297008975877464	146831.75047229562
102.80561122244492	1.0000734739053463	1.028227624733335	146831.1874681725
103.2064128256513	1.0000696845118922	1.0267717431179713	146830.6311079098
103.6072144288577	1.0000659463175017	1.0253355375365103	146830.08226471412
104.00801603206415	1.0000622656321985	1.0239214320526984	146829.54186502562
104.40881763527054	1.0000586490768788	1.0225319701338211	146829.01088092697
104.80961923847694	1.0000551035184355	1.0211697897248302	146828.4903206181
105.21042084168337	1.000051635992172	1.0198375934405606	146827.98121702508
105.61122244488976	1.0000482536125008	1.0185381142579601	146827.48461468882
106.01202404809621	1.0000449634734578	1.0172740772963598	146827.00155515847
106.41282565130261	1.0000417725410915	1.0160481584769936	146826.53306119205
106.81362725450899	1.0000386875402572	1.0148629410347623	146826.08012013556
107.21442885771543	1.0000357148387613	1.0137208710119094	146825.64366691286
107.61523046092188	1.0000328603320958	1.012624212979693	146825.22456710244
108.01603206412825	1.0000301293321892	1.0115750073032717	146824.82360060373
108.41683366733466	1.000027526463641	1.0105750302829226	146824.44144640234
108.8176352705411	1.0000250555707972	1.009625758459833	146824.07866892667
109.21843687374749	1.0000227196387659	1.0087283382779537	146823.73570645147
109.6192384769539	1.0000205207310684	1.0078835621358977	146823.41286194374
110.02004008016033	1.0000184599460884	1.0070918516613843	146823.11029666866
110.42084168336672	1.0000165373938468	1.006353248793222	146822.82802677955
110.82164328657316	1.0000147521939176	1.0056674149841631	146822.56592301186
111.22244488977957	1.0000131024945484	1.0050336385507572	146822.3237134906
111.62324649298594	1.000011585512298	1.0044508499023976	146822.1009895498
112.02404809619239	1.0000101975907785	1.003917644111508	146821.89721435713
112.42484969939882	1.000008934276453	1.0034323100324565	146821.71173404256
112.82565130260521	1.0000077904088718	1.0029928649689748	146821.54379094671
113.22645290581161	1.0000067602223233	1.0025970937252815	146821.3925385456
113.62725450901806	1.0000058374555876	1.0022425907682486	146821.25705756433
114.02805611222445	1.000005015466344	1.0019268041792746	146821.1363727748
114.42885771543085	1.000004287346808	1.001647080076218	146821.0294699733
114.82965931863728	1.000003646037329	1.0014007062524541	146820.93531265904
115.23046092184367	1.0000030844349588	1.0011849538843443	146820.85285797442
115.63126252505012	1.0000025954943987	1.00099711630933	146820.78107152582
116.03206412825651	1.0000021723191828	1.0008345440542246	146820.71894077133
116.4328657314629	1.0000018082414803	1.000694675491108	146820.66548673745
116.83366733466934	1.000001496889428	1.0005750627028083	146820.61977390456
117.23446893787577	1.0000012322414331	1.0004733923426075	146820.5809181801
117.63527054108216	1.000001008667384	1.0003875014654504	146820.5480929488
118.03607214428857	1.0000008209571514	1.0003153884754332	146820.52053325734
118.43687374749501	1.000000664337143	1.0002552194855712	146820.49753824508
118.8376753507014	1.0000005344759852	1.000205330498812	146820.47847197793
119.2384769539078	1.0000004274806125	1.0001642259052916	146820.46276287452
119.63927855711424	1.0000003398842072	1.000130573849391	146820.44990193527
120.04008016032063	1.0000002686274847	1.000103199038632	146820.43943999475
120.44088176352707	1.0000002110348205	1.0000810735728576	146820.43098421674
120.84168336673346	1.0000001647866577	1.0000633063432454	146820.42419404298
121.24248496993985	1.0000001278895172	1.0000491315111362	146820.41877679006
121.6432865731463	1.0000000986448023	1.000037896523893	146820.41448306933
122.04408817635273	1.0000000756174152	1.0000290500572462	146820.41110217915
122.44488977955909	1.0000000576050299	1.0000221302116656	146820.40845759353
122.84569138276552	1.000000043608696	1.0000167532186923	146820.4064026462
123.24649298597197	1.0000000328052692	1.0000126028498248	146820.40481648274
123.64729458917836	1.0000000245220129	1.0000094206587662	146820.40360033175
124.04809619238476	1.00000001821358	1.0000069971385463	146820.4026741251
124.4488977955912	1.0000000134414566	1.0000051638246816	146820.40197348004
124.84969939879758	1.0000000098558648	1.0000037863423652	146820.401447042
125.25050100200403	1.0000000071800337	1.0000027583643123	146820.40105417543
125.65130260521042	1.000000005196703	1.0000019964253235	146820.40076298203
126.05210420841681	1.0000000037366783	1.000001435525388	146820.4005486206
126.45290581162325	1.000000002669236	1.0000010254445506	146820.4003918983
126.85370741482969	1.0000000018941706	1.0000007276864082	146820.40027810287
127.25450901803605	1.0000000013352717	1.0000005129733482	146820.4001960451
127.65531062124248	1.0000000009350323	1.000000359212839	146820.4001372818
128.05611222444892	1.0000000006503966	1.0000002498638607	146820.4000954915
128.4569138276553	1.0000000004493792	1.0000001726387817	146820.40006597803
128.85771543086173	1.0000000003084035	1.0000001184800043	146820.40004527994
129.25851703406815	1.000000000210226	1.0000000807629108	146820.40003086548
129.65931863727454	1.0000000001423324	1.0000000546800902	146820.4000208973
130.06012024048098	1.0000000000957108	1.0000000367693742	146820.40001405228
130.46092184368737	1.0000000000639213	1.000000024556809	146820.40000938496
130.86172344689376	1.0000000000423983	1.0000000162881226	146820.40000622493
131.2625250501002	1.0000000000279294	1.0000000107296516	146820.4000041006
131.66332665330663	1.0000000000182714	1.0000000070193147	146820.4000026826
132.06412825651302	1.0000000000118705	1.0000000045602842	146820.40000174282
132.46492985971943	1.0000000000076585	1.0000000029421576	146820.40000112442
132.86573146292588	1.0000000000049065	1.0000000018850546	146820.40000072037
133.26653306613227	1.0000000000031215	1.0000000011992762	146820.4000004583
133.6673346693387	1.0000000000019722	1.0000000007576473	146820.40000028955
134.0681362725451	1.0000000000012372	1.0000000004751621	146820.40000018163
134.4689378757515	1.0000000000007705	1.0000000002960323	146820.40000011312
134.86973947895794	1.0000000000004765	1.000000000183038	146820.40000006996
135.27054108216433	1.0000000000002927	1.000000000112436	146820.40000004295
135.67134268537072	1.0000000000001783	1.0000000000685558	146820.40000002616
136.07214428857716	1.000000000000108	1.000000000041498	146820.40000001583
136.4729458917836	1.0000000000000646	1.0000000000249363	146820.40000000948
136.87374749498997	1.0000000000000384	1.0000000000148128	146820.40000000564
137.2745490981964	1.0000000000000226	1.0000000000087839	146820.4000000033
137.67535070140283	1.000000000000013	1.000000000005099	146820.40000000192
138.07615230460922	1.0000000000000075	1.0000000000028284	146820.4000000011
138.4769539078156	1.000000000000004	1.0000000000016007	146820.40000000058
138.87775551102206	1.0000000000000022	1.000000000000856	146820.4000000003
139.27855711422845	1.000000000000001	1.0000000000004095	146820.40000000017
139.6793587174349	1.0000000000000004	1.000000000000149	146820.40000000005
140.08016032064128	1.0000000000000002	1.0000000000000744	146820.40000000002
140.48096192384767	1.0	1.0	146820.4
140.88176352705412	1.0	1.0	146820.4
141.28256513026054	1.0	1.0	146820.4
141.68336673346693	1.0	1.0	146820.4
142.08416833667334	1.0	1.0	146820.4
142.4849699398798	1.0	1.0	146820.4
142.88577154308618	1.0	1.0	146820.4
143.28657314629257	1.0	1.0	146820.4
143.687374749499	1.0	1.0	146820.4
144.0881763527054	1.0	1.0	146820.4
144.48897795591185	1.0	1.0	146820.4
144.88977955911824	1.0	1.0	146820.4
145.29058116232463	1.0	1.0	146820.4
145.69138276553107	1.0	1.0	146820.4
146.0921843687375	1.0	1.0	146820.4
146.49298597194388	1.0	1.0	146820.4
146.8937875751503	1.0	1.0	146820.4
147.29458917835674	1.0	1.0	146820.4
147.69539078156313	1.0	1.0	146820.4
148.09619238476952	1.0	1.0	146820.4
148.49699398797597	1.0	1.0	146820.4
148.89779559118236	1.0	1.0	146820.4
149.2985971943888	1.0	1.0	146820.4
149.6993987975952	1.0	1.0	146820.4
150.10020040080158	1.0	1.0	146820.4
150.50100200400803	1.0	1.0	146820.4
150.90180360721445	1.0	1.0	146820.4
151.3026052104208	1.0	1.0	146820.4
151.70340681362725	1.0	1.0	146820.4
152.1042084168337	1.0	1.0	146820.4
152.5050100200401	1.0	1.0	146820.4
152.90581162324648	1.0	1.0	146820.4
153.30661322645292	1.0	1.0	146820.4
153.7074148296593	1.0	1.0	146820.4
154.10821643286576	1.0	1.0	146820.4
154.50901803607215	1.0	1.0	146820.4
154.90981963927854	1.0	1.0	146820.4
155.31062124248498	1.0	1.0	146820.4
155.7114228456914	1.0	1.0	146820.4
156.11222444889776	1.0	1.0	146820.4
156.5130260521042	1.0	1.0	146820.4
156.91382765531066	1.0	1.0	146820.4
157.31462925851704	1.0	1.0	146820.4
157.71543086172343	1.0	1.0	146820.4
158.11623246492988	1.0	1.0	146820.4
158.51703406813627	1.0	1.0	146820.4
158.91783567134271	1.0	1.0	146820.4
159.3186372745491	1.0	1.0	146820.4
159.7194388777555	1.0	1.0	146820.4
160.12024048096194	1.0	1.0	146820.4
160.52104208416836	1.0	1.0	146820.4
160.92184368737472	1.0	1.0	146820.4
161.32264529058116	1.0	1.0	146820.4
161.7234468937876	1.0	1.0	146820.4
162.124248496994	1.0	1.0	146820.4
162.5250501002004	1.0	1.0	146820.4
162.92585170340683	1.0	1.0	146820.4
163.32665330661322	1.0	1.0	146820.4
163.72745490981967	1.0	1.0	146820.4
164.12825651302606	1.0	1.0	146820.4
164.52905811623245	1.0	1.0	146820.4
164.9298597194389	1.0	1.0	146820.4
165.3306613226453	1.0	1.0	146820.4
165.73146292585167	1.0	1.0	146820.4
166.13226452905812	1.0	1.0	146820.4
166.53306613226457	1.0	1.0	146820.4
166.93386773547095	1.0	1.0	146820.4
167.33466933867734	1.0	1.0	146820.4
167.7354709418838	1.0	1.0	146820.4
168.13627254509018	1.0	1.0	146820.4
168.53707414829663	1.0	1.0	146820.4
168.93787575150301	1.0	1.0	146820.4
169.3386773547094	1.0	1.0	146820.4
169.73947895791585	1.0	1.0	146820.4
170.14028056112227	1.0	1.0	146820.4
170.54108216432863	1.0	1.0	146820.4
170.94188376753507	1.0	1.0	146820.4
171.34268537074152	1.0	1.0	146820.4
171.7434869739479	1.0	1.0	146820.4
172.1442885771543	1.0	1.0	146820.4
172.54509018036075	1.0	1.0	146820.4
172.94589178356713	1.0	1.0	146820.4
173.34669338677358	1.0	1.0	146820.4
173.74749498997997	1.0	1.0	146820.4
174.14829659318636	1.0	1.0	146820.4
174.5490981963928	1.0	1.0	146820.4
174.94989979959922	1.0	1.0	146820.4
175.35070140280558	1.0	1.0	146820.4
175.75150300601203	1.0	1.0	146820.4
176.15230460921848	1.0	1.0	146820.4
176.55310621242486	1.0	1.0	146820.4
176.95390781563125	1.0	1.0	146820.4
177.3547094188377	1.0	1.0	146820.4
177.7555110220441	1.0	1.0	146820.4
178.15631262525054	1.0	1.0	146820.4
178.55711422845692	1.0	1.0	146820.4
178.9579158316633	1.0	1.0	146820.4
179.35871743486976	1.0	1.0	146820.4
179.75951903807618	1.0	1.0	146820.4
180.16032064128254	1.0	1.0	146820.4
180.56112224448898	1.0	1.0	146820.4
180.96192384769543	1.0	1.0	146820.4
181.36272545090182	1.0	1.0	146820.4
181.7635270541082	1.0	1.0	146820.4
182.16432865731466	1.0	1.0	146820.4
182.56513026052104	1.0	1.0	146820.4
182.9659318637275	1.0	1.0	146820.4
183.36673346693388	1.0	1.0	146820.4
183.76753507014027	1.0	1.0	146820.4
184.16833667334672	1.0	1.0	146820.4
184.5691382765531	1.0	1.0	146820.4
184.9699398797595	1.0	1.0	146820.4
185.37074148296594	1.0	1.0	146820.4
185.7715430861724	1.0	1.0	146820.4
186.17234468937878	1.0	1.0	146820.4
186.57314629258516	1.0	1.0	146820.4
186.9739478957916	1.0	1.0	146820.4
187.374749498998	1.0	1.0	146820.4
187.77555110220445	1.0	1.0	146820.4
188.17635270541084	1.0	1.0	146820.4
188.57715430861722	1.0	1.0	146820.4
188.97795591182367	1.0	1.0	146820.4
189.37875751503006	1.0	1.0	146820.4
189.77955911823645	1.0	1.0	146820.4
190.1803607214429	1.0	1.0	146820.4
190.58116232464934	1.0	1.0	146820.4
190.98196392785573	1.0	1.0	146820.4
191.38276553106212	1.0	1.0	146820.4
191.78356713426857	1.0	1.0	146820.4
192.18436873747495	1.0	1.0	146820.4
192.5851703406814	1.0	1.0	146820.4
192.9859719438878	1.0	1.0	146820.4
193.38677354709418	1.0	1.0	146820.4
193.78757515030063	1.0	1.0	146820.4
194.18837675350701	1.0	1.0	146820.4
194.5891783567134	1.0	1.0	146820.4
194.98997995991985	1.0	1.0	146820.4
195.3907815631263	1.0	1.0	146820.4
195.79158316633269	1.0	1.0	146820.4
196.19238476953907	1.0	1.0	146820.4
196.59318637274552	1.0	1.0	146820.4
196.9939879759519	1.0	1.0	146820.4
197.39478957915836	1.0	1.0	146820.4
197.79559118236475	1.0	1.0	146820.4
198.19639278557113	1.0	1.0	146820.4
198.59719438877758	1.0	1.0	146820.4
198.99799599198397	1.0	1.0	146820.4
199.39879759519036	1.0	1.0	146820.4
199.7995991983968	1.0	1.0	146820.4


==> input/psystem11jumpCPL4_4.dat <==
-199.7995991983968	1.0001081310428959	0.9586731277412077	146836.27584297038
-199.3987975951904	1.0001120175290483	0.9571876595454114	146836.84645842187
-198.99799599198397	1.0001159349363544	0.955690366983634	146837.42161372953
-198.59719438877758	1.000119875936306	0.9541840510004403	146838.0002329188
-198.19639278557113	1.0001238381566537	0.9526696182072201	146838.58196769515
-197.79559118236475	1.0001278193967043	0.9511479096571522	146839.16649495187
-197.39478957915836	1.0001318176197571	0.949619703734854	146839.75351565977
-196.9939879759519	1.000135830949933	0.9480857173670475	146840.34275440156
-196.59318637274552	1.0001398576676594	0.9465466077477263	146840.93395870883
-196.19238476953907	1.0001438962040174	0.9450029744970865	146841.52689823232
-195.79158316633269	1.0001479451341573	0.943455362177519	146842.12136377502
-195.39078156312627	1.0001520031699846	0.9419042630885153	146842.7171662184
-194.98997995991985	1.0001560691523037	0.9403501202681185	146843.31413536888
-194.58917835671343	1.000160142042595	0.9387933306353596	146843.9121187506
-194.18837675350701	1.000164220914587	0.9372342482105335	146844.510980368
-193.78757515030063	1.0001683049457668	0.935673187359418	146845.11059945947
-193.38677354709418	1.0001723934089533	0.9341104260137562	146845.71086925987
-192.9859719438878	1.0001764856640407	0.9325462088261448	146846.31169578873
-192.5851703406814	1.0001805811500064	0.9309807502247774	146846.9129966764
-192.18436873747495	1.0001846793772489	0.9294142373408275	146847.51470003944
-191.78356713426857	1.0001887799203202	0.9278468327867343	146848.11674341338
-191.38276553106212	1.0001928824110893	0.9262786772685317	146848.71907274908
-190.98196392785573	1.0001969865323652	0.9247098920228128	146849.32164147648
-190.5811623246493	1.0002010920119984	0.9231405810713574	146849.9244096384
-190.1803607214429	1.0002051986174618	0.9215708332919015	146850.5273430952
-189.77955911823648	1.0002093061509119	0.9200007243060996	146851.13041279934
-189.37875751503006	1.0002134144447141	0.9184303181893165	146851.7335941387
-188.97795591182367	1.0002175233574184	0.9168596690089221	146852.33686634552
-188.57715430861722	1.0002216327701623	0.9152888221990497	146852.94021196832
-188.17635270541084	1.0002257425834742	0.9137178157822051	146853.54361640272
-187.77555110220445	1.0002298527144522	0.912146681447391	146854.14706747694
-187.374749498998	1.000233963094287	0.9105754454978724	146854.75055508842
-186.9739478957916	1.0002380736660985	0.9090041296763679	146855.35407088604
-186.57314629258516	1.00024218438306	0.9074327518835813	146855.9576079946
-186.17234468937878	1.0002462952067772	0.9058613267963191	146856.5611607771
-185.77154308617236	1.0002504061058979	0.9042898664003772	146857.16472463036
-185.37074148296594	1.0002545170549242	0.9027183804434118	146857.7682958108
-184.96993987975952	1.0002586280332029	0.9011468768213693	146858.37187128604
-184.5691382765531	1.0002627390240724	0.8995753619042574	146858.9754486099
-184.16833667334672	1.0002668500141456	0.8980038408105228	146859.57902581687
-183.76753507014027	1.0002709609927098	0.8964323176360761	146860.18260133406
-183.36673346693388	1.0002750719512268	0.8948607956459452	146860.7861739079
-182.9659318637275	1.0002791828829185	0.8932892774319154	146861.38974254325
-182.56513026052104	1.0002832937824264	0.8917177650431724	146861.99330645334
-182.16432865731466	1.0002874046455308	0.8901462600937114	146862.59686501868
-181.7635270541082	1.000291515468922	0.8885747638492066	146863.2004177533
-181.36272545090182	1.0002956262500156	0.8870032772985755	146863.8039642778
-180.9619238476954	1.0002997369868	0.8854318012113391	146864.40750429677
-180.56112224448898	1.0003038476777177	0.8838603361835813	146865.01103758157
-180.16032064128257	1.0003079583215662	0.8822888826755364	146865.61456395566
-179.75951903807615	1.0003120689174212	0.8807174410409665	146866.21808328334
-179.35871743486976	1.0003161794645756	0.8791460115507018	146866.8215954608
-178.9579158316633	1.0003202899624906	0.8775745944113433	146867.42510040884
-178.55711422845692	1.0003244004107572	0.8760031897794655	146868.02859806753
-178.15631262525054	1.0003285108090665	0.8744317977736838	146868.63208839146
-177.7555110220441	1.0003326211571857	0.8728604184832066	146869.23557134645
-177.3547094188377	1.0003367314549414	0.8712890519749552	146869.83904690706
-176.95390781563125	1.0003408417022035	0.8697176982988004	146870.4425150542
-176.55310621242486	1.0003449518988765	0.8681463574918098	146871.0459757738
-176.15230460921845	1.0003490620448894	0.8665750295812669	146871.64942905548
-175.75150300601203	1.00035317214019	0.8650037145874157	146872.25287489154
-175.3507014028056	1.000357282184741	0.863432412524772	146872.85631327654
-174.9498997995992	1.0003613921785157	0.8618611234040199	146873.45974420654
-174.5490981963928	1.0003655021214948	0.8602898472327477	146874.06316767872
-174.14829659318636	1.0003696120136647	0.8587185840163918	146874.66658369105
-173.74749498997997	1.0003737218550164	0.8571473337588991	146875.26999224225
-173.34669338677358	1.0003778316455434	0.8555760964627221	146875.87339333133
-172.94589178356713	1.0003819413852422	0.8540048721295356	146876.4767869578
-172.54509018036075	1.0003860510741107	0.8524336607606107	146877.08017312136
-172.1442885771543	1.0003901607121477	0.8508624623564238	146877.6835518218
-171.7434869739479	1.0003942702993531	0.849291276917463	146878.28692305915
-171.34268537074152	1.0003983798357277	0.8477201044436912	146878.89028683346
-170.94188376753507	1.0004024893212717	0.8461489449352174	146879.49364314484
-170.54108216432866	1.0004065987559871	0.844577798391598	146880.09699199352
-170.14028056112224	1.000410708139875	0.8430066648127185	146880.7003333797
-169.73947895791585	1.0004148174729368	0.8414355441981728	146881.30366730355
-169.3386773547094	1.0004189267551746	0.8398644365474718	146881.90699376544
-168.93787575150301	1.00042303598659	0.8382933418604377	146882.51031276555
-168.53707414829663	1.0004271451671847	0.836722260136393	146883.11362430413
-168.13627254509018	1.000431254296961	0.8351511913751553	146883.7169283815
-167.7354709418838	1.0004353633759202	0.8335801355759785	146884.32022499794
-167.33466933867734	1.0004394724040644	0.832009092738603	146884.9235141537
-166.93386773547095	1.0004435813813954	0.8304380628624694	146885.52679584903
-166.53306613226454	1.0004476903079156	0.8288670459472831	146886.13007008427
-166.13226452905812	1.000451799183626	0.8272960419925947	146886.73333685962
-165.7314629258517	1.0004559080085285	0.8257250509978832	146887.33659617536
-165.3306613226453	1.0004600167826248	0.8241540729630382	146887.93984803167
-164.9298597194389	1.0004641255059161	0.8225831078875747	146888.5430924288
-164.52905811623248	1.0004682341784037	0.8210121557715313	146889.1463293669
-164.12825651302606	1.000472342800088	0.8194412166151281	146889.74955884603
-163.72745490981967	1.0004764513709679	0.8178702904185545	146890.35278086603
-163.32665330661322	1.0004805598910416	0.8162993771830758	146890.95599542666
-162.92585170340683	1.0004846683603057	0.814728476910217	146891.55920252742
-162.5250501002004	1.0004887767787534	0.8131575896029186	146892.16240216728
-162.124248496994	1.0004928851463732	0.8115867152659065	146892.7655943446
-161.7234468937876	1.0004969934631471	0.8100158539061045	146893.36877905665
-161.32264529058116	1.0005011017290475	0.8084450055345276	146893.97195629944
-160.92184368737475	1.000505209944032	0.8068741701675155	146894.57512606675
-160.52104208416836	1.0005093181080371	0.8053033478295573	146895.17828834924
-160.12024048096194	1.0005134262209696	0.8037325385567561	146895.78144313325
-159.71943887775552	1.0005175342826924	0.8021617424017718	146896.3845903986
-159.3186372745491	1.000521642293006	0.8005909594410162	146896.98773011606
-158.91783567134271	1.000525750251623	0.7990201897848024	146897.59086224338
-158.51703406813627	1.0005298581581312	0.7974494335909346	146898.19398672009
-158.11623246492988	1.0005339660119443	0.7958786910837994	146898.79710346006
-157.71543086172346	1.0005380738122345	0.7943079625803477	146899.40021234177
-157.31462925851704	1.0005421815578386	0.7927372485254798	146900.00331319447
-156.91382765531066	1.0005462892471346	0.7911665495398473	146900.60640578
-156.5130260521042	1.0005503968778748	0.7895958664833317	146901.20948976834
-156.1122244488978	1.0005545044469621	0.7880252005403208	146901.81256470474
-155.7114228456914	1.0005586119501584	0.7864545533316984	146902.41562996703
-155.31062124248498	1.0005627193817006	0.7848839270616265	146903.01868470904
-154.90981963927857	1.0005668267337995	0.7833133247089187	146903.62172778713
-154.50901803607215	1.0005709339959943	0.7817427502741051	146904.22475766548
-154.10821643286576	1.0005750411543253	0.7801722090959895	146904.8277722945
-153.7074148296593	1.0005791481902788	0.778601708254188	146905.430768956
-153.30661322645292	1.0005832550794582	0.7770312570785022	146906.0337440681
-152.9058116232465	1.0005873617899164	0.7754608677864502	146906.63669294023
-152.5050100200401	1.0005914682800816	0.773890556275702	146907.23960946887
-152.1042084168337	1.0005955744962016	0.7723203431020897	146907.8424857621
-151.70340681362725	1.0005996803692143	0.7707502546765557	146908.44531168017
-151.30260521042084	1.0006037858109504	0.7691803247167013	146909.04807427805
-150.90180360721445	1.000607890709565	0.767610595994948	146909.6507571346
-150.50100200400803	1.0006119949240853	0.7660411224226029	146910.25333955218
-150.1002004008016	1.0006160982779624	0.7644719715166236	146910.85579560974
-149.6993987975952	1.0006202005515161	0.7629032272890127	146911.4580930538
-149.2985971943888	1.0006243014731602	0.7613349936022555	146912.06019200996
-148.8977955911824	1.0006284007093142	0.7597673980282647	146912.6620435018
-148.49699398797597	1.000632497852918	0.7582005962405962	146913.26358776455
-148.09619238476952	1.0006365924104943	0.7566347769627182	146913.86475234572
-147.69539078156313	1.0006406837877346	0.7550701674803424	146914.4654499887
-147.29458917835674	1.0006447712736302	0.7535070397121569	146915.06557630288
-146.8937875751503	1.0006488540232132	0.751945716809104	146915.66500722978
-146.4929859719439	1.0006529310390464	0.7503865802355487	146916.2635963252
-146.0921843687375	1.0006570011516542	0.7488300772532933	146916.86117188632
-145.69138276553107	1.0006610629991803	0.747276728702793	146917.45753396486
-145.29058116232468	1.000665115006627	0.7457271369438249	146918.05245131897
-144.88977955911824	1.0006691553651217	0.7441819937862489	146918.6456583693
-144.48897795591185	1.0006731820117458	0.7426420882055488	146919.2368522373
-144.08817635270543	1.0006771926105362	0.7411083136103582	146919.82568995596
-143.687374749499	1.0006811845353465	0.739581674399566	146920.4117859534
-143.28657314629257	1.0006851548553153	0.738063291520747	146920.99470991932
-142.88577154308618	1.000689100323731	0.7365544067313289	146921.5739851703
-142.4849699398798	1.000693017371105	0.7350563852497356	146922.1490876326
-142.08416833667334	1.000696902103253	0.7335707164910897	146922.71944556045
-141.68336673346695	1.0007007503051555	0.7320990125927627	146923.28444010305
-141.28256513026054	1.000704557451285	0.7306430044668675	146923.84340682064
-140.88176352705412	1.0007083187229904	0.7292045351530404	146924.39563823692
-140.48096192384773	1.0007120290333806	0.7277855503033206	146924.94038749256
-140.08016032064128	1.0007156830599755	0.7263880856959669	146925.47687313883
-139.6793587174349	1.0007192752851826	0.7250142517556319	146926.00428508062
-139.27855711422848	1.0007228000444288	0.7236662151454484	146926.52179164306
-138.87775551102206	1.0007262515815265	0.7223461775920711	146927.02854770035
-138.4769539078156	1.000729624110587	0.7210563522061435	146927.52370376603
-138.07615230460922	1.0007329118835506	0.7197989376528398	146928.00641590764
-137.67535070140283	1.0007361092621427	0.7185760906311418	146928.4758563115
-137.2745490981964	1.0007392107928508	0.717389897194835	146928.93122429066
-136.87374749499	1.0007422112833284	0.7162423435289718	146929.37175750278
-136.47294589178358	1.0007451058784853	0.7151352868445665	146929.79674312155
-136.07214428857716	1.0007478901344398	0.7140704270919324	146930.2055286945
-135.67134268537075	1.0007505600884705	0.7130492802017367	146930.59753241326
-135.27054108216433	1.0007531123231528	0.7120731535523241	146930.97225253022
-134.86973947895794	1.0007555440229505	0.7111431243205587	146931.3292756672
-134.46893787575152	1.0007578530217136	0.7102600213114372	146931.6682837892
-134.0681362725451	1.0007600378397483	0.7094244107766542	146931.989059647
-133.6673346693387	1.000762097709407	0.7086365866235931	146932.2914905342
-133.2665330661323	1.0007640325884621	0.7078965652968389	146932.57557025104
-132.86573146292588	1.0007658431608792	0.7072040854798117	146932.84139921755
-132.46492985971943	1.0007675308249644	0.7065586126253363	146933.0891827336
-132.06412825651304	1.0007690976692316	0.7059593481840842	146933.31922743566
-131.66332665330663	1.000770546436679	0.70540524326647	146933.53193605176
-131.2625250501002	1.0007718804784937	0.7048950163480845	146933.72780060463
-130.8617234468938	1.000773103698483	0.7044271745233543	146933.90739425275
-130.46092184368737	1.0007742204897598	0.7040000377208157	146934.07136199472
-130.06012024048098	1.0007752356653927	0.7036117652288191	146934.2204104872
-129.65931863727457	1.0007761543848266	0.703260383837921	146934.355297242
-129.25851703406815	1.0007769820779335	0.7029438168901777	146934.47681947504
-128.85771543086173	1.0007777243685305	0.70265991353299	146934.58580287738
-128.45691382765534	1.000778386999111	0.7024064775091863	146934.68309056427
-128.05611222444892	1.0007789757584096	0.7021812948614939	146934.76953244
-127.65531062124248	1.0007794964132344	0.7019821600080268	146934.84597518964
-127.25450901803609	1.000779954645774	0.70180689972066	146934.9132530744
-126.85370741482969	1.0007803559973603	0.7016533946364303	146934.97217967483
-126.45290581162325	1.000780705819391	0.701519598028991	146935.0235406853
-126.05210420841686	1.000781009231876	0.7014035516652452	146935.06808782773
-125.65130260521042	1.000781271089804	0.701303398669947	146935.10653391347
-125.25050100200403	1.0007814959573018	0.7012173934102306	146935.13954904943
-124.84969939879763	1.0007816880893412	0.7011439084920494	146935.1677579523
-124.4488977955912	1.0007818514205749	0.7010814390326384	146935.19173830937
-124.04809619238476	1.0007819895607244	0.7010286044229983	146935.21202010137
-123.64729458917839	1.0007821057958455	0.7009841478460694	146935.22908578833
-123.24649298597197	1.0007822030947031	0.7009469338374708	146935.24337124554
-122.84569138276552	1.000782284119464	0.7009159441976928	146935.25526733336
-122.44488977955913	1.0007823512398888	0.7008902725631467	146935.26512198095
-122.04408817635273	1.0007824065502289	0.7008691179440117	146935.27324266723
-121.6432865731463	1.0007824518880784	0.7008517775141919	146935.2798991884
-121.24248496993991	1.0007824888544783	0.7008376389221851	146935.28532661003
-120.84168336673346	1.0007825188346526	0.7008261723598554	146935.28972831124
-120.44088176352707	1.0007825430188326	0.7008169225982922	146935.2932790422
-120.04008016032067	1.0007825624227116	0.700809501164162	146935.2961279275
-119.63927855711424	1.000782577907156	0.700803578800839	146935.2984013598
-119.23847695390782	1.0007825901968896	0.7007988783225398	146935.3002057434
-118.83767535070143	1.0007825998979334	0.7007951679436741	146935.30163005454
-118.43687374749501	1.0007826075136654	0.7007922551364607	146935.30274819935
-118.03607214428858	1.0007826134594207	0.7007899810474417	146935.3036211575
-117.63527054108218	1.000782618075601	0.7007882154823972	146935.30429890697
-117.23446893787577	1.000782621639318	0.70078685245447	146935.30482213333
-116.83366733466934	1.0007826243746079	0.7007858062761836	146935.30522372967
-116.43286573146295	1.0007826264613005	0.7007850081675121	146935.3055300987
-116.03206412825651	1.0007826280426253	0.7007844033475848	146935.30576226945
-115.63126252505012	1.00078262923165	0.7007839485712047	146935.30593684255
-115.23046092184372	1.00078263011665	0.7007836100754308	146935.3060667786
-114.82965931863728	1.0007826307655012	0.7007833618998529	146935.30616204318
-114.42885771543087	1.0007826312291743	0.7007831845497557	146935.30623011987
-114.02805611222448	1.0007826315443966	0.7007830639777284	146935.30627640092
-113.62725450901806	1.0007826317355308	0.7007829908658336	146935.30630446333
-113.22645290581163	1.0007826318156903	0.7007829601985737	146935.30631623237
-112.82565130260522	1.0007826317870858	0.7007829711302832	146935.30631203266
-112.42484969939882	1.0007826316405728	0.7007830271586318	146935.30629052155
-112.02404809619239	1.0007826313543284	0.700783136630277	146935.30624849504
-111.623246492986	1.0007826308915575	0.7007833136181705	146935.30618055083
-111.22244488977955	1.0007826301970864	0.7007835792248746	146935.3060785883
-110.82164328657316	1.0007826291926682	0.7007839633772321	146935.30593111922
-110.42084168336676	1.000782627770788	0.7007845071968585	146935.3057223582
-110.02004008016033	1.0007826257867192	0.7007852660375619	146935.30543105642
-109.61923847695391	1.0007826230485588	0.7007863132964391	146935.30502903863
-109.21843687374752	1.000782619304957	0.700787745107915	146935.3044794015
-108.8176352705411	1.0007826142302356	0.7007896860343158	146935.3037343289
-108.41683366733467	1.0007826074066284	0.7007922958592804	146935.30273248412
-108.01603206412827	1.000782598303387	0.7007957775787936	146935.30139594257
-107.61523046092186	1.0007825862525772	0.7008003866583581	146935.2996266379
-107.21442885771543	1.000782570421474	0.7008064415914511	146935.29730230896
-106.81362725450904	1.0007825497815943	0.7008143357430096	146935.29427195358
-106.4128256513026	1.0007825230745724	0.7008245504017646	146935.29035081793
-106.01202404809621	1.0007824887752728	0.7008376688877346	146935.28531498104
-105.6112224448898	1.0007824450527774	0.7008543914743758	146935.27889562678
-105.21042084168337	1.0007823897301278	0.700875550784918	146935.27077313323
-104.80961923847696	1.0007823202439832	0.700902127222276	146935.2605711497
-104.40881763527057	1.0007822336056262	0.7009352638833124	146935.24785087147
-104.00801603206415	1.0007821263650067	0.7009762803110391	146935.23210576084
-103.60721442885772	1.0007819945797407	0.7010266843499925	146935.21275699534
-103.20641282565131	1.0007818337911596	0.7010881813078678	146935.18914995156
-102.80561122244491	1.0007816390095883	0.701162679584461	146935.16055204335
-102.40480961923848	1.0007814047110397	0.7012522919355784	146935.12615223674
-102.00400801603209	1.0007811248473906	0.7013593315800843	146935.0850625438
-101.60320641282564	1.0007807928718568	0.7014863024551333	146935.03632176315
-101.20240480961925	1.0007804017812154	0.7016358830658176	146934.97890167875
-100.80160320641285	1.0007799441756948	0.7018109035773747	146934.91171585317
-100.40080160320642	1.0007794123368385	0.7020143160321216	146934.83363105956
-100.0	1.0007787983229037	0.7022491578603666	146934.74348128805
-99.59919839679361	1.0007780940805582	0.7025185091572007	146934.64008414518
-99.1983967935872	1.0007772915708155	0.7028254445126813	146934.52225934376
-98.79759519038075	1.00077638290633	0.703172980498776	146934.38884886054
-98.39679358717436	1.0007753604964273	0.703564020196632	146934.23873822964
-97.99599198396797	1.0007742171956213	0.7040012963903998	146934.070878348
-97.59519038076152	1.0007729464509025	0.7044873152323388	146933.8843071001
-97.19438877755513	1.0007715424428119	0.7050243022856353	146933.6781700706
-96.7935871743487	1.000770000215292	0.7056141528580627	146933.45173960924
-96.3927855711423	1.0007683157895195	0.7062583884660819	146933.20443154356
-95.9919839679359	1.0007664862573802	0.7069581210841563	146932.93581890306
-95.59118236472946	1.0007645098509421	0.7077140265762412	146932.64564211926
-95.19038076152303	1.0007623859851724	0.7085263283601644	146932.3338152974
-94.78957915831666	1.0007601152721854	0.7093947919636462	146932.00042830838
-94.38877755511024	1.000757699506443	0.7103187306890909	146931.6457446158
-93.98797595190379	1.0007551416215044	0.7112970221618032	146931.27019492592
-93.5871743486974	1.0007524456200516	0.7123281350987183	146930.8743669142
-93.18637274549101	1.0007496164799672	0.7134101652378624	146930.45899143536
-92.78557114228457	1.0007466600401154	0.7145408790295102	146930.02492575374
-92.38476953907818	1.000743582870177	0.7157177634257684	146929.57313443252
-91.98396793587175	1.0007403921293405	0.716938079932938	146929.10466858663
-91.58316633266534	1.0007370954188657	0.718198921005318	146928.620644236
-91.18236472945894	1.000733700633498	0.7194972668778649	146928.12222049042
-90.78156312625251	1.000730215816452	0.7208300410332152	146927.6105782578
-90.38076152304608	1.0007266490222066	0.7221941626786301	146927.0869001
-89.9799599198397	1.00072300819073	0.7235865948522661	146926.55235176624
-89.57915831663328	1.0007193010359976	0.7250043870600008	146926.0080658256
-89.17835671342684	1.0007155349508619	0.7264447116577387	146925.4551276995
-88.77755511022045	1.0007117169294948	0.7279048935130878	146924.8945642752
-88.37675350701406	1.0007078535078255	0.7293824327823509	146924.32733516034
-87.97595190380761	1.0007039507216684	0.7308750209224728	146923.75432653565
-87.57515030060122	1.0007000140815958	0.7323805502975044	146923.17634746552
-87.17434869739479	1.0006960485631085	0.733897117935036	146922.594128455
-86.77354709418839	1.0006920586102692	0.7354230241325185	146922.00832198316
-86.37274549098198	1.0006880481507325	0.7369567667070583	146921.4195047098
-85.97194388777555	1.0006840206199712	0.7384970317250573	146920.8281810324
-85.57114228456915	1.00067997899252	0.7400426815518083	146920.23478767337
-85.17034068136275	1.0006759258181364	0.7415927410178051	146919.6396989891
-84.76953907815633	1.000671863260962	0.7431463824398017	146919.04323271973
-84.36873747494988	1.0006677931399923	0.7447029101409114	146918.44565593093
-83.96793587174349	1.0006637169694257	0.7462617450181765	146917.84719093787
-83.5671342685371	1.000659635997736	0.7478224095971889	146917.248021042
-83.16633266533066	1.0006555512445872	0.7493845139128421	146916.64829595078
-82.76553106212427	1.0006514635349677	0.7509477424550511	146916.04813678935
-82.36472945891784	1.000647373530149	0.7525118423267613	146915.4476406459
-81.96392785571143	1.0006432817552753	0.7540766126931726	146914.8468846222
-81.56312625250503	1.0006391886235495	0.7556418955302665	146914.24592938498
-81.1623246492986	1.0006350944571223	0.7572075676366347	146913.64482223248
-80.7615230460922	1.0006309995048661	0.7587735338353198	146913.04359970425
-80.36072144288579	1.0006269039573001	0.760339721265876	146912.44228977239
-79.95991983967937	1.000622807958953	0.7619060746565525	146911.84091365666
-79.55911823647293	1.0006187116184757	0.7634725524560251	146911.23948730924
-79.15831663326654	1.0006146150168138	0.7650391237084423	146910.6380226146
-78.75751503006015	1.0006105182137315	0.7666057655586789	146910.03652834732
-78.3567134268537	1.0006064212529584	0.7681724612830865	146909.43501092785
-77.95591182364731	1.000602324166206	0.769739198754481	146908.83347501204
-77.55511022044088	1.0005982269762659	0.7713059692569221	146908.23192394615
-77.15430861723448	1.0005941296993714	0.7728727665821521	146907.6303601136
-76.75350701402807	1.0005900323469825	0.7744395863474542	146907.02878519692
-76.35270541082164	1.0005859349271173	0.7760064254863629	146906.42720037332
-75.95190380761524	1.0005818374453352	0.7775732818726517	146905.82560645908
-75.55110220440883	1.0005777399054574	0.7791401540448423	146905.2240040152
-75.15030060120242	1.0005736423100857	0.7807070410076932	146904.6223934237
-74.74949899799597	1.0005695446609764	0.782273942089298	146904.02077494242
-74.34869739478958	1.000565446959304	0.7838408568402607	146903.4191487438
-73.94789579158319	1.0005613492058472	0.7854077849625691	146902.81751494214
-73.54709418837675	1.0005572514011172	0.7869747262605695	146902.2158736126
-73.14629258517036	1.0005531535454457	0.7885416806069424	146901.61422480375
-72.74549098196393	1.0005490556390473	0.790108647919657	146901.01256854716
-72.34468937875752	1.0005449576820578	0.7916756281462342	146900.41090486277
-71.94388777555112	1.0005408596745629	0.7932426212538498	146899.80923376317
-71.54308617234469	1.000536761616616	0.7948096272217753	146899.2075552562
-71.14228456913828	1.0005326635082494	0.7963766460372774	146898.6058693466
-70.7414829659319	1.000528565349482	0.7979436776930283	146898.00417603707
-70.34068136272546	1.000524467140325	0.7995107221841894	146897.40247532938
-69.93987975951903	1.0005203688807847	0.8010777795085218	146896.80076722434
-69.53907815631263	1.0005162705708637	0.8026448496645076	146896.19905172242
-69.13827655310622	1.0005121722105628	0.8042119326516195	146895.5973288237
-68.73747494989979	1.0005080737998817	0.8057790284696019	146894.99559852816
-68.3366733466934	1.0005039753388194	0.8073461371187499	146894.39386083558
-67.93587174348697	1.000499876827375	0.8089132585990261	146893.79211574592
-67.53507014028057	1.0004957782655464	0.8104803929110252	146893.19036325882
-67.13426853707416	1.000491679653332	0.8120475400550113	146892.58860337408
-66.73346693386773	1.00048758099073	0.8136147000315392	146891.98683609138
-66.33266533066133	1.0004834822777386	0.8151818728409103	146891.3850614105
-65.93186372745494	1.000479383514356	0.8167490584836401	146890.78327933114
-65.5310621242485	1.0004752847005802	0.8183162569603287	146890.18148985307
-65.13026052104208	1.0004711858364095	0.8198834682712358	146889.57969297597
-64.72945891783567	1.0004670869218415	0.821450692416917	146888.97788869953
-64.32865731462927	1.0004629879568743	0.8230179293978982	146888.37607702345
-63.927855711422836	1.0004588889415065	0.8245851792145458	146887.77425794755
-63.52705410821645	1.0004547898757359	0.8261524418673866	146887.1724314715
-63.126252505010015	1.0004506907595603	0.8277197173570103	146886.57059759492
-62.72545090180361	1.0004465915929779	0.8292870056837944	146885.96875631766
-62.32464929859721	1.0004424923759871	0.8308543068480337	146885.36690763937
-61.923847695390776	1.0004383931085858	0.8324216208504375	146884.7650515598
-61.52304609218437	1.0004342937907722	0.8339889476914479	146884.16318807867
-61.122244488977984	1.000430194422544	0.8355562873714433	146883.56131719568
-60.72144288577155	1.0004260950038995	0.8371236398908655	146882.9594389105
-60.32064128256512	1.0004219955348366	0.8386910052502733	146882.35755322292
-59.91983967935872	1.0004178960153538	0.8402583834501881	146881.75566013265
-59.51903807615231	1.000413796445449	0.841825774490948	146881.1537596394
-59.11823647294588	1.0004096968251197	0.8433931783732569	146880.5518517428
-58.71743486973949	1.000405597154365	0.8449605950973402	146879.94993644275
-58.31663326653306	1.000401497433182	0.8465280246638247	146879.34801373875
-57.91583166332666	1.0003973976615694	0.8480954670731677	146878.7460836307
-57.51503006012025	1.0003932978395251	0.8496629223256946	146878.1441461182
-57.11422845691382	1.000389197967047	0.8512303904219316	146877.54220120102
-56.71342685370742	1.0003850980441333	0.8527978713624716	146876.94024887888
-56.31262525050103	1.000380998070782	0.8543653651476499	146876.33828915143
-55.9118236472946	1.0003768980469916	0.8559328717780629	146875.73632201852
-55.51102204408818	1.0003727979727597	0.8575003912541943	146875.13434747976
-55.110220440881776	1.0003686978480844	0.8590679235764523	146874.5323655349
-54.70941883767537	1.0003645976729638	0.8606354687453225	146873.93037618362
-54.308617234468926	1.000360497447396	0.8622030267612161	146873.32837942566
-53.90781563126254	1.0003563971713794	0.863770597624576	146872.72637526077
-53.50701402805612	1.0003522968449117	0.8653381813359973	146872.12436368866
-53.1062124248497	1.0003481964679908	0.8669057778959653	146871.522344709
-52.7054108216433	1.0003440960406151	0.868473387304929	146870.92031832153
-52.304609218436894	1.0003399955627825	0.870041009563368	146870.31828452594
-51.90380761523045	1.0003358950344914	0.8716086446716189	146869.71624332204
-51.50300601202406	1.0003317944557395	0.8731762926302774	146869.11419470946
-51.10220440881764	1.000327693826525	0.874743953439978	146868.51213868795
-50.701402805611224	1.000323593146846	0.8763116271008299	146867.91007525718
-50.30060120240482	1.0003194924167005	0.8778793136135417	146867.30800441693
-49.89979959919842	1.0003153916360865	0.8794470129785591	146866.70592616688
-49.498997995991985	1.0003112908050023	0.8810147251962513	146866.10384050675
-49.09819639278558	1.0003071899234457	0.88258245026722	146865.50174743627
-48.697394789579164	1.0003030889914148	0.8841501881919087	146864.8996469551
-48.296593186372746	1.000298988008908	0.8857179389708765	146864.29753906306
-47.89579158316634	1.000294886975923	0.8872857026044177	146863.69542375978
-47.49498997995994	1.000290785892458	0.8888534790930598	146863.093301045
-47.09418837675351	1.0002866847585112	0.890421268437392	146862.4911709185
-46.693386773547104	1.0002825835740807	0.8919890706377872	146861.88903337996
-46.292585170340686	1.0002784823391644	0.893556885694773	146861.28688842905
-45.89178356713427	1.0002743810537602	0.8951247136086385	146860.68473606548
-45.490981963927865	1.0002702797178664	0.8966925543800603	146860.08257628902
-45.09018036072146	1.0002661783314808	0.8982604080094423	146859.48040909934
-44.68937875751503	1.000262076894602	0.899828274497272	146858.87823449622
-44.288577154308626	1.0002579754072276	0.901396153844109	146858.2760524793
-43.88777555110221	1.000253873869356	0.9029640460502104	146857.6738630484
-43.48697394789579	1.0002497722809849	0.9045319511164308	146857.07166620312
-43.08617234468939	1.0002456706421123	0.9060998690428511	146856.4694619432
-42.685370741482984	1.0002415689527369	0.9076677998300237	146855.8672502684
-42.28456913827655	1.0002374672128562	0.9092357434786192	146855.26503117842
-41.88376753507015	1.0002333654224684	0.910803699989053	146854.662804673
-41.48296593186373	1.0002292635815717	0.9123716693616504	146854.06057075178
-41.08216432865731	1.0002251616901643	0.9139396515969395	146853.4583294146
-40.68136272545091	1.0002210597482437	0.9155076466955133	146852.85608066103
-40.28056112224451	1.0002169577558084	0.9170756546576706	146852.25382449088
-39.879759519038075	1.0002128557128567	0.9186436754839314	146851.6515609039
-39.47895791583167	1.000208753619386	0.9202117091748906	146851.0492898997
-39.078156312625254	1.0002046514753946	0.9217797557309624	146850.447011478
-38.67735470941885	1.0002005492808808	0.9233478151526205	146849.84472563863
-38.27655310621243	1.0001964470358427	0.9249158874402862	146849.24243238123
-37.87575150300603	1.000192344740278	0.9264839725943981	146848.64013170553
-37.4749498997996	1.000188242394185	0.9280520706155528	146848.0378236112
-37.074148296593194	1.000184139997562	0.929620181504274	146847.43550809805
-36.673346693386776	1.0001800375504066	0.9311883052608608	146846.8331851657
-36.27254509018037	1.0001759350527168	0.9327564418858677	146846.2308548139
-35.871743486973955	1.0001718325044913	0.9343245913799254	146845.6285170424
-35.47094188376755	1.0001677299057274	0.9358927537431889	146845.02617185086
-35.07014028056112	1.0001636272564236	0.9374609289763264	146844.42381923902
-34.669338677354716	1.0001595245565782	0.9390291170797412	146843.82145920664
-34.2685370741483	1.000155421806189	0.9405973180541097	146843.2190917534
-33.867735470941895	1.000151319005254	0.9421655318996186	146842.61671687898
-33.46693386773548	1.000147216153771	0.9437337586169355	146842.0143345831
-33.066132264529074	1.0001431132517384	0.9453019982064674	146841.41194486554
-32.66533066132264	1.0001390102991545	0.9468702506686654	146840.80954772598
-32.26452905811624	1.000134907296017	0.9484385160040845	146840.20714316412
-31.86372745490982	1.0001308042423243	0.950006794213099	146839.60473117974
-31.462925851703417	1.000126701138074	0.9515750852961911	146839.00231177246
-31.062124248497	1.0001225979832649	0.9531433892537334	146838.39988494213
-30.661322645290596	1.0001184947778967	0.9547117060854663	146837.7974506887
-30.260521042084164	1.0001143915219732	0.9562800357900098	146837.1950090127
-29.85971943887776	1.0001102882155122	0.9578483783599254	146836.59255991678
-29.458917835671343	1.000106184858576	0.9594167337711677	146835.99010341006
-29.05811623246494	1.000102081451363	0.9609851019476261	146835.3876395217
-28.657314629258522	1.0000979779944597	0.9625534826650206	146834.78516833775
-28.25651302605212	1.0000938744895007	0.9641218752982825	146834.18269009827
-27.855711422845687	1.0000897709408119	0.9656902781937737	146833.58020543837
-27.454909819639283	1.000085667359266	0.9672586871958462	146832.97771595436
-27.054108216432866	1.000081563770852	0.9688270923709059	146832.375225462
-26.653306613226462	1.0000774602347065	0.9703954711169391	146831.7727426437
-26.252505010020045	1.0000733568789941	0.9719637744499268	146831.17028631666
-25.85170340681364	1.0000692539684304	0.9735319011970518	146830.56789534652
-25.45090180360721	1.0000651520242865	0.9750996521324834	146829.96564626653
-25.050100200400806	1.0000610520255029	0.9766666531153174	146829.36368280512
-24.649298597194388	1.0000569557256869	0.9782322339387687	146828.76226242763
-24.248496993987985	1.0000528661213097	0.9797952493948661	146828.16182507714
-23.847695390781567	1.0000487880959668	0.981353833055325	146827.56308776507
-23.446893787575164	1.0000447292387258	0.9829050845225235	146826.9671647214
-23.04609218436873	1.0000407007884684	0.9844447085353607	146826.37570604324
-22.645290581162342	1.000036718593356	0.9859666483032206	146825.79103856397
-22.24448897795591	1.0000328039061368	0.9874627815848902	146825.21628262056
-21.843687374749507	1.000028983781552	0.9889227688431373	146824.65541040097
-21.44288577154309	1.000025290826589	0.9903341487273173	146824.1132092761
-21.042084168336686	1.000021762100366	0.9916827585406998	146823.59512028057
-20.641282565130254	1.0000184370782799	0.992953512308209	146823.10693920788
-20.240480961923865	1.0000153547735886	0.9941315008296541	146822.6543940002
-19.839679358717433	1.0000125503134376	0.9952033002040266	146822.24264203903
-19.43887775551103	1.0000100514420072	0.9961583081818631	146821.87575673606
-19.038076152304612	1.0000078755147395	0.9969898928255375	146821.55628622425
-18.63727454909821	1.0000060275153595	0.9976961502827273	146821.28496221607
-18.236472945891776	1.000004499466135	0.9982801301133454	146821.06061341774
-17.835671342685387	1.0000032713454914	0.9987494845676601	146820.88030025357
-17.434869739478955	1.0000023133404288	0.9991156077641989	146820.73964556708
-17.034068136272552	1.0000015890191079	0.9993924232250349	146820.633300421
-16.633266533066134	1.0000010588718433	0.9995950306310342	146820.55546398758
-16.23246492985973	1.0000006836633861	0.999738424701085	146820.50037573182
-15.831663326653299	1.0000004271529097	0.9998364557171786	146820.46271476106
-15.43086172344691	1.000000257926167	0.9999011293463125	146820.437868823
-15.030060120240478	1.0000001502890197	0.9999422651738462	146820.42206549397
-14.629258517034074	1.0000000843413481	0.9999674684663507	146820.41238303046
-14.228456913827657	1.0000000454541091	0.9999823300306973	146820.40667359048
-13.827655310621253	1.0000000234036384	0.9999907570613903	146820.40343613154
-13.426853707414821	1.000000011390224	0.9999953482148667	146820.40167231724
-13.026052104208432	1.0000000051069589	0.9999977494682237	146820.40074980573
-12.625250501002	1.000000001954852	0.9999989540820504	146820.40028701216
-12.224448897795597	1.0000000004394454	0.9999995331957303	146820.40006451955
-11.823647294589179	0.9999999997419006	0.9999997997457598	146820.39996210573
-11.422845691382776	0.999999999434778	0.9999999170874505	146820.39991701388
-11.022044088176344	0.9999999993055657	0.9999999664367696	146820.39989804287
-10.621242484969954	0.9999999992536782	0.9999999862345128	146820.39989042474
-10.220440881763523	0.9999999992338163	0.9999999937929676	146820.3998875086
-9.81963927855712	0.9999999992265813	0.9999999965256244	146820.39988644636
-9.418837675350701	0.9999999992240804	0.999999997448967	146820.39988607916
-9.018036072144298	0.9999999992232653	0.9999999977278783	146820.3998859595
-8.617234468937866	0.9999999992230191	0.999999997789288	146820.39988592334
-8.216432865731477	0.9999999992229543	0.9999999977811759	146820.39988591385
-7.815631262525045	0.9999999992229441	0.9999999977521419	146820.39988591234
-7.414829659318642	0.9999999992229489	0.9999999977171218	146820.39988591304
-7.014028056112224	0.9999999992229571	0.9999999976807237	146820.39988591426
-6.6132264529058205	0.9999999992229659	0.9999999976439524	146820.39988591554
-6.212424849699389	0.9999999992229742	0.99999999760718	146820.39988591676
-5.811623246492999	0.999999999222982	0.9999999975706313	146820.3998859179
-5.4108216432865675	0.9999999992229891	0.99999999753412	146820.39988591895
-5.010020040080164	0.9999999992229954	0.9999999974976473	146820.39988591988
-4.609218436873746	0.9999999992230012	0.9999999974613217	146820.39988592072
-4.208416833667343	0.9999999992230064	0.9999999974249972	146820.39988592148
-3.807615230460911	0.999999999223011	0.9999999973888579	146820.39988592215
-3.4068136272545217	0.999999999223015	0.9999999973526831	146820.39988592273
-3.00601202404809	0.9999999992230185	0.9999999973165452	146820.39988592325
-2.6052104208416864	0.9999999992230214	0.9999999972805537	146820.3998859237
-2.2044088176352687	0.9999999992230237	0.9999999972444167	146820.39988592404
-1.8036072144288653	0.9999999992230255	0.9999999972085026	146820.3998859243
-1.4028056112224334	0.9999999992230267	0.9999999971725848	146820.39988592447
-1.0020040080160442	0.9999999992230274	0.9999999971365959	146820.39988592456
-0.6012024048096123	0.9999999992230274	0.9999999971007535	146820.39988592456
-0.20040080160320883	0.999999999223027	0.9999999970648045	146820.3998859245
0.20040080160319462	0.9999999992230258	0.9999999970288522	146820.39988592433
0.6012024048096123	0.9999999992230242	0.999999996992936	146820.3998859241
1.0020040080160584	0.9999999992230221	0.9999999969569469	146820.39988592378
1.4028056112224192	0.9999999992230193	0.9999999969210659	146820.39988592337
1.8036072144288653	0.999999999223016	0.9999999968850811	146820.39988592287
2.204408817635283	0.9999999992230122	0.9999999968491232	146820.39988592232
2.605210420841672	0.9999999992230078	0.9999999968130248	146820.39988592168
3.00601202404809	0.9999999992230028	0.9999999967768841	146820.39988592095
3.406813627254536	0.9999999992229972	0.9999999967407793	146820.39988592014
3.807615230460897	0.9999999992229911	0.9999999967045334	146820.39988591924
4.208416833667343	0.9999999992229843	0.9999999966682802	146820.39988591825
4.6092184368737605	0.9999999992229771	0.999999996631959	146820.39988591717
5.01002004008015	0.999999999222969	0.9999999965955204	146820.399885916
5.4108216432865675	0.9999999992229605	0.9999999965590063	146820.39988591473
5.8116232464930135	0.9999999992229514	0.9999999965224254	146820.39988591342
6.212424849699374	0.9999999992229415	0.9999999964856946	146820.39988591196
6.6132264529058205	0.9999999992229309	0.9999999964489187	146820.3998859104
7.014028056112238	0.9999999992229199	0.9999999964120334	146820.3998859088
7.414829659318627	0.9999999992229086	0.9999999963752273	146820.39988590713
7.815631262525045	0.9999999992228986	0.9999999963390912	146820.39988590564
8.216432865731491	0.9999999992228961	0.9999999963059294	146820.3998859053
8.617234468937852	0.9999999992229229	0.999999996284155	146820.39988590922
9.018036072144298	0.9999999992230536	0.9999999963023904	146820.3998859284
9.418837675350716	0.9999999992235243	0.9999999964513763	146820.39988599753
9.819639278557105	0.9999999992250445	0.9999999970036882	146820.39988622072
10.220440881763523	0.999999999229623	0.9999999987310896	146820.39988689293
10.621242484969969	0.9999999992426427	1.0000000037014805	146820.3998888045
11.02204408817633	0.9999999992777611	1.000000017161589	146820.3998939606
11.422845691382776	0.9999999993678338	1.0000000517337644	146820.39990718508
11.823647294589193	0.9999999995878778	1.0000001362372692	146820.39993949205
12.224448897795583	1.0000000001005904	1.0000003331758358	146820.40001476873
12.625250501002	1.0000000012413945	1.0000007714093357	146820.40018226203
13.026052104208446	1.0000000036680223	1.000001703619745	146820.4005385405
13.426853707414807	1.0000000086077585	1.0000036012948816	146820.40126379454
13.827655310621253	1.0000000182403777	1.0000073018422742	146820.40267805953
14.22845691382767	1.0000000362514834	1.000014221165542	146820.40532245729
14.62925851703406	1.0000000685732655	1.0000266382434646	146820.41006795428
15.030060120240478	1.0000001242925936	1.0000480439931452	146820.4182486883
15.430861723446924	1.0000002166488824	1.0000835246229338	146820.43180847558
15.831663326653285	1.0000003639730988	1.000140122374203	146820.45343867593
16.23246492985973	1.0000005903508757	1.0002270902749586	146820.4866755517
16.63326653306615	1.0000009257515485	1.0003559417195682	146820.53591921265
17.034068136272538	1.000001405377682	1.0005402005890571	146820.60633811343
17.434869739478955	1.0000020680751591	1.0007947904714223	146820.70363562208
17.8356713426854	1.00000295380225	1.001135062374241	146820.83367842785
18.236472945891762	1.0000041003618907	1.0015755393870533	146821.00201677292
18.63727454909821	1.0000055398056682	1.0021285352178335	146821.21335648414
19.038076152304626	1.0000072950603953	1.0028028582316761	146821.47106368525
19.438877755511015	1.0000093773569452	1.0036028236748276	146821.77678729763
19.839679358717433	1.0000117849331809	1.0045277553484133	146822.1302686036
20.24048096192388	1.00001450325592	1.0055720708284916	146822.52937383548
20.64128256513024	1.0000175067164079	1.00672593275616	146822.9703431057
21.042084168336686	1.0000207614760972	1.0079763420411652	146823.44820822516
21.442885771543104	1.0000242289464247	1.0093084746433512	146823.95730360565
21.843687374749493	1.0000278693216722	1.010707038771728	146824.49178495564
22.24448897795591	1.0000316446514936	1.012157455258098	146825.04608039014
22.645290581162357	1.0000355211053578	1.0136467275125516	146825.61522289706
23.046092184368717	1.000039470288991	1.0151639472961531	146826.19504361777
23.446893787575164	1.0000434696653804	1.0167004564946123	146826.782233659
23.84769539078158	1.0000475022685726	1.0182497372012387	146827.37430207274
24.24849699398797	1.0000515559606737	1.0198071263030175	146827.9694667685
24.649298597194388	1.0000556224777564	1.021369448960116	146828.5665144332
25.050100200400806	1.0000596964604789	1.0229346462062276	146829.16465820608
25.450901803607195	1.0000637745961531	1.024501445356705	146829.76341171702
25.85170340681364	1.000067854932472	1.0260690963604302	146830.3624883275
26.25250501002006	1.0000719363722446	1.0276371776884587	146830.96172694748
26.653306613226448	1.0000760183274686	1.0292054634355312	146831.56104124626
27.054108216432866	1.000080100497695	1.030773838171028	146832.16038711177
27.454909819639283	1.0000841827365914	1.0323422456744775	146832.75974305943
27.855711422845673	1.0000882649762517	1.0339106598562162	146833.35909911926
28.25651302605212	1.000092347186666	1.0354790691864393	146833.95845088517
28.657314629258536	1.0000964293552126	1.037047468815496	146834.55779650406
29.058116232464926	1.000100511476844	1.0386158568037986	146835.15713523483
29.458917835671343	1.000104593549642	1.0401842324142905	146835.75646679584
29.85971943887776	1.000108675572916	1.0417525953812354	146836.35579108575
30.26052104208415	1.0001127575464304	1.0433209456140393	146836.95510806993
30.661322645290596	1.0001168394701103	1.0448892830836345	146837.55441773738
31.062124248497014	1.0001209213439344	1.0464576077813181	146838.15372008499
31.462925851703403	1.0001250031678972	1.048025919704968	146838.75301511193
31.86372745490982	1.0001290849419993	1.0495942188544245	146839.3523028183
32.26452905811624	1.0001331666662416	1.0511625052299252	146839.95158320427
32.66533066132263	1.0001372483406263	1.052730778831757	146840.5508562701
33.066132264529074	1.000141329965155	1.0542990396605636	146841.15012201603
33.46693386773549	1.0001454115398296	1.0558672877167816	146841.7493804424
33.86773547094188	1.0001494930646522	1.0574355230008978	146842.34863154945
34.2685370741483	1.0001535745396244	1.0590037455132124	146842.94787533747
34.669338677354716	1.0001576559647483	1.0605719552543929	146843.54711180672
35.070140280561105	1.0001617373400258	1.0621401522247043	146844.14634095752
35.47094188376755	1.0001658186654587	1.063708336424767	146844.7455627901
35.87174348697397	1.0001698999410489	1.0652765078550464	146845.34477730477
36.27254509018036	1.0001739811667982	1.0668446665159734	146845.9439845018
36.673346693386776	1.0001780623427086	1.0684128124079988	146846.54318438141
37.074148296593194	1.000182143468782	1.0699809455315343	146847.14237694396
37.47494989979958	1.0001862245450204	1.071549065887214	146847.7415621897
37.87575150300603	1.0001903055714259	1.0731171734753315	146848.34074011896
38.27655310621245	1.0001943865479996	1.0746852682964076	146848.93991073192
38.677354709418836	1.0001984674747442	1.076253350351081	146849.53907402893
39.078156312625254	1.000202548351661	1.077821419639644	146850.1382300102
39.47895791583167	1.0002066291787524	1.0793894761625444	146850.73737867607
39.87975951903806	1.0002107099560202	1.0809575199203407	146851.33652002687
40.28056112224451	1.000214790683466	1.082525550913442	146851.93565406275
40.681362725450924	1.0002188713610918	1.0840935691423328	146852.53478078404
41.08216432865731	1.0002229519888994	1.085661574607539	146853.133900191
41.48296593186373	1.0002270325668907	1.0872295673093462	146853.73301228392
41.88376753507015	1.000231113095068	1.0887975472484313	146854.33211706314
42.28456913827654	1.0002351935734328	1.0903655144251336	146854.93121452883
42.685370741482984	1.0002392740019872	1.0919334688399276	146855.53030468136
43.0861723446894	1.0002433543807328	1.093501410493308	146856.12938752092
43.48697394789579	1.000247434709672	1.0950693393858566	146856.7284630479
43.88777555110221	1.000251514988806	1.0966372555178145	146857.3275312625
44.288577154308626	1.0002555952181373	1.098205158889836	146857.926592165
44.689378757515016	1.0002596753976676	1.0997730495022995	146858.5256457557
45.09018036072146	1.0002637555273988	1.1013409273556496	146859.12469203488
45.49098196392788	1.0002678356073325	1.1029087924504501	146859.7237310028
45.89178356713427	1.0002719156374709	1.1044766447870986	146860.32276265972
46.292585170340686	1.0002759956178155	1.1060444843660573	146860.9217870059
46.693386773547104	1.0002800755483687	1.107612311187912	146861.5208040417
47.09418837675349	1.0002841554291322	1.1091801252528817	146862.11981376735
47.49498997995994	1.000288235260108	1.1107479265618	146862.71881618313
47.89579158316636	1.0002923150412977	1.112315715114693	146863.31781128934
48.296593186372746	1.0002963947727035	1.113883490912379	146863.91679908623
48.697394789579164	1.0003004744543271	1.1154512539551613	146864.51577957408
49.09819639278558	1.0003045540861706	1.1170190042435537	146865.1147527532
49.49899799599197	1.0003086336682354	1.1185867417779762	146865.7137186238
49.89979959919842	1.0003127132005238	1.1201544665588705	146866.3126771862
50.300601202404835	1.0003167926830379	1.1217221785868656	146866.9116284407
50.701402805611224	1.000320872115779	1.1232898778622595	146867.51057238752
51.10220440881764	1.0003249514987493	1.1248575643856507	146868.10950902698
51.50300601202406	1.0003290308319508	1.126425238157299	146868.70843835935
51.90380761523045	1.0003331101153852	1.1279928991778412	146869.3073603849
52.304609218436894	1.0003371893490545	1.129560547447719	146869.90627510392
52.70541082164331	1.0003412685329607	1.1311281829674145	146870.5051825167
53.1062124248497	1.0003453476671051	1.1326958057373784	146871.10408262344
53.50701402805612	1.00034942675149	1.134263415758129	146871.70297542447
53.90781563126254	1.0003535057861177	1.1358310130299316	146872.3018609201
54.308617234468926	1.0003575847709896	1.1373985975535557	146872.9007391106
54.70941883767537	1.0003616637061075	1.1389661693291269	146873.4996099962
55.11022044088179	1.0003657425914734	1.1405337283573505	146874.09847357715
55.51102204408818	1.0003698214270893	1.1421012746385604	146874.6973298538
55.9118236472946	1.000373900212957	1.1436688081733786	146875.29617882642
56.31262525050103	1.0003779789490788	1.1452363289620788	146875.8950204953
56.71342685370742	1.0003820576354558	1.1468038370053584	146876.4938548607
57.11422845691382	1.0003861362720905	1.148371332303487	146877.09268192283
57.51503006012027	1.0003902148589845	1.1499388148570961	146877.69150168204
57.91583166332666	1.0003942933961398	1.1515062846664015	146878.2903141386
58.31663326653306	1.0003983718835583	1.1530737417320773	146878.88911929278
58.71743486973949	1.0004024503212419	1.1546411860545711	146879.48791714484
59.11823647294588	1.0004065287091923	1.156208617634257	146880.0867076951
59.51903807615231	1.0004106070474115	1.1577760364717244	146880.68549094375
59.91983967935873	1.0004146853359015	1.1593434425673887	146881.2842668912
60.32064128256512	1.0004187635746642	1.1609108359215827	146881.8830355376
60.72144288577155	1.000422841763701	1.1624782165349712	146882.4817968833
61.122244488977984	1.0004269199030142	1.1640455844078992	146883.0805509285
61.52304609218437	1.0004309979926056	1.1656129395408075	146883.67929767355
61.923847695390776	1.0004350760324774	1.1671802819343284	146884.27803711873
62.32464929859722	1.000439154022631	1.1687476115887958	146884.8767692643
62.72545090180361	1.0004432319630683	1.1703149285046968	146885.47549411046
63.126252505010015	1.0004473098537916	1.1718822326825173	146886.07421165763
63.52705410821645	1.0004513876948025	1.1734495241226208	146886.67292190596
63.927855711422836	1.0004554654861029	1.1750168028255745	146887.2716248558
64.32865731462927	1.0004595432276948	1.1765840687917495	146887.87032050744
64.72945891783569	1.00046362091958	1.178151322021733	146888.4690088611
65.13026052104208	1.0004676985617604	1.1797185625160167	146889.06768991708
65.5310621242485	1.0004717761542377	1.1812857902749356	146889.66636367564
65.93186372745494	1.000475853697014	1.1828530052990067	146890.26503013706
66.33266533066133	1.0004799311900912	1.184420207588718	146890.86368930165
66.73346693386773	1.000484008633471	1.185987397144439	146891.46234116965
67.13426853707418	1.0004880860271557	1.1875545739668352	146892.0609857414
67.53507014028057	1.0004921633711465	1.1891217380559915	146892.65962301707
67.93587174348697	1.0004962406654458	1.1906888894127954	146893.258252997
68.3366733466934	1.0005003179100551	1.192256028037394	146893.85687568146
68.73747494989979	1.0005043951049761	1.1938231539302726	146894.45549107064
69.13827655310622	1.0005084722502104	1.1953902670917322	146895.0540991648
69.53907815631264	1.00051254934576	1.1969573675223277	146895.65269996424
69.93987975951903	1.0005166263916256	1.1985244552220577	146896.25129346902
70.34068136272546	1.000520703387808	1.2000915301909965	146896.84987967933
70.7414829659319	1.0005247803343074	1.2016585924287788	146897.44845859514
71.14228456913828	1.000528857231122	1.2032256419346563	146898.0470302162
71.54308617234469	1.0005329340782478	1.2047926787068746	146898.64559454197
71.94388777555113	1.0005370108756773	1.2063597027420532	146899.24415157127
72.34468937875752	1.0005410876233967	1.2079267140348318	146899.84270130214
72.74549098196393	1.0005451643213819	1.209493712575532	146900.441243731
73.14629258517036	1.0005492409695933	1.2110606983487828	146901.03977885208
73.54709418837675	1.0005533175679655	1.2126276713292776	146901.63830665572
73.94789579158319	1.000557394116394	1.2141946314764838	146902.23682712662
74.3486973947896	1.0005614706147135	1.2157615787264586	146902.83534024048
74.74949899799597	1.000565547062663	1.217328512978872	146903.43384595902
75.15030060120242	1.0005696234598396	1.2188954340784055	146904.03234422303
75.55110220440886	1.0005736998056234	1.2204623417864877	146904.63083494155
75.95190380761524	1.0005777760990715	1.222029235740519	146905.2293179761
76.35270541082164	1.0005818523387626	1.2235961153939756	146905.82779311805
76.75350701402809	1.000585928522576	1.2251629799311148	146906.426260056
77.15430861723448	1.0005900046473732	1.2267298281456362	146907.0247183292
77.55511022044088	1.0005940807085545	1.2282966582688566	146907.62316726224
77.95591182364731	1.0005981566994386	1.2298634677319547	146908.22160587425
78.3567134268537	1.000602232610408	1.231430252838033	146908.82003275314
78.75751503006015	1.0006063084277463	1.232997008313636	146909.4184458851
79.15831663326654	1.000610384132065	1.2345637267055876	146910.01684242344
79.55911823647293	1.0006144596962088	1.2361303975744427	146910.61521838125
79.95991983967937	1.0006185350824872	1.2376970064311068	146911.2135682248
80.3607214428858	1.0006226102390616	1.2392635333474367	146911.81188434313
80.7615230460922	1.000626685095282	1.240829951163921	146912.41015636336
81.1623246492986	1.0006307595557364	1.2423962232009276	146913.00837027704
81.56312625250504	1.0006348334927437	1.2439623003747537	146913.60650733803
81.96392785571143	1.0006389067370027	1.245528117600581	146914.20454268943
82.36472945891784	1.0006429790660798	1.2470935893678547	146914.80244367346
82.76553106212427	1.0006470501904188	1.2486586043610313	146915.40016777735
83.16633266533066	1.0006511197365588	1.2502230190088524	146915.99766016947
83.5671342685371	1.0006551872272813	1.2517866498502475	146916.5948507843
83.96793587174349	1.0006592520584503	1.2533492646317568	146917.1916509225
84.36873747494988	1.0006633134724086	1.2549105720781086	146917.7879493444
84.76953907815633	1.0006673705278923	1.2564702103262564	146918.38360785335
85.17034068136276	1.000671422066601	1.2580277340725265	146918.97845638718
85.57114228456915	1.000675466676734	1.2595826005524926	146919.57228766475
85.97194388777555	1.0006795026540396	1.2611341545665615	146920.16485146715
86.372745490982	1.0006835279611817	1.262681612855268	146920.75584867186
86.77354709418839	1.0006875401864923	1.264224048240786	146921.34492519687
87.17434869739479	1.000691536503482	1.2657603740585541	146921.93166605584
87.57515030060122	1.0006955136327433	1.267289329507861	146922.51558976484
87.97595190380761	1.000699467808138	1.2688094666505585	146923.09614337794
88.37675350701406	1.0007033947493649	1.2703191398611	146923.67269845965
88.77755511022045	1.0007072896431302	1.2718164985836076	146924.24454832022
89.17835671342684	1.0007111471351784	1.2732994842657501	146924.81090684573
89.57915831663328	1.000714961335374	1.2747658323084714	146925.37090924414
89.97995991983971	1.000718725837807	1.2762130797926496	146925.92361499715
90.38076152304608	1.0007224337575593	1.277638579611011	146926.46801325836
90.78156312625251	1.0007260777852853	1.2790395214497943	146927.0030308667
91.18236472945895	1.0007296502601397	1.280412959824272	146927.52754305382
91.58316633266534	1.0007331432608708	1.2817558490994703	146928.04038681835
91.98396793587175	1.0007365487140802	1.283065085111528	146928.54037682075
92.38476953907818	1.0007398585178058	1.2843375526806209	146929.02632352765
92.78557114228457	1.0007430646777278	1.2855701779799078	146929.49705320987
93.18637274549101	1.000746159452511	1.2867599844164173	146929.95142928144
93.5871743486974	1.0007491355040992	1.28790415041742	146930.38837436604
93.98797595190379	1.0007519860482375	1.289000067306649	146930.80689239665
94.38877755511024	1.0007547050001797	1.2900453953280515	146931.20609000837
94.78957915831667	1.0007572871104118	1.291038115834339	146931.5851964655
95.19038076152303	1.0007597280853873	1.2919765777114711	146931.94358138778
95.59118236472946	1.000762024688671	1.2928595362719826	146932.28076960056
95.99198396793591	1.0007641748185359	1.2936861830946758	146932.59645252736
96.3927855711423	1.0007661775589225	1.294456165623365	146932.890495672
96.7935871743487	1.0007680332017157	1.2951695957366187	146933.16294188917
97.19438877755513	1.0007697432394338	1.295827046941747	146933.41401031095
97.59519038076152	1.0007713103286369	1.2964295403095956	146933.6440909746
97.99599198396797	1.0007727382255427	1.296978519724117	146933.85373536946
98.39679358717436	1.0007740316964406	1.2974758174402805	146934.0436432841
98.79759519038075	1.0007751964064497	1.2979236113150232	146934.2146464735
99.1983967935872	1.0007762387909247	1.298324375366913	146934.3676897791
99.59919839679362	1.000777165914345	1.2986808255220266	146934.50381041048
99.99999999999999	1.000777985321797	1.2989958625109674	146934.62411614036
100.40080160320642	1.0007787048881756	1.2992725138895485	146934.7297631639
100.8016032064128	1.0007793326700078	1.2995138770667525	146934.8219343436
101.20240480961925	1.0007798767643628	1.2997230650566516	146934.90181849443
101.60320641282566	1.0007803451786885	1.2999031564326744	146934.9705912731
102.00400801603203	1.000780745714674	1.3000571506727396	146935.02939812673
102.40480961923848	1.000781085868401	1.3001879297683132	146935.07933963297
102.80561122244492	1.000781372748201	1.3002982266411354	146935.12145943995
103.2064128256513	1.0007816130108025	1.3003906005912125	146935.1567348912
103.6072144288577	1.000781812815581	1.3004674197063568	146935.18607030873
104.00801603206415	1.0007819777960585	1.300530849902877	146935.21029280842
104.40881763527054	1.0007821130472545	1.3005828500614764	146935.23015044312
104.80961923847694	1.0007822231270727	1.3006251725598554	146935.24631240606
105.21042084168337	1.0007823120696426	1.3006593684009917	146935.25937098975
105.61122244488976	1.0007823834083878	1.3006867960821142	146935.26984497285
106.01202404809621	1.0007824402065795	1.3007086333413005	146935.27818410608
106.41282565130261	1.0007824850932239	1.3007258909547792	146935.28477438117
106.81362725450899	1.0007825203022849	1.3007394278167383	146935.28994378957
107.21442885771543	1.0007825477134886	1.300749966627449	146935.2939683135
107.61523046092188	1.000782568893204	1.3007581096102896	146935.29707792777
108.01603206412825	1.000782585134185	1.3007643537918516	146935.29946243507
108.41683366733466	1.0007825974932372	1.3007691054837203	146935.30127699606
108.8176352705411	1.0007826068261356	1.3007726937063013	146935.30264725594
109.21843687374749	1.0007826138193596	1.3007753823915182	146935.3036740039
109.6192384769539	1.000782619018424	1.3007773812737138	146935.3044373326
110.02004008016033	1.0007826228527468	1.3007788554521893	146935.30500028943
110.42084168336672	1.0007826256571408	1.3007799336526193	146935.30541203168
110.82164328657316	1.0007826276901048	1.3007807152603224	146935.30571051227
111.22244488977957	1.0007826291491635	1.3007812762179787	146935.30592473183
111.62324649298594	1.0007826301835434	1.300781673898893	146935.30607659993
112.02404809619239	1.0007826309044896	1.3007819510735121	146935.3061824495
112.42484969939882	1.0007826313935186	1.3007821390827279	146935.30625424895
112.82565130260521	1.0007826317088988	1.300782260329036	146935.3063005532
113.22645290581161	1.00078263189061	1.3007823301832397	146935.3063272321
113.62725450901806	1.00078263196401	1.3007823583950802	146935.30633800873
114.02805611222445	1.0007826319424002	1.3007823500783442	146935.30633483597
114.42885771543085	1.000782631828635	1.3007823063305577	146935.30631813293
114.82965931863728	1.0007826316158976	1.3007822245307537	146935.30628689873
115.23046092184367	1.0007826312877157	1.3007820983459193	146935.30623871493
115.63126252505012	1.0007826308172627	1.3007819174618216	146935.30616964283
116.03206412825651	1.0007826301659621	1.3007816670470989	146935.30607401862
116.4328657314629	1.0007826292813793	1.3007813269420931	146935.30594414382
116.83366733466934	1.0007826280943615	1.3007808705594202	146935.30576986537
117.23446893787577	1.0007826265153679	1.3007802634733219	146935.30553803692
117.63527054108216	1.000782624429913	1.3007794616675303	146935.30523184958
118.03607214428857	1.0007826216930293	1.3007784094061086	146935.30483001925
118.43687374749501	1.0007826181226522	1.3007770366902272	146935.30430581505
118.8376753507014	1.0007826134918203	1.3007752562600507	146935.30362591444
119.2384769539078	1.0007826075195936	1.3007729601022116	146935.30274906973
119.63927855711424	1.0007825998605917	1.3007700154277926	146935.30162457202
120.04008016032063	1.000782590093081	1.3007662600922982	146935.30019050217
120.44088176352707	1.0007825777055575	1.300761497437498	146935.29837176102
120.84168336673346	1.0007825620818154	1.300755490549567	146935.29607787696
121.24248496993985	1.0007825424845234	1.3007479559461814	146935.29320059472
121.6432865731463	1.0007825180374013	1.3007385567228262	146935.28961125846
122.04408817635273	1.0007824877061413	1.3007268952180442	146935.28515801075
122.44488977955909	1.0007824502782992	1.3007125052820177	146935.27966283998
122.84569138276552	1.0007824043424556	1.3006948442652433	146935.27291852105
123.24649298597197	1.000782348267043	1.3006732848775049	146935.26468550655
123.64729458917836	1.000782280179311	1.3006471071006425	146935.2546888385
124.04809619238476	1.000782197944998	1.3006154903741127	146935.2426151638
124.4488977955912	1.0007820991493654	1.3005775063017595	146935.2281099495
124.84969939879758	1.000781981080305	1.3005321121584554	146935.2107750028
125.25050100200403	1.000781840714311	1.3004781454965046	146935.19016641143
125.65130260521042	1.0007816747061322	1.3004143201680132	146935.1657930242
126.05210420841681	1.0007814793829388	1.300339224081501	146935.1371155948
126.45290581162325	1.0007812507438203	1.3002513190105198	146935.10354670798
126.85370741482969	1.000780984465389	1.3001489427478672	146935.0644516022
127.25450901803605	1.0007806759141684	1.3000303138698657	146935.01914998857
127.65531062124248	1.0007803201663386	1.2998935393282998	146934.96691894988
128.05611222444892	1.000779912035238	1.2997366250248459	146934.90699697848
128.4569138276553	1.0007794461068424	1.299557489453733	146934.83858918503
128.85771543086173	1.0007789167832104	1.2993539804055092	146934.76087367765
129.25851703406815	1.0007783183336458	1.2991238946397152	146934.67300907322
129.65931863727454	1.0007776449530588	1.2988650003237183	146934.57414306607
130.06012024048098	1.0007768908267476	1.2985750619417153	146934.4634219394
130.46092184368737	1.0007760502005532	1.2982518672682637	146934.34000086528
130.86172344689376	1.0007751174550943	1.2978932559113117	146934.20305480392
131.2625250501002	1.0007740871825768	1.2974971488443585	146934.0517897808
131.66332665330663	1.0007729542644799	1.2970615782763064	146933.88545429264
132.06412825651302	1.0007717139483077	1.2965847171608054	146933.7033505761
132.46492985971943	1.0007703619215065	1.2960649076168334	146933.50484546035
132.86573146292588	1.0007688943806559	1.295500687529837	146933.28938052565
133.26653306613227	1.0007673080940864	1.2948908146280729	146933.056481297
133.6673346693387	1.00076560045622	1.294234287373074	146932.8057652224
134.0681362725451	1.000763769532109	1.2935303620831842	146932.53694821204
134.4689378757515	1.0007618140909111	1.2927785658022954	146932.2498495532
134.86973947895794	1.0007597336273355	1.2919787045432256	146931.94439505885
135.27054108216433	1.0007575283704409	1.2911308666670627	146931.62061835948
135.67134268537072	1.0007551992795238	1.2902354213008795	146931.2786602994
136.07214428857716	1.0007527480272278	1.2892930118387531	146930.9187664568
136.4729458917836	1.0007501769703597	1.2883045447188999	146930.541282859
136.87374749498997	1.00074748910926	1.2872711737988665	146930.1466500172
137.2745490981964	1.0007446880368942	1.2861942807784097	146929.735395452
137.67535070140283	1.0007417778790924	1.2850754522202144	146929.30812491948
138.07615230460922	1.0007387632275941	1.2839164538038517	146928.86551258067
138.4769539078156	1.0007356490676926	1.2827192025037033	146928.40829037825
138.87775551102206	1.0007324407023652	1.281485737416906	146927.93723689753
139.27855711422845	1.0007291436747918	1.2802181899712652	146927.4531659904
139.6793587174349	1.000725763691111	1.2789187542255331	146926.9569154344
140.08016032064128	1.0007223065451518	1.2775896579300812	146926.4493358818
140.48096192384767	1.0007187780467228	1.2762331349552647	146925.93128033105
140.88176352705412	1.0007151839548276	1.2748513996141588	146925.40359432137
141.28256513026054	1.0007115299169391	1.2734466233166506	146924.86710701697
141.68336673346693	1.000707821415213	1.2720209138901633	146924.32262331012
142.08416833667334	1.000704063720241	1.2705762978009392	146923.77091703124
142.4849699398798	1.0007002618526952	1.2691147054087035	146923.21272531745
142.88577154308618	1.0006964205529518	1.2676379592900744	146922.6487441526
143.28657314629257	1.0006925442585566	1.266147765576419	146922.07962505898
143.687374749499	1.0006886370891912	1.264645708175699	146921.5059728899
144.0881763527054	1.0006847028386292	1.2631332456828497	146920.92834464868
144.48897795591185	1.0006807449730388	1.2616117107285472	146920.34724923954
144.88977955911824	1.0006767666348895	1.2600823114829884	146919.76314804112
145.29058116232463	1.0006727706516627	1.2585461350073146	146919.17645618538
145.69138276553107	1.0006687595485357	1.2570041521317505	146918.58754441983
146.0921843687375	1.000664735564217	1.255457223544955	146917.99674143258
146.49298597194388	1.000660700669137	1.2539061067888624	146917.40433652297
146.8937875751503	1.0006566565852524	1.2523514638748168	146916.81058250938
147.29458917835674	1.00065260480679	1.250793869258925	146916.21569877485
147.69539078156313	1.000648546621335	1.249233817951081	146915.61987436307
148.09619238476952	1.0006444831307544	1.2476717335595626	146915.0232710506
148.49699398797597	1.0006404152715378	1.2461079761117986	146914.42602633327
148.89779559118236	1.000636343834218	1.2445428495213775	146913.82825627743
149.2985971943888	1.0006322694816245	1.2429766086061016	146913.2300581999
149.6993987975952	1.0006281927657945	1.2414094655900023	146912.63151315105
150.10020040080158	1.0006241141434353	1.239841596047281	146912.03268818482
150.50100200400803	1.0006200339898879	1.238273144271307	146911.43363840893
150.90180360721445	1.0006159526115925	1.2367042280674678	146910.83440881505
151.3026052104208	1.0006118702570994	1.2351349429859082	146910.23503589543
151.70340681362725	1.000607787126691	1.2335653660207342	146909.63554905562
152.1042084168337	1.000603703380706	1.2319955588103468	146909.0359718366
152.5050100200401	1.0005996191466766	1.2304255703811287	146908.43632296272
152.90581162324648	1.0005955345253859	1.228855439476456	146907.83661723096
153.30661322645292	1.000591449595967	1.2272851965168328	146907.2368662597
153.7074148296593	1.0005873644201546	1.2257148652345067	146906.63707911287
154.10821643286576	1.0005832790458038	1.224144464025698	146906.03726281654
154.50901803607215	1.0005791935097728	1.2225740070594493	146905.43742278224
154.90981963927854	1.0005751078402694	1.2210035051794512	146904.8375631515
155.31062124248498	1.0005710220587438	1.2194329666317942	146904.2376870736
155.7114228456914	1.0005669361814051	1.2178623976474048	146903.63779692838
156.11222444889776	1.0005628502204233	1.2162918029047387	146903.03789450263
156.5130260521042	1.0005587641848779	1.214721185894357	146902.43798112945
156.91382765531066	1.0005546780815002	1.2131505492040988	146901.83805779708
157.31462925851704	1.000550591915249	1.2115798947404217	146901.23812523362
157.71543086172343	1.0005465056897545	1.2100092238987787	146900.638183972
158.11623246492988	1.0005424194076566	1.2084385376944013	146900.0382343999
158.51703406813627	1.0005383330708635	1.2068678368610815	146899.4382767974
158.91783567134271	1.0005342466807459	1.2052971219257838	146898.83831136578
159.3186372745491	1.0005301602382808	1.2037263932644913	146898.23833824848
159.7194388777555	1.0005260737441621	1.202155651144124	146897.63835754737
160.12024048096194	1.0005219871988773	1.2005848957522312	146897.03836933404
160.52104208416836	1.0005179006027678	1.199014127220333	146896.4383736586
160.92184368737472	1.000513813956071	1.1974433456401066	146895.83837055592
161.32264529058116	1.0005097272589496	1.1958725510742567	146895.23836004987
161.7234468937876	1.000505640511516	1.1943017435662189	146894.63834215698
162.124248496994	1.0005015537138457	1.1927309231453642	146894.0383168883
162.5250501002004	1.0004974668659894	1.1911600898314072	146893.43828425132
162.92585170340683	1.000493379967981	1.1895892436376412	146892.83824425095
163.32665330661322	1.0004892930198421	1.1880183845724792	146892.23819689042
163.72745490981967	1.0004852060215872	1.1864475126419067	146891.63814217184
164.12825651302606	1.0004811189732243	1.184876627849243	146891.0380800964
164.52905811623245	1.0004770318747587	1.1833057301968282	146890.4380106648
164.9298597194389	1.000472944726193	1.1817348196858595	146889.83793387754
165.3306613226453	1.0004688575275285	1.1801638963169958	146889.23784973472
165.73146292585167	1.0004647702787648	1.1785929600904699	146888.63775823635
166.13226452905812	1.0004606829799014	1.1770220110063503	146888.0376593823
166.53306613226457	1.000456595630937	1.1754510490643828	146887.4375531724
166.93386773547095	1.0004525082318703	1.1738800742644522	146886.8374396065
167.33466933867734	1.0004484207826998	1.172309086605998	146886.2373186843
167.7354709418838	1.0004443332834236	1.1707380860887306	146885.63719040557
168.13627254509018	1.00044024573404	1.1691670727122268	146885.03705477004
168.53707414829663	1.0004361581345471	1.1675960464760153	146884.43691177745
168.93787575150301	1.0004320704849432	1.1660250073796832	146883.83676142755
169.3386773547094	1.0004279827852263	1.1644539554225588	146883.23660372003
169.73947895791585	1.0004238950353945	1.1628828906046016	146882.63643865462
170.14028056112227	1.0004198072354462	1.1613118129249282	146882.0362662311
170.54108216432863	1.0004157193853795	1.1597407223834928	146881.43608644916
170.94188376753507	1.0004116314851923	1.15816961897959	146880.83589930853
171.34268537074152	1.000407543534883	1.1565985027128882	146880.23570480893
171.7434869739479	1.0004034555344496	1.1550273735830878	146879.6355029501
172.1442885771543	1.0003993674838916	1.153456231589592	146879.03529373195
172.54509018036075	1.0003952793832063	1.1518850767324742	146878.43507715408
172.94589178356713	1.0003911912323928	1.1503139090112189	146877.8348532164
173.34669338677358	1.0003871030314506	1.1487427284257814	146877.2346219188
173.74749498997997	1.0003830147803787	1.1471715349762046	146876.63438326112
174.14829659318636	1.0003789264791771	1.145600328662785	146876.03413724338
174.5490981963928	1.0003748381278468	1.1440291094861168	146875.4338838657
174.94989979959922	1.0003707497263894	1.1424578774472047	146874.8336231284
175.35070140280558	1.000366661274808	1.1408866325477633	146874.23335503179
175.75150300601203	1.0003625727731085	1.1393153747899105	146873.6330795769
176.15230460921848	1.0003584842212994	1.1377441041774459	146873.03279676486
176.55310621242486	1.0003543956193925	1.1361728207152033	146872.43250659746
176.95390781563125	1.0003503069674065	1.1346015244104868	146871.8322090774
177.3547094188377	1.0003462182653655	1.1330302152734082	146871.23190420825
177.7555110220441	1.000342129513305	1.1314588933175176	146870.63159199525
178.15631262525054	1.0003380407112739	1.1298875585620654	146870.0312724455
178.55711422845692	1.0003339518593382	1.12831621103306	146869.43094556878
178.9579158316633	1.0003298629575887	1.126744850765593	146868.83061137836
179.35871743486976	1.0003257740061484	1.1251734778074263	146868.23026989232
179.75951903807618	1.0003216850051821	1.1236020922226049	146867.62992113485
180.16032064128254	1.0003175959549118	1.1220306940967335	146867.0295651385
180.56112224448898	1.0003135068556321	1.1204592835438052	146866.42920194665
180.96192384769543	1.0003094177077347	1.1188878607148933	146865.8288316167
181.36272545090182	1.0003053285117374	1.1173164258096713	146865.22845422468
181.7635270541082	1.0003012392683204	1.1157449790903027	146864.6280698705
182.16432865731466	1.0002971499783753	1.114173520900087	146864.02767868503
182.56513026052104	1.0002930606430647	1.11260205168679	146863.427280839
182.9659318637275	1.0002889712638985	1.1110305720315032	146862.82687655409
183.36673346693388	1.00028488184283	1.1094590826856883	146862.22646611705
183.76753507014027	1.0002807923823747	1.1078875846171663	146861.6260498972
184.16833667334672	1.0002767028857602	1.1063160790672297	146861.02562836846
184.5691382765531	1.00027261335711	1.1047445676215528	146860.42520213622
184.9699398797595	1.0002685238016706	1.1031730522973902	146859.8247719708
185.37074148296594	1.00026443422609	1.1016015356506452	146859.22433884823
185.7715430861724	1.000260344638759	1.1000300209066753	146858.62390400044
186.17234468937878	1.0002562550502232	1.0984585121191077	146858.0234689758
186.57314629258516	1.0002521654736833	1.0968870143616545	146857.42303571236
186.9739478957916	1.000248075925596	1.0953155339591398	146856.82260662637
187.374749498998	1.000243986426393	1.0937440787639292	146856.2221847176
187.77555110220445	1.0002398970013375	1.0921726584846718	146855.62177369517
188.17635270541084	1.00023580768154	1.090601285076539	146855.02137812678
188.57715430861722	1.0002317185051526	1.089029973200441	146854.4210036139
188.97795591182367	1.000227629518771	1.0874587407618095	146853.82065699776
189.37875751503006	1.0002235407790714	1.0858876095385697	146853.22034659956
189.77955911823645	1.0002194523547032	1.084316605909649	146852.62008249847
190.1803607214429	1.0002153643284777	1.0827457616946903	146852.0198768528
190.58116232464934	1.0002112767998748	1.0811751151180293	146851.41974426832
190.98196392785573	1.000207189887901	1.0796047119062604	146850.8197022176
191.38276553106212	1.000203103734331	1.0780346065335826	146850.219771516
191.78356713426857	1.000199018507356	1.0764648636240282	146849.6199768574
192.18436873747495	1.0001949344056709	1.0748955595211669	146849.02034741436
192.5851703406814	1.0001908516630191	1.0733267840346046	146848.42091750514
192.9859719438878	1.000186770553214	1.0717586423684584	146847.8217273311
193.38677354709418	1.0001826913956482	1.0701912572390702	146847.22282378562
193.78757515030063	1.000178614561296	1.068624771180104	146846.62426133532
194.18837675350701	1.0001745404792013	1.067059349035481	146846.0261029725
194.5891783567134	1.0001704696434353	1.0654951806320687	146845.428421237
194.98997995991985	1.000166402620495	1.0639324836225974	146844.83129930214
195.3907815631263	1.0001623400571007	1.062371506480123	146844.23483211955
195.79158316633269	1.000158282688329	1.060812531623391	146843.63912761354
196.19238476953907	1.0001542313460114	1.0592558786426969	146843.04430791392
196.59318637274552	1.0001501869673013	1.0577019075910006	146842.45051061397
196.9939879759519	1.0001461506032996	1.0561510222968518	146841.85789003668
197.39478957915836	1.0001421234276062	1.054603673650324	146841.2666184905
197.79559118236475	1.0001381067446533	1.0530603628027329	146840.67688749268
198.19639278557113	1.0001341019976497	1.0515216442195356	146840.08890893572
198.59719438877758	1.00013011077596	1.0499881285123815	146839.50291617075
198.99799599198397	1.000126134821706	1.048460484977358	146838.9191649768
199.39879759519036	1.0001221760425947	1.0469394465197381	146838.33793544417
199.7995991983968	1.0001182311945915	1.0454237666491137	146837.7587512824


==> input/psystem11jumpCPL_E.dat <==
0.0	0.0
0.0005125453863589114	0.0015376361590767342
0.0010250907727178229	0.0030752723181534684
0.0015376361590767342	0.004612908477230202
0.0020501815454356457	0.006150544636306937
0.0025627269317945573	0.0076881807953836714
0.003075272318153469	0.009225816954460406
0.0035878177045123804	0.01076345311353714
0.0041003630908712915	0.012301089272613874
0.004612908477230203	0.01383872543169061
0.005125453863589115	0.015376361590767343
0.005637999249948026	0.01691399774984408
0.006150544636306938	0.018451633908920812
0.006663090022665849	0.01998927006799755
0.007175635409024761	0.02152690622707428
0.007688180795383672	0.023064542386151018
0.008200726181742583	0.024602178545227747
0.008713271568101495	0.026139814704304484
0.009225816954460406	0.02767745086338122
0.009738362340819318	0.029215087022457953
0.01025090772717823	0.030752723181534686
0.01076345311353714	0.03229035934061142
0.011275998499896052	0.03382799549968816
0.011788543886254964	0.03536563165876489
0.012301089272613875	0.036903267817841624
0.012813634658972787	0.038440903976918364
0.013326180045331698	0.0399785401359951
0.01383872543169061	0.04151617629507183
0.014351270818049522	0.04305381245414856
0.014863816204408433	0.044591448613225296
0.015376361590767345	0.046129084772302036
0.015888906977126256	0.04766672093137877
0.016401452363485166	0.049204357090455494
0.016913997749844076	0.05074199324953223
0.017426543136202986	0.05227962940860896
0.017939088522561895	0.053817265567685686
0.018451633908920805	0.05535490172676241
0.018964179295279715	0.056892537885839145
0.019476724681638625	0.05843017404491588
0.019989270067997535	0.059967810203992604
0.020501815454356444	0.06150544636306933
0.021014360840715354	0.06304308252214606
0.021526906227074264	0.0645807186812228
0.022039451613433174	0.06611835484029951
0.022551996999792084	0.06765599099937625
0.023064542386150994	0.06919362715845298
0.023577087772509903	0.07073126331752971
0.024089633158868813	0.07226889947660645
0.024602178545227723	0.07380653563568317
0.025114723931586633	0.0753441717947599
0.025627269317945543	0.07688180795383663
0.026139814704304452	0.07841944411291335
0.026652360090663362	0.07995708027199008
0.027164905477022272	0.08149471643106682
0.027677450863381182	0.08303235259014355
0.02818999624974009	0.08456998874922028
0.028702541636099	0.086107624908297
0.02921508702245791	0.08764526106737373
0.02972763240881682	0.08918289722645047
0.03024017779517573	0.09072053338552719
0.03075272318153464	0.09225816954460392
0.03126526856789355	0.09379580570368065
0.031777813954252464	0.09533344186275738
0.03229035934061138	0.09687107802183413
0.03280290472697029	0.09840871418091088
0.033315450113329204	0.09994635033998761
0.03382799549968812	0.10148398649906434
0.03434054088604703	0.10302162265814109
0.03485308627240594	0.10455925881721784
0.03536563165876486	0.10609689497629457
0.03587817704512377	0.1076345311353713
0.03639072243148268	0.10917216729444805
0.0369032678178416	0.1107098034535248
0.03741581320420051	0.11224743961260153
0.03792835859055942	0.11378507577167826
0.038440903976918336	0.11532271193075501
0.03895344936327725	0.11686034808983176
0.03946599474963616	0.11839798424890849
0.039978540135995076	0.11993562040798522
0.04049108552235399	0.12147325656706197
0.0410036309087129	0.12301089272613872
0.041516176295071816	0.12454852888521545
0.04202872168143073	0.12608616504429218
0.04254126706778964	0.12762380120336891
0.043053812454148556	0.12916143736244567
0.04356635784050747	0.1306990735215224
0.04407890322686638	0.13223670968059914
0.044591448613225296	0.1337743458396759
0.04510399399958421	0.13531198199875263
0.04561653938594312	0.13684961815782937
0.046129084772302036	0.1383872543169061
0.04664163015866095	0.13992489047598283
0.04715417554501986	0.1414625266350596
0.047666720931378775	0.14300016279413633
0.04817926631773769	0.14453779895321306
0.0486918117040966	0.14607543511228982
0.049204357090455515	0.14761307127136655
0.04971690247681443	0.14915070743044329
0.05022944786317334	0.15068834358952002
0.050741993249532255	0.15222597974859675
0.05125453863589117	0.1537636159076735
0.05176708402225008	0.15530125206675024
0.052279629408608995	0.15683888822582698
0.05279217479496791	0.15837652438490374
0.05330472018132682	0.15991416054398047
0.053817265567685735	0.1614517967030572
0.05432981095404465	0.16298943286213394
0.05484235634040356	0.16452706902121067
0.055354901726762475	0.16606470518028743
0.05586744711312139	0.16760234133936416
0.0563799924994803	0.1691399774984409
0.056892537885839214	0.17067761365751766
0.05740508327219813	0.1722152498165944
0.05791762865855704	0.17375288597567112
0.058430174044915954	0.17529052213474786
0.05894271943127487	0.1768281582938246
0.05945526481763378	0.17836579445290135
0.059967810203992694	0.17990343061197808
0.06048035559035161	0.18144106677105482
0.06099290097671052	0.18297870293013158
0.061505446363069434	0.1845163390892083
0.06201799174942835	0.18605397524828504
0.06253053713578725	0.18759161140736175
0.06304308252214616	0.18912924756643848
0.06355562790850507	0.1906668837255152
0.06406817329486397	0.19220451988459192
0.06458071868122288	0.19374215604366862
0.06509326406758179	0.19527979220274536
0.06560580945394069	0.1968174283618221
0.0661183548402996	0.1983550645208988
0.0666309002266585	0.1998927006799755
0.06714344561301741	0.20143033683905223
0.06765599099937632	0.20296797299812896
0.06816853638573522	0.20450560915720567
0.06868108177209413	0.20604324531628238
0.06919362715845304	0.2075808814753591
0.06970617254481194	0.20911851763443584
0.07021871793117085	0.21065615379351255
0.07073126331752976	0.21219378995258925
0.07124380870388866	0.21373142611166598
0.07175635409024757	0.21526906227074272
0.07226889947660647	0.21680669842981942
0.07278144486296538	0.21834433458889613
0.07329399024932429	0.21988197074797286
0.0738065356356832	0.2214196069070496
0.0743190810220421	0.2229572430661263
0.074831626408401	0.224494879225203
0.07534417179475991	0.22603251538427974
0.07585671718111882	0.22757015154335647
0.07636926256747772	0.22910778770243317
0.07688180795383663	0.23064542386150988
0.07739435334019554	0.2321830600205866
0.07790689872655444	0.23372069617966335
0.07841944411291335	0.23525833233874005
0.07893198949927226	0.23679596849781676
0.07944453488563116	0.2383336046568935
0.07995708027199007	0.23987124081597022
0.08046962565834898	0.24140887697504693
0.08098217104470788	0.24294651313412363
0.08149471643106679	0.24448414929320036
0.0820072618174257	0.2460217854522771
0.0825198072037846	0.2475594216113538
0.08303235259014351	0.2490970577704305
0.08354489797650241	0.2506346939295072
0.08405744336286132	0.252172330088584
0.08456998874922023	0.2537099662476607
0.08508253413557913	0.2552476024067374
0.08559507952193804	0.25678523856581414
0.08610762490829695	0.25832287472489085
0.08662017029465585	0.25986051088396755
0.08713271568101476	0.26139814704304426
0.08764526106737366	0.26293578320212097
0.08815780645373257	0.2644734193611977
0.08867035184009148	0.26601105552027443
0.08918289722645038	0.26754869167935114
0.08969544261280929	0.2690863278384279
0.0902079879991682	0.2706239639975046
0.0907205333855271	0.2721616001565813
0.09123307877188601	0.273699236315658
0.09174562415824492	0.2752368724747347
0.09225816954460382	0.2767745086338115
0.09277071493096273	0.2783121447928882
0.09328326031732163	0.2798497809519649
0.09379580570368054	0.28138741711104165
0.09430835109003945	0.28292505327011835
0.09482089647639835	0.28446268942919506
0.09533344186275726	0.28600032558827176
0.09584598724911617	0.28753796174734847
0.09635853263547507	0.28907559790642523
0.09687107802183398	0.29061323406550194
0.09738362340819288	0.29215087022457864
0.09789616879455179	0.2936885063836554
0.0984087141809107	0.2952261425427321
0.0989212595672696	0.2967637787018088
0.09943380495362851	0.2983014148608855
0.09994635033998742	0.2998390510199622
0.10045889572634632	0.301376687179039
0.10097144111270523	0.3029143233381157
0.10148398649906414	0.3044519594971924
0.10199653188542304	0.30598959565626915
0.10250907727178195	0.30752723181534586
0.10302162265814085	0.30906486797442256
0.10353416804449976	0.31060250413349927
0.10404671343085867	0.312140140292576
0.10455925881721757	0.31367777645165273
0.10507180420357648	0.31521541261072944
0.10558434958993539	0.31675304876980614
0.10609689497629429	0.3182906849288829
0.1066094403626532	0.3198283210879596
0.1071219857490121	0.3213659572470363
0.10763453113537101	0.322903593406113
0.10814707652172992	0.3244412295651897
0.10865962190808882	0.3259788657242665
0.10917216729444773	0.3275165018833432
0.10968471268080664	0.3290541380424199
0.11019725806716554	0.33059177420149666
0.11070980345352445	0.33212941036057336
0.11122234883988336	0.33366704651965007
0.11173489422624226	0.3352046826787268
0.11224743961260117	0.3367423188378035
0.11275998499896007	0.33827995499688024
0.11327253038531898	0.33981759115595694
0.11378507577167789	0.34135522731503365
0.1142976211580368	0.3428928634741104
0.1148101665443957	0.3444304996331871
0.1153227119307546	0.3459681357922638
0.11583525731711351	0.3475057719513405
0.11634780270347242	0.34904340811041723
0.11686034808983133	0.350581044269494
0.11737289347619023	0.3521186804285707
0.11788543886254914	0.3536563165876474
0.11839798424890804	0.35519395274672416
0.11891052963526695	0.35673158890580087
0.11942307502162586	0.3582692250648776
0.11993562040798476	0.3598068612239543
0.12044816579434367	0.361344497383031
0.12096071118070258	0.36288213354210774
0.12147325656706148	0.36441976970118445
0.12198580195342039	0.36595740586026115
0.1224983473397793	0.3674950420193379
0.1230108927261382	0.3690326781784146
0.12352343811249711	0.3705703143374913
0.12403598349885601	0.37210795049656803
0.12454852888521492	0.37364558665564473
0.12506107427157384	0.3751832228147215
0.12557361965793276	0.37672085897379826
0.12608616504429168	0.378258495132875
0.1265987104306506	0.3797961312919518
0.12711125581700952	0.38133376745102854
0.12762380120336844	0.3828714036101053
0.12813634658972736	0.38440903976918206
0.12864889197608628	0.3859466759282588
0.1291614373624452	0.3874843120873356
0.12967398274880412	0.38902194824641234
0.13018652813516304	0.3905595844054891
0.13069907352152196	0.39209722056456586
0.13121161890788088	0.3936348567236426
0.1317241642942398	0.3951724928827194
0.13223670968059872	0.39671012904179614
0.13274925506695764	0.3982477652008729
0.13326180045331656	0.39978540135994967
0.13377434583967548	0.4013230375190264
0.1342868912260344	0.4028606736781032
0.13479943661239333	0.40439830983717995
0.13531198199875225	0.4059359459962567
0.13582452738511117	0.40747358215533347
0.13633707277147009	0.40901121831441023
0.136849618157829	0.410548854473487
0.13736216354418793	0.41208649063256375
0.13787470893054685	0.4136241267916405
0.13838725431690577	0.4151617629507173
0.1388997997032647	0.41669939910979403
0.1394123450896236	0.4182370352688708
0.13992489047598253	0.41977467142794755
0.14043743586234145	0.4213123075870243
0.14094998124870037	0.4228499437461011
0.1414625266350593	0.42438757990517784
0.1419750720214182	0.4259252160642546
0.14248761740777713	0.42746285222333136
0.14300016279413605	0.4290004883824081
0.14351270818049497	0.4305381245414849
0.1440252535668539	0.43207576070056164
0.1445377989532128	0.4336133968596384
0.14505034433957173	0.43515103301871516
0.14556288972593065	0.4366886691777919
0.14607543511228957	0.4382263053368687
0.1465879804986485	0.43976394149594544
0.1471005258850074	0.4413015776550222
0.14761307127136633	0.44283921381409896
0.14812561665772525	0.4443768499731757
0.14863816204408417	0.4459144861322525
0.1491507074304431	0.44745212229132925
0.149663252816802	0.448989758450406
0.15017579820316093	0.45052739460948277
0.15068834358951985	0.45206503076855953
0.15120088897587877	0.4536026669276363
0.1517134343622377	0.45514030308671305
0.1522259797485966	0.4566779392457898
0.15273852513495553	0.45821557540486657
0.15325107052131445	0.45975321156394333
0.15376361590767337	0.4612908477230201
0.1542761612940323	0.46282848388209685
0.1547887066803912	0.4643661200411736
0.15530125206675013	0.4659037562002504
0.15581379745310905	0.46744139235932713
0.15632634283946797	0.4689790285184039
0.1568388882258269	0.47051666467748066
0.15735143361218581	0.4720543008365574
0.15786397899854474	0.4735919369956342
0.15837652438490366	0.47512957315471094
0.15888906977126258	0.4766672093137877
0.1594016151576215	0.47820484547286446
0.15991416054398042	0.4797424816319412
0.16042670593033934	0.481280117791018
0.16093925131669826	0.48281775395009474
0.16145179670305718	0.4843553901091715
0.1619643420894161	0.48589302626824826
0.16247688747577502	0.487430662427325
0.16298943286213394	0.4889682985864018
0.16350197824849286	0.49050593474547854
0.16401452363485178	0.4920435709045553
0.1645270690212107	0.49358120706363207
0.16503961440756962	0.4951188432227088
0.16555215979392854	0.4966564793817856
0.16606470518028746	0.49819411554086235
0.16657725056664638	0.4997317516999391
0.1670897959530053	0.5012693878590159
0.16760234133936422	0.5028070240180926
0.16811488672572314	0.5043446601771694
0.16862743211208206	0.5058822963362462
0.16913997749844098	0.5074199324953229
0.1696525228847999	0.5089575686543997
0.17016506827115882	0.5104952048134764
0.17067761365751774	0.5120328409725532
0.17119015904387666	0.51357047713163
0.17170270443023558	0.5151081132907067
0.1722152498165945	0.5166457494497835
0.17272779520295342	0.5181833856088602
0.17324034058931234	0.519721021767937
0.17375288597567126	0.5212586579270138
0.17426543136203018	0.5227962940860905
0.1747779767483891	0.5243339302451673
0.17529052213474802	0.525871566404244
0.17580306752110694	0.5274092025633208
0.17631561290746586	0.5289468387223976
0.17682815829382478	0.5304844748814743
0.1773407036801837	0.5320221110405511
0.17785324906654262	0.5335597471996278
0.17836579445290154	0.5350973833587046
0.17887833983926046	0.5366350195177814
0.17939088522561938	0.5381726556768581
0.1799034306119783	0.5397102918359349
0.18041597599833722	0.5412479279950116
0.18092852138469614	0.5427855641540884
0.18144106677105507	0.5443232003131652
0.18195361215741399	0.5458608364722419
0.1824661575437729	0.5473984726313187
0.18297870293013183	0.5489361087903954
0.18349124831649075	0.5504737449494722
0.18400379370284967	0.552011381108549
0.1845163390892086	0.5535490172676257
0.1850288844755675	0.5550866534267025
0.18554142986192643	0.5566242895857793
0.18605397524828535	0.558161925744856
0.18656652063464427	0.5596995619039328
0.1870790660210032	0.5612371980630095
0.1875916114073621	0.5627748342220863
0.18810415679372103	0.5643124703811631
0.18861670218007995	0.5658501065402398
0.18912924756643887	0.5673877426993166
0.1896417929527978	0.5689253788583933
0.1901543383391567	0.5704630150174701
0.19066688372551563	0.5720006511765469
0.19117942911187455	0.5735382873356236
0.19169197449823347	0.5750759234947004
0.1922045198845924	0.5766135596537771
0.1927170652709513	0.5781511958128539
0.19322961065731023	0.5796888319719307
0.19374215604366915	0.5812264681310074
0.19425470143002807	0.5827641042900842
0.194767246816387	0.584301740449161
0.1952797922027459	0.5858393766082377
0.19579233758910483	0.5873770127673145
0.19630488297546375	0.5889146489263912
0.19681742836182267	0.590452285085468
0.1973299737481816	0.5919899212445447
0.1978425191345405	0.5935275574036215
0.19835506452089943	0.5950651935626983
0.19886760990725835	0.596602829721775
0.19938015529361727	0.5981404658808518
0.1998927006799762	0.5996781020399286
0.2004052460663351	0.6
0.20091779145269403	0.6
0.20143033683905295	0.6
0.20194288222541187	0.6
0.2024554276117708	0.6
0.20296797299812971	0.6
0.20348051838448863	0.6
0.20399306377084755	0.6
0.20450560915720647	0.6
0.2050181545435654	0.6
0.20553069992992432	0.6
0.20604324531628324	0.6
0.20655579070264216	0.6
0.20706833608900108	0.6
0.20758088147536	0.6
0.20809342686171892	0.6
0.20860597224807784	0.6
0.20911851763443676	0.6
0.20963106302079568	0.6
0.2101436084071546	0.6
0.21065615379351352	0.6
0.21116869917987244	0.6
0.21168124456623136	0.6
0.21219378995259028	0.6
0.2127063353389492	0.6
0.21321888072530812	0.6
0.21373142611166704	0.6
0.21424397149802596	0.6
0.21475651688438488	0.6
0.2152690622707438	0.6
0.21578160765710272	0.6
0.21629415304346164	0.6
0.21680669842982056	0.6
0.21731924381617948	0.6
0.2178317892025384	0.6
0.21834433458889732	0.6
0.21885687997525624	0.6
0.21936942536161516	0.6
0.21988197074797408	0.6
0.220394516134333	0.6
0.22090706152069192	0.6
0.22141960690705084	0.6
0.22193215229340976	0.6
0.22244469767976868	0.6
0.2229572430661276	0.6
0.22346978845248652	0.6
0.22398233383884544	0.6
0.22449487922520436	0.6
0.22500742461156328	0.6
0.2255199699979222	0.6
0.22603251538428112	0.6
0.22654506077064004	0.6
0.22705760615699896	0.6
0.22757015154335788	0.6
0.2280826969297168	0.6
0.22859524231607573	0.6
0.22910778770243465	0.6
0.22962033308879357	0.6
0.23013287847515249	0.6
0.2306454238615114	0.6
0.23115796924787033	0.6
0.23167051463422925	0.6
0.23218306002058817	0.6
0.2326956054069471	0.6
0.233208150793306	0.6
0.23372069617966493	0.6
0.23423324156602385	0.6
0.23474578695238277	0.6
0.2352583323387417	0.6
0.2357708777251006	0.6
0.23628342311145953	0.6
0.23679596849781845	0.6
0.23730851388417737	0.6
0.2378210592705363	0.6
0.2383336046568952	0.6
0.23884615004325413	0.6
0.23935869542961305	0.6
0.23987124081597197	0.6
0.2403837862023309	0.6
0.2408963315886898	0.6
0.24140887697504873	0.6
0.24192142236140765	0.6
0.24243396774776657	0.6
0.2429465131341255	0.6
0.2434590585204844	0.6
0.24397160390684333	0.6
0.24448414929320225	0.6
0.24499669467956117	0.6
0.2455092400659201	0.6
0.246021785452279	0.6
0.24653433083863793	0.6
0.24704687622499685	0.6
0.24755942161135577	0.6
0.2480719669977147	0.6
0.2485845123840736	0.6
0.24909705777043253	0.6
0.24960960315679145	0.6
0.25012214854315035	0.6
0.25063469392950927	0.6
0.2511472393158682	0.6
0.2516597847022271	0.6
0.252172330088586	0.6
0.25268487547494495	0.6
0.25319742086130387	0.6
0.2537099662476628	0.6
0.2542225116340217	0.6
0.25473505702038063	0.6
0.25524760240673955	0.6
0.25576014779309847	0.6
0.2562726931794574	0.6
0.2567852385658163	0.6
0.25729778395217523	0.6
0.25781032933853415	0.6
0.25832287472489307	0.6
0.258835420111252	0.6
0.2593479654976109	0.6
0.25986051088396983	0.6
0.26037305627032875	0.6
0.26088560165668767	0.6
0.2613981470430466	0.6
0.2619106924294055	0.6
0.26242323781576443	0.6
0.26293578320212335	0.6
0.2634483285884823	0.6
0.2639608739748412	0.6
0.2644734193612001	0.6
0.26498596474755903	0.6
0.26549851013391795	0.6
0.2660110555202769	0.6
0.2665236009066358	0.6
0.2670361462929947	0.6
0.26754869167935363	0.6
0.26806123706571255	0.6
0.2685737824520715	0.6
0.2690863278384304	0.6
0.2695988732247893	0.6
0.27011141861114824	0.6
0.27062396399750716	0.6
0.2711365093838661	0.6
0.271649054770225	0.6
0.2721616001565839	0.6
0.27267414554294284	0.6
0.27318669092930176	0.6
0.2736992363156607	0.6
0.2742117817020196	0.6
0.2747243270883785	0.6
0.27523687247473744	0.6
0.27574941786109636	0.6
0.2762619632474553	0.6
0.2767745086338142	0.6
0.2772870540201731	0.6
0.27779959940653204	0.6
0.27831214479289096	0.6
0.2788246901792499	0.6
0.2793372355656088	0.6
0.2798497809519677	0.6
0.28036232633832664	0.6
0.28087487172468556	0.6
0.2813874171110445	0.6
0.2818999624974034	0.6
0.2824125078837623	0.6
0.28292505327012124	0.6
0.28343759865648016	0.6
0.2839501440428391	0.6
0.284462689429198	0.6
0.2849752348155569	0.6
0.28548778020191584	0.6
0.28600032558827476	0.6
0.2865128709746337	0.6
0.2870254163609926	0.6
0.2875379617473515	0.6
0.28805050713371044	0.6
0.28856305252006936	0.6
0.2890755979064283	0.6
0.2895881432927872	0.6
0.2901006886791461	0.6
0.29061323406550504	0.6
0.29112577945186396	0.6
0.2916383248382229	0.6
0.2921508702245818	0.6
0.2926634156109407	0.6
0.29317596099729964	0.6
0.29368850638365857	0.6
0.2942010517700175	0.6
0.2947135971563764	0.6
0.2952261425427353	0.6
0.29573868792909425	0.6
0.29625123331545317	0.6
0.2967637787018121	0.6
0.297276324088171	0.6
0.2977888694745299	0.6
0.29830141486088885	0.6
0.29881396024724777	0.6
0.2993265056336067	0.6
0.2998390510199656	0.6
0.30035159640632453	0.5989452107810265
0.30086414179268345	0.5974075746219496
0.30137668717904237	0.595869938462873
0.3018892325654013	0.5943323023037961
0.3024017779517602	0.5927946661447194
0.30291432333811913	0.5912570299856426
0.30342686872447805	0.5897193938265659
0.30393941411083697	0.588181757667489
0.3044519594971959	0.5866441215084124
0.3049645048835548	0.5851064853493355
0.30547705026991373	0.5835688491902589
0.30598959565627265	0.582031213031182
0.30650214104263157	0.5804935768721053
0.3070146864289905	0.5789559407130285
0.3075272318153494	0.5774183045539518
0.30803977720170833	0.575880668394875
0.30855232258806725	0.5743430322357983
0.30906486797442617	0.5728053960767214
0.3095774133607851	0.5712677599176448
0.310089958747144	0.5697301237585679
0.31060250413350293	0.5681924875994913
0.31111504951986185	0.5666548514404144
0.3116275949062208	0.5651172152813377
0.3121401402925797	0.5635795791222609
0.3126526856789386	0.5620419429631842
0.31316523106529753	0.5605043068041073
0.31367777645165645	0.5589666706450307
0.3141903218380154	0.5574290344859538
0.3147028672243743	0.5558913983268772
0.3152154126107332	0.5543537621678003
0.31572795799709213	0.5528161260087237
0.31624050338345105	0.5512784898496468
0.31675304876981	0.5497408536905701
0.3172655941561689	0.5482032175314933
0.3177781395425278	0.5466655813724166
0.31829068492888674	0.5451279452133397
0.31880323031524566	0.5435903090542631
0.3193157757016046	0.5420526728951862
0.3198283210879635	0.5405150367361096
0.3203408664743224	0.5389774005770327
0.32085341186068134	0.537439764417956
0.32136595724704026	0.5359021282588792
0.3218785026333992	0.5343644920998025
0.3223910480197581	0.5328268559407257
0.322903593406117	0.531289219781649
0.32341613879247594	0.5297515836225721
0.32392868417883486	0.5282139474634955
0.3244412295651938	0.5266763113044186
0.3249537749515527	0.525138675145342
0.3254663203379116	0.5236010389862651
0.32597886572427054	0.5220634028271884
0.32649141111062946	0.5205257666681116
0.3270039564969884	0.5189881305090349
0.3275165018833473	0.517450494349958
0.3280290472697062	0.5159128581908814
0.32854159265606514	0.5143752220318045
0.32905413804242406	0.5128375858727279
0.329566683428783	0.511299949713651
0.3300792288151419	0.5097623135545744
0.3305917742015008	0.5082246773954975
0.33110431958785974	0.5066870412364208
0.33161686497421866	0.505149405077344
0.3321294103605776	0.5036117689182673
0.3326419557469365	0.5020741327591904
0.3331545011332954	0.5005364966001138
0.33366704651965434	0.4989988604410369
0.33417959190601326	0.49746122428196027
0.3346921372923722	0.4959235881228834
0.3352046826787311	0.49438595196380675
0.33571722806509	0.4928483158047299
0.33622977345144894	0.4913106796456532
0.33674231883780786	0.48977304348657635
0.3372548642241668	0.4882354073274997
0.3377674096105257	0.48669777116842283
0.3382799549968846	0.4851601350093462
0.33879250038324354	0.4836224988502693
0.33930504576960246	0.48208486269119266
0.3398175911559614	0.4805472265321158
0.3403301365423203	0.47900959037303914
0.3408426819286792	0.47747195421396227
0.34135522731503815	0.4759343180548856
0.34186777270139707	0.47439668189580875
0.342380318087756	0.4728590457367321
0.3428928634741149	0.4713214095776552
0.3434054088604738	0.4697837734185786
0.34391795424683275	0.4682461372595017
0.34443049963319167	0.46670850110042505
0.3449430450195506	0.4651708649413482
0.3454555904059095	0.46363322878227153
0.3459681357922684	0.46209559262319466
0.34648068117862735	0.460557956464118
0.34699322656498627	0.45902032030504114
0.3475057719513452	0.4574826841459645
0.3480183173377041	0.4559450479868876
0.34853086272406303	0.45440741182781097
0.34904340811042195	0.4528697756687341
0.34955595349678087	0.45133213950965745
0.3500684988831398	0.4497945033505806
0.3505810442694987	0.4482568671915039
0.35109358965585763	0.44671923103242706
0.35160613504221655	0.4451815948733504
0.35211868042857547	0.44364395871427353
0.3526312258149344	0.4421063225551969
0.3531437712012933	0.44056868639612
0.35365631658765223	0.43903105023704336
0.35416886197401115	0.4374934140779665
0.35468140736037007	0.43595577791888984
0.355193952746729	0.43441814175981297
0.3557064981330879	0.4328805056007363
0.35621904351944683	0.43134286944165945
0.35673158890580575	0.4298052332825828
0.3572441342921647	0.4282675971235059
0.3577566796785236	0.4267299609644293
0.3582692250648825	0.4251923248053524
0.35878177045124143	0.42365468864627576
0.35929431583760035	0.4221170524871989
0.3598068612239593	0.42057941632812224
0.3603194066103182	0.41904178016904536
0.3608319519966771	0.4175041440099687
0.36134449738303603	0.41596650785089184
0.36185704276939495	0.4144288716918152
0.3623695881557539	0.4128912355327383
0.3628821335421128	0.41135359937366167
0.3633946789284717	0.4098159632145848
0.36390722431483064	0.40827832705550815
0.36441976970118956	0.4067406908964313
0.3649323150875485	0.40520305473735463
0.3654448604739074	0.40366541857827776
0.3659574058602663	0.4021277824192011
0.36646995124662524	0.40059014626012424
0.36698249663298416	0.3990525101010476
0.3674950420193431	0.3975148739419707
0.368007587405702	0.39597723778289406
0.3685201327920609	0.3944396016238172
0.36903267817841984	0.39290196546474054
0.36954522356477876	0.39136432930566367
0.3700577689511377	0.389826693146587
0.3705703143374966	0.38828905698751015
0.3710828597238555	0.3867514208284335
0.37159540511021444	0.38521378466935663
0.37210795049657336	0.38367614851028
0.3726204958829323	0.3821385123512031
0.3731330412692912	0.38060087619212646
0.3736455866556501	0.3790632400330496
0.37415813204200904	0.37752560387397294
0.37467067742836796	0.37598796771489607
0.3751832228147269	0.3744503315558194
0.3756957682010858	0.37291269539674254
0.3762083135874447	0.3713750592376659
0.37672085897380364	0.369837423078589
0.37723340436016256	0.3682997869195124
0.3777459497465215	0.3667621507604355
0.3782584951328804	0.36522451460135885
0.3787710405192393	0.363686878442282
0.37928358590559824	0.36214924228320533
0.37979613129195716	0.36061160612412846
0.3803086766783161	0.3590739699650518
0.380821222064675	0.35753633380597494
0.3813337674510339	0.3559986976468983
0.38184631283739284	0.3544610614878214
0.38235885822375176	0.35292342532874477
0.3828714036101107	0.3513857891696679
0.3833839489964696	0.34984815301059125
0.3838964943828285	0.3483105168515144
0.38440903976918744	0.3467728806924377
0.38492158515554636	0.34523524453336085
0.3854341305419053	0.3436976083742842
0.3859466759282642	0.34215997221520733
0.3864592213146231	0.3406223360561307
0.38697176670098204	0.3390846998970538
0.38748431208734097	0.33754706373797716
0.3879968574736999	0.3360094275789003
0.3885094028600588	0.33447179141982364
0.3890219482464177	0.33293415526074677
0.38953449363277665	0.3313965191016701
0.39004703901913557	0.32985888294259325
0.3905595844054945	0.3283212467835166
0.3910721297918534	0.3267836106244397
0.3915846751782123	0.3252459744653631
0.39209722056457125	0.3237083383062862
0.39260976595093017	0.32217070214720955
0.3931223113372891	0.3206330659881327
0.393634856723648	0.31909542982905603
0.39414740211000693	0.31755779366997916
0.39465994749636585	0.3160201575109025
0.39517249288272477	0.31448252135182564
0.3956850382690837	0.312944885192749
0.3961975836554426	0.3114072490336721
0.39671012904180153	0.30986961287459547
0.39722267442816045	0.3083319767155186
0.39773521981451937	0.30679434055644195
0.3982477652008783	0.3052567043973651
0.3987603105872372	0.3037190682382884
0.39927285597359613	0.30218143207921155
0.39978540135995505	0.3006437959201349
0.40029794674631397	0.29910615976105803
0.4008104921326729	0.2975685236019814
0.4013230375190318	0.2960308874429045
0.40183558290539073	0.29449325128382786
0.40234812829174965	0.292955615124751
0.40286067367810857	0.29141797896567434
0.4033732190644675	0.28988034280659747
0.4038857644508264	0.2883427066475208
0.40439830983718533	0.28680507048844395
0.40491085522354425	0.2852674343293673
0.4054234006099032	0.2837297981702904
0.4059359459962621	0.2821921620112138
0.406448491382621	0.2806545258521369
0.40696103676897993	0.27911688969306025
0.40747358215533885	0.2775792535339834
0.4079861275416978	0.27604161737490673
0.4084986729280567	0.27450398121582986
0.4090112183144156	0.2729663450567532
0.40952376370077453	0.27142870889767634
0.41003630908713345	0.2698910727385997
0.4105488544734924	0.2683534365795228
0.4110613998598513	0.26681580042044617
0.4115739452462102	0.2652781642613693
0.41208649063256914	0.26374052810229265
0.41259903601892806	0.2622028919432158
0.413111581405287	0.2606652557841391
0.4136241267916459	0.25912761962506226
0.4141366721780048	0.2575899834659856
0.41464921756436374	0.25605234730690873
0.41516176295072266	0.2545147111478321
0.4156743083370816	0.2529770749887552
0.4161868537234405	0.25143943882967856
0.4166993991097994	0.2499018026706017
0.41721194449615834	0.24836416651152504
0.41772448988251726	0.24682653035244817
0.4182370352688762	0.24528889419337152
0.4187495806552351	0.24375125803429465
0.419262126041594	0.242213621875218
0.41977467142795294	0.24067598571614113
0.42028721681431186	0.23913834955706448
0.4207997622006708	0.2376007133979876
0.4213123075870297	0.23606307723891096
0.4218248529733886	0.23452544107983408
0.42233739835974754	0.23298780492075744
0.42284994374610646	0.23145016876168056
0.4233624891324654	0.22991253260260391
0.4238750345188243	0.22837489644352704
0.4243875799051832	0.2268372602844504
0.42490012529154214	0.22529962412537352
0.42541267067790106	0.22376198796629687
0.42592521606426	0.22222435180722
0.4264377614506189	0.22068671564814335
0.4269503068369778	0.21914907948906648
0.42746285222333674	0.21761144332998983
0.42797539760969566	0.21607380717091296
0.4284879429960546	0.2145361710118363
0.4290004883824135	0.21299853485275944
0.4295130337687724	0.2114608986936828
0.43002557915513134	0.20992326253460591
0.43053812454149026	0.20838562637552926
0.4310506699278492	0.2068479902164524
0.4315632153142081	0.20531035405737574
0.432075760700567	0.20377271789829887
0.43258830608692594	0.20223508173922222
0.43310085147328486	0.20069744558014535
0.4336133968596438	0.1991598094210687
0.4341259422460027	0.19762217326199183
0.4346384876323616	0.19608453710291518
0.43515103301872055	0.1945469009438383
0.43566357840507947	0.19300926478476166
0.4361761237914384	0.1914716286256848
0.4366886691777973	0.18993399246660814
0.4372012145641562	0.18839635630753127
0.43771375995051515	0.18685872014845462
0.43822630533687407	0.18532108398937774
0.438738850723233	0.1837834478303011
0.4392513961095919	0.18224581167122422
0.4397639414959508	0.18070817551214757
0.44027648688230975	0.1791705393530707
0.44078903226866867	0.17763290319399405
0.4413015776550276	0.17609526703491718
0.4418141230413865	0.17455763087584053
0.44232666842774543	0.17301999471676366
0.44283921381410435	0.171482358557687
0.44335175920046327	0.16994472239861014
0.4438643045868222	0.1684070862395335
0.4443768499731811	0.16686945008045662
0.44488939535954003	0.16533181392137997
0.44540194074589895	0.1637941777623031
0.44591448613225787	0.16225654160322645
0.4464270315186168	0.16071890544414957
0.4469395769049757	0.15918126928507292
0.44745212229133463	0.15764363312599605
0.44796466767769355	0.1561059969669194
0.44847721306405247	0.15456836080784253
0.4489897584504114	0.15303072464876588
0.4495023038367703	0.151493088489689
0.45001484922312923	0.14995545233061236
0.45052739460948815	0.1484178161715355
0.4510399399958471	0.14688018001245884
0.451552485382206	0.14534254385338197
0.4520650307685649	0.14380490769430532
0.45257757615492383	0.14226727153522845
0.45309012154128275	0.1407296353761518
0.4536026669276417	0.13919199921707492
0.4541152123140006	0.13765436305799827
0.4546277577003595	0.1361167268989214
0.45514030308671843	0.13457909073984475
0.45565284847307735	0.13304145458076788
0.4561653938594363	0.13150381842169123
0.4566779392457952	0.12996618226261436
0.4571904846321541	0.1284285461035377
0.45770303001851304	0.12689090994446084
0.45821557540487196	0.1253532737853842
0.4587281207912309	0.12381563762630732
0.4592406661775898	0.12227800146723067
0.4597532115639487	0.1207403653081538
0.46026575695030764	0.11920272914907715
0.46077830233666656	0.11766509299000028
0.4612908477230255	0.11612745683092363
0.4618033931093844	0.11458982067184675
0.4623159384957433	0.1130521845127701
0.46282848388210224	0.11151454835369323
0.46334102926846116	0.10997691219461658
0.4638535746548201	0.10843927603553971
0.464366120041179	0.10690163987646306
0.4648786654275379	0.10536400371738619
0.46539121081389684	0.10382636755830954
0.46590375620025576	0.10228873139923267
0.4664163015866147	0.10075109524015602
0.4669288469729736	0.09921345908107915
0.4674413923593325	0.0976758229220025
0.46795393774569144	0.09613818676292563
0.46846648313205036	0.09460055060384898
0.4689790285184093	0.0930629144447721
0.4694915739047682	0.09152527828569545
0.4700041192911271	0.08998764212661858
0.47051666467748604	0.08845000596754193
0.47102921006384496	0.08691236980846506
0.4715417554502039	0.08537473364938841
0.4720543008365628	0.08383709749031154
0.4725668462229217	0.08229946133123489
0.47307939160928064	0.08076182517215802
0.47359193699563956	0.07922418901308137
0.4741044823819985	0.0776865528540045
0.4746170277683574	0.07614891669492785
0.4751295731547163	0.07461128053585098
0.47564211854107524	0.07307364437677433
0.47615466392743416	0.07153600821769746
0.4766672093137931	0.0699983720586208
0.477179754700152	0.06846073589954393
0.4776923000865109	0.06692309974046728
0.47820484547286984	0.06538546358139041
0.47871739085922876	0.06384782742231376
0.4792299362455877	0.06231019126323689
0.4797424816319466	0.06077255510416024
0.4802550270183055	0.05923491894508337
0.48076757240466444	0.05769728278600672
0.48128011779102337	0.05615964662692985
0.4817926631773823	0.0546220104678532
0.4823052085637412	0.05308437430877633
0.4828177539501001	0.05154673814969968
0.48333029933645905	0.050009101990622806
0.48384284472281797	0.04847146583154616
0.4843553901091769	0.046933829672469285
0.4848679354955358	0.045396193513392635
0.4853804808818947	0.043858557354315764
0.48589302626825365	0.042320921195239114
0.48640557165461257	0.04078328503616224
0.4869181170409715	0.03924564887708559
0.4874306624273304	0.03770801271800872
0.48794320781368933	0.03617037655893207
0.48845575320004825	0.0346327403998552
0.48896829858640717	0.03309510424077855
0.4894808439727661	0.03155746808170168
0.489993389359125	0.03001983192262503
0.49050593474548393	0.028482195763548157
0.49101848013184285	0.026944559604471507
0.49153102551820177	0.025406923445394636
0.4920435709045607	0.023869287286317986
0.4925561162909196	0.022331651127241114
0.49306866167727853	0.020794014968164465
0.49358120706363745	0.019256378809087593
0.49409375244999637	0.017718742650010944
0.4946062978363553	0.016181106490934072
0.4951188432227142	0.014643470331857422
0.49563138860907313	0.01310583417278055
0.49614393399543205	0.011568198013703901
0.49665647938179097	0.01003056185462703
0.4971690247681499	0.00849292569555038
0.4976815701545088	0.006955289536473508
0.49819411554086773	0.005417653377396858
0.49870666092722665	0.0038800172183199866
0.4992192063135856	0.002342381059243337
0.4997317516999445	0.0008047449001664653
0.5002442970863034	0.0
0.5007568424726623	0.0
0.5012693878590212	0.0
0.5017819332453801	0.0
0.502294478631739	0.0
0.502807024018098	0.0
0.5033195694044569	0.0
0.5038321147908158	0.0
0.5043446601771747	0.0
0.5048572055635336	0.0
0.5053697509498926	0.0
0.5058822963362515	0.0
0.5063948417226104	0.0
0.5069073871089693	0.0
0.5074199324953282	0.0
0.5079324778816872	0.0
0.5084450232680461	0.0
0.508957568654405	0.0
0.5094701140407639	0.0
0.5099826594271228	0.0
0.5104952048134818	0.0
0.5110077501998407	0.0
0.5115202955861996	0.0
0.5120328409725585	0.0
0.5125453863589174	0.0
0.5130579317452764	0.0
0.5135704771316353	0.0
0.5140830225179942	0.0
0.5145955679043531	0.0
0.515108113290712	0.0
0.515620658677071	0.0
0.5161332040634299	0.0
0.5166457494497888	0.0
0.5171582948361477	0.0
0.5176708402225066	0.0
0.5181833856088656	0.0
0.5186959309952245	0.0
0.5192084763815834	0.0
0.5197210217679423	0.0
0.5202335671543012	0.0
0.5207461125406602	0.0
0.5212586579270191	0.0
0.521771203313378	0.0
0.5222837486997369	0.0
0.5227962940860958	0.0
0.5233088394724548	0.0
0.5238213848588137	0.0
0.5243339302451726	0.0
0.5248464756315315	0.0
0.5253590210178904	0.0
0.5258715664042494	0.0
0.5263841117906083	0.0
0.5268966571769672	0.0
0.5274092025633261	0.0
0.527921747949685	0.0
0.528434293336044	0.0
0.5289468387224029	0.0
0.5294593841087618	0.0
0.5299719294951207	0.0
0.5304844748814797	0.0
0.5309970202678386	0.0
0.5315095656541975	0.0
0.5320221110405564	0.0
0.5325346564269153	0.0
0.5330472018132743	0.0
0.5335597471996332	0.0
0.5340722925859921	0.0
0.534584837972351	0.0
0.5350973833587099	0.0
0.5356099287450689	0.0
0.5361224741314278	0.0
0.5366350195177867	0.0
0.5371475649041456	0.0
0.5376601102905045	0.0
0.5381726556768635	0.0
0.5386852010632224	0.0
0.5391977464495813	0.0
0.5397102918359402	0.0
0.5402228372222991	0.0
0.540735382608658	0.0
0.541247927995017	0.0
0.5417604733813759	0.0
0.5422730187677348	0.0
0.5427855641540937	0.0
0.5432981095404527	0.0
0.5438106549268116	0.0
0.5443232003131705	0.0
0.5448357456995294	0.0
0.5453482910858883	0.0
0.5458608364722473	0.0
0.5463733818586062	0.0
0.5468859272449651	0.0
0.547398472631324	0.0
0.5479110180176829	0.0
0.5484235634040419	0.0
0.5489361087904008	0.0
0.5494486541767597	0.0
0.5499611995631186	0.0


==> input/psystem11jumpCPL_cplerror_1.dat <==
0.0	0.0	0.0
0.0005125453863589114	0.0	0.0015376361590766496
0.0010250907727178229	0.0	0.002321830600234165
0.0015376361590767342	0.0	0.002906362804587115
0.0020501815454356457	1.2321268449966283e-9	0.003483211101863448
0.0025627269317945573	3.89660104183065e-9	0.004104153982412706
0.003075272318153469	7.560203685308409e-9	0.00477207117676981
0.0035878177045123804	1.168047913946424e-8	0.005476432328328951
0.0041003630908712915	1.584978270852133e-8	0.006205747675404494
0.004612908477230203	1.9839663134568752e-8	0.006951036872473004
0.005125453863589115	2.3561728457188735e-8	0.007706128651420174
0.005637999249948026	2.7012579062457576e-8	0.008467064217747344
0.006150544636306938	3.0229585390451064e-8	0.009231410795155881
0.006663090022665849	3.32628413701741e-8	0.009997716641481968
0.007175635409024761	3.616039501164181e-8	0.010765133733618981
0.007688180795383672	3.8962145731957776e-8	0.01153317466821302
0.008200726181742583	4.1698557273761594e-8	0.012301562846336767
0.008713271568101495	4.439161371827538e-8	0.013070142895829306
0.009225816954460406	4.705654155223726e-8	0.013838828268577297
0.009738362340819318	4.970355904632129e-8	0.014607571089466642
0.01025090772717823	5.233935329584938e-8	0.015376345031228977
0.01076345311353714	5.496821076089731e-8	0.01614513568815301
0.011275998499896052	5.759283261408399e-8	0.01691393521189366
0.011788543886254964	6.021489584728812e-8	0.017682739342105958
0.012301089272613875	6.28354286380528e-8	0.018451545773693345
0.012813634658972787	6.545505437660637e-8	0.019220353263090795
0.013326180045331698	6.807414743015272e-8	0.019989161140634426
0.01383872543169061	7.06929306204529e-8	0.020757969046873326
0.014351270818049522	7.331153573097993e-8	0.021526776788869384
0.014863816204408433	7.593004014427862e-8	0.02229558426349132
0.015376361590767345	7.854848838029227e-8	0.023064391415581698
0.015888906977126256	8.116690686232886e-8	0.023833198215701845
0.016401452363485166	8.378531046737692e-8	0.024602004647996445
0.016913997749844076	8.640370785517604e-8	0.025370810704054003
0.017426543136202986	8.902210424377444e-8	0.02613961637955775
0.017939088522561895	9.164050229770737e-8	0.026908421672088068
0.018451633908920805	9.425890334924247e-8	0.02767722658030558
0.018964179295279715	9.687730861962507e-8	0.028446031103651404
0.019476724681638625	9.949571844192207e-8	0.029214835241567982
0.019989270067997535	1.0211413326022267e-7	0.02998363899416656
0.020501815454356444	1.0473255307452689e-7	0.030752442360926002
0.021014360840715354	1.0735097799585702e-7	0.03152124534221845
0.021526906227074264	1.0996940813523537e-7	0.0322900479378212
0.022039451613433174	1.1258784360368423e-7	0.033058850147733576
0.022551996999792084	1.1520628429018132e-7	0.033827651971806816
0.023064542386150994	1.1782473019472661e-7	0.034596453410115746
0.023577087772509903	1.2044318120629782e-7	0.0353652544628833
0.024089633158868813	1.2306163754693955e-7	0.03613405512984924
0.024602178545227723	1.256800992166518e-7	0.03690285541112481
0.025114723931586633	1.2829856610441226e-7	0.03767165530656147
0.025627269317945543	1.3091703821022094e-7	0.03844045481634506
0.026139814704304452	1.3353551564510013e-7	0.03920925394036434
0.026652360090663362	1.3615399829802755e-7	0.03997805267865595
0.027164905477022272	1.3877248605798087e-7	0.04074685103114617
0.027677450863381182	1.4139097914700471e-7	0.041515648998020405
0.02818999624974009	1.4400947756509908e-7	0.04228444657901842
0.028702541636099	1.4662798131226396e-7	0.043053243774251904
0.02921508702245791	1.4924649027747705e-7	0.04382204058375816
0.02972763240881682	1.5186500446073836e-7	0.044590837007648654
0.03024017779517573	1.544835238620479e-7	0.0453596330458117
0.03075272318153464	1.5710204848140563e-7	0.04612842869806144
0.03126526856789355	1.597205783188116e-7	0.04689722396450935
0.031777813954252464	1.6233911337426576e-7	0.047666018845341274
0.03229035934061138	1.6495765375879046e-7	0.048434813340334726
0.03280290472697029	1.6757619936136336e-7	0.049203607449712194
0.033315450113329204	1.701947502930068e-7	0.049972401173213665
0.03382799549968812	1.7281330655372074e-7	0.05074119451095038
0.03434054088604703	1.754318679214606e-7	0.05150998746284796
0.03485308627240594	1.7805043461827097e-7	0.0522787800290927
0.03536563165876486	1.8066900675517417e-7	0.0530475722095729
0.03587817704512377	1.8328758399910328e-7	0.05381636400421419
0.03639072243148268	1.859061666831252e-7	0.05458515541312803
0.0369032678178416	1.8852475447417305e-7	0.05535394643620295
0.03741581320420051	1.911433473722468e-7	0.05612273707362481
0.03792835859055942	1.9376194559939108e-7	0.05689152732509606
0.038440903976918336	1.9638054915560588e-7	0.05766031719095155
0.03895344936327725	1.9899915792986889e-7	0.058429106670968345
0.03946599474963616	2.016177719221801e-7	0.05919789576514578
0.039978540135995076	2.0423639124356185e-7	0.05996668447359599
0.04049108552235399	2.068550156719695e-7	0.060735472796281664
0.0410036309087129	2.0947364542944769e-7	0.06150426073320281
0.041516176295071816	2.1209228051599638e-7	0.062273048284247734
0.04202872168143073	2.1471092070957098e-7	0.06304183544956521
0.04254126706778964	2.173295663432384e-7	0.06381062222900646
0.043053812454148556	2.1994821697290945e-7	0.06457940862272049
0.04356635784050747	2.225668730426733e-7	0.06534819463063268
0.04407890322686638	2.2518553433048538e-7	0.06611698025270596
0.044591448613225296	2.2780420094736797e-7	0.06688576548901448
0.04510399399958421	2.3042287278229878e-7	0.06765455033955847
0.04561653938594312	2.330415498352778e-7	0.06842333480418894
0.046129084772302036	2.3566023210630505e-7	0.06919211888305488
0.04664163015866095	2.382789198174251e-7	0.06996090257615628
0.04715417554501986	2.408976126355711e-7	0.07072968588338169
0.047666720931378775	2.4351631089380987e-7	0.07149846880487964
0.04817926631773769	2.461350141480523e-7	0.07226725134057554
0.0486918117040966	2.487537228423875e-7	0.07303603349032128
0.049204357090455515	2.5137243664374864e-7	0.07380481525441351
0.04971690247681443	2.539911557741803e-7	0.07457359663259266
0.05022944786317334	2.5660988012266017e-7	0.07534237762496998
0.050741993249532255	2.5922860980021056e-7	0.07611115823147108
0.05125453863589117	2.6184734458478687e-7	0.07687993845217056
0.05176708402225008	2.64466084809456e-7	0.07764871828717967
0.052279629408608995	2.6708483025217333e-7	0.07841749773623796
0.05279217479496791	2.697035810239612e-7	0.07918627679949486
0.05330472018132682	2.7232233679175266e-7	0.07995505547687531
0.053817265567685735	2.7494109799963695e-7	0.08072383376845393
0.05432981095404465	2.7755986442556946e-7	0.08149261167419342
0.05484235634040356	2.801786360695502e-7	0.08226138919420567
0.055354901726762475	2.827974129315791e-7	0.08303016632823024
0.05586744711312139	2.8541619512267857e-7	0.08379894307649027
0.0563799924994803	2.8803498275387085e-7	0.08456771943894825
0.056892537885839214	2.9065377560311134e-7	0.08533649541549315
0.05740508327219813	2.9327257355937775e-7	0.08610527100616161
0.05791762865855704	2.9589137673369237e-7	0.08687404621110262
0.058430174044915954	2.985101852370775e-7	0.08764282103013032
0.05894271943127487	3.0112899895851086e-7	0.08841159546328181
0.05945526481763378	3.0374781812003704e-7	0.08918036951055686
0.059967810203992694	3.0636664238858913e-7	0.08994914317203007
0.06048035559035161	3.0898547187518943e-7	0.09071791644766458
0.06099290097671052	3.1160430657983795e-7	0.09148668933742266
0.061505446363069434	3.142231465025347e-7	0.09225546184130451
0.06201799174942835	3.1684199175430194e-7	0.09302423395938453
0.06253053713578725	3.19460842446162e-7	0.09379300569151416
0.06304308252214616	3.22079698245048e-7	0.09456177703776758
0.06355562790850507	3.246985592619822e-7	0.09533054799818186
0.06406817329486397	3.2731742549696463e-7	0.09609931857283138
0.06458071868122288	3.2993629717203987e-7	0.09686808876160469
0.06509326406758179	3.32555173954141e-7	0.0976368585643903
0.06560580945394069	3.351740560653127e-7	0.09840562798141139
0.0661183548402996	3.377929433945326e-7	0.09917439701248165
0.0666309002266585	3.40411836052823e-7	0.09994316565760153
0.06714344561301741	3.430307339291616e-7	0.10071193391703104
0.06765599099937632	3.4564963691252615e-7	0.10148070179050994
0.06816853638573522	3.482685452249612e-7	0.10224946927807532
0.06868108177209413	3.508874589774891e-7	0.1030182363797274
0.06919362715845304	3.5350637783704286e-7	0.10378700309565203
0.06970617254481194	3.5612530213668947e-7	0.10455576942551459
0.07021871793117085	3.58744231543362e-7	0.1053245353696124
0.07073126331752976	3.6136316616808273e-7	0.10609330092779667
0.07124380870388866	3.63982106121874e-7	0.10686206610010474
0.07175635409024757	3.6660105129371345e-7	0.10763083088642511
0.07226889947660647	3.6922000157257884e-7	0.10839959528683196
0.07278144486296538	3.7183895729153704e-7	0.10916835930139968
0.07329399024932429	3.7445791822854346e-7	0.10993712293012847
0.0738065356356832	3.770768844946204e-7	0.11070588617286936
0.0743190810220421	3.7969585597874556e-7	0.11147464902980841
0.074831626408401	3.823148326809189e-7	0.11224341150068518
0.07534417179475991	3.849338146011405e-7	0.11301217358572302
0.07585671718111882	3.875528017394103e-7	0.11378093528488464
0.07636926256747772	3.9017179431777294e-7	0.11454969659813274
0.07688180795383663	3.927907922252061e-7	0.11531845752554193
0.07739435334019554	3.9540979546170973e-7	0.11608721806700029
0.07790689872655444	3.98028803694217e-7	0.11685597822243388
0.07841944411291335	4.006478171447725e-7	0.11762473799210271
0.07893198949927226	4.032668358133762e-7	0.11839349737570903
0.07944453488563116	4.058858599220727e-7	0.11916225637347666
0.07995708027199007	4.0850488913779515e-7	0.11993101498540515
0.08046962565834898	4.111239237936104e-7	0.12069977321134573
0.08098217104470788	4.1374296366747387e-7	0.12146853105129862
0.08149471643106679	4.1636200864836326e-7	0.122237288505338
0.0820072618174257	4.1898105895832316e-7	0.12300604557346384
0.0825198072037846	4.216001145973536e-7	0.12377480225563908
0.08303235259014351	4.242191754544322e-7	0.1245435585519381
0.08354489797650241	4.2683824152955907e-7	0.12531231446228652
0.08405744336286132	4.2945731282273414e-7	0.12608106998664703
0.08456998874922023	4.3207638955600203e-7	0.1268498251251684
0.08508253413557913	4.3469547150731813e-7	0.12761857987773917
0.08559507952193804	4.3731455867668245e-7	0.12838733424435933
0.08610762490829695	4.399336509530727e-7	0.1291560882250289
0.08662017029465585	4.4255274878057804e-7	0.12992484181967323
0.08713271568101476	4.45171851604087e-7	0.13069359502847866
0.08764526106737366	4.477909598676888e-7	0.13146234785122157
0.08815780645373257	4.504100733493388e-7	0.13223110028816265
0.08867035184009148	4.530291919380147e-7	0.13299985233907896
0.08918289722645038	4.5564831585576115e-7	0.13376860400408153
0.08969544261280929	4.582674452136004e-7	0.13453735528305932
0.0902079879991682	4.608865796784656e-7	0.1353061061761236
0.0907205333855271	4.6350571947240127e-7	0.13607485668323704
0.09123307877188601	4.6612486437336287e-7	0.13684360680432572
0.09174562415824492	4.68744014603395e-7	0.13761235653946358
0.09225816954460382	4.713631701624976e-7	0.13838110588865082
0.09277071493096273	4.739823308286262e-7	0.1391498548519987
0.09328326031732163	4.7660149704586985e-7	0.13991860342924722
0.09379580570368054	4.792206683701394e-7	0.14068735162054535
0.09430835109003945	4.818398449124572e-7	0.14145609942589266
0.09482089647639835	4.844590267838456e-7	0.14222484684536352
0.09533344186275726	4.870782137622598e-7	0.142993593878735
0.09584598724911617	4.896974059587222e-7	0.14376234052619297
0.09635853263547507	4.923166034842552e-7	0.14453108678762616
0.09687107802183398	4.949358063388587e-7	0.145299832663071
0.09738362340819288	4.975550144115104e-7	0.14606857815252838
0.09789616879455179	5.001742277022103e-7	0.14683732325599785
0.0984087141809107	5.027934462109585e-7	0.1476060679735538
0.0989212595672696	5.054126701597994e-7	0.14837481230508476
0.09943380495362851	5.080318994377109e-7	0.1491435562506649
0.09994635033998742	5.106511340446929e-7	0.1499122998102198
0.10045889572634632	5.132703736476785e-7	0.15068104298378704
0.10097144111270523	5.158896184687123e-7	0.15144978577132928
0.10148398649906414	5.185088686188166e-7	0.1522185281729207
0.10199653188542304	5.211281239869692e-7	0.1529872701885615
0.10250907727178195	5.237473847952145e-7	0.1537560118182515
0.10302162265814085	5.263666508215081e-7	0.15452475306176772
0.10353416804449976	5.289859219548276e-7	0.15529349391933334
0.10404671343085867	5.316051984172177e-7	0.1560622343909479
0.10455925881721757	5.342244800976559e-7	0.15683097447646333
0.10507180420357648	5.368437672181869e-7	0.15759971417606522
0.10558434958993539	5.394630594457439e-7	0.15836845348964168
0.10609689497629429	5.420823570023714e-7	0.15913719241723068
0.1066094403626532	5.447016596660248e-7	0.15990593095883154
0.1071219857490121	5.473209676587487e-7	0.16067466911429595
0.10763453113537101	5.499402810915655e-7	0.161443406883772
0.10814707652172992	5.525595997424304e-7	0.1622121442672606
0.10865962190808882	5.551789235003213e-7	0.16298088126483568
0.10917216729444773	5.577982523652381e-7	0.16374961787631115
0.10968471268080664	5.604175866702477e-7	0.16451835410176163
0.11019725806716554	5.630369263043278e-7	0.16528708994115004
0.11070980345352445	5.656562710454338e-7	0.16605582539447572
0.11122234883988336	5.682756212266327e-7	0.1668245604617764
0.11173489422624226	5.70894976736902e-7	0.1675932951431267
0.11224743961260117	5.735143373541973e-7	0.16836202943845158
0.11275998499896007	5.761337033005631e-7	0.16913076334771415
0.11327253038531898	5.787530744649771e-7	0.16989949687102612
0.11378507577167789	5.813724508474394e-7	0.1706682300082385
0.1142976211580368	5.839918325589721e-7	0.17143696275942588
0.1148101665443957	5.866112195995754e-7	0.17220569512455075
0.1153227119307546	5.892306117472046e-7	0.17297442710361355
0.11583525731711351	5.91850009112882e-7	0.17374315869665113
0.11634780270347242	5.944694119186522e-7	0.17451188990366395
0.11686034808983133	5.970888198314483e-7	0.17528062072461426
0.11737289347619023	5.99708233073315e-7	0.17604935115946474
0.11788543886254914	6.023276515332299e-7	0.17681808120829046
0.11839798424890804	6.049470753222153e-7	0.17758681087112826
0.11891052963526695	6.075665042182266e-7	0.17835554014786648
0.11942307502162586	6.101859385543307e-7	0.1791242690385424
0.11993562040798476	6.12805378108483e-7	0.17989299754315602
0.12044816579434367	6.154248228806836e-7	0.18066172566170713
0.12096071118070258	6.180442728709323e-7	0.18143045339434494
0.12147325656706148	6.206637281902516e-7	0.18219918074077146
0.12198580195342039	6.232831888386414e-7	0.1829679077011359
0.1224983473397793	6.259026547050794e-7	0.18373663427547515
0.1230108927261382	6.285221257895657e-7	0.18450536046371502
0.12352343811249711	6.311416022031224e-7	0.18527408626592945
0.12403598349885601	6.337610838347274e-7	0.18604281168197012
0.12454852888521492	6.363805705733583e-7	0.18681153671202266
0.12506107427157384	6.39000062752082e-7	0.18758026135605044
0.12557361965793276	6.416195601488539e-7	0.18834898561382962
0.12608616504429168	6.442390628746963e-7	0.1891177094856582
0.1265987104306506	6.468585709296093e-7	0.18988643297131302
0.12711125581700952	6.494780840915482e-7	0.1906551560710168
0.12762380120336844	6.520976024715353e-7	0.1914238787845839
0.12813634658972736	6.547171261805929e-7	0.19219260111208913
0.12864889197608628	6.57336655218721e-7	0.19296132305349456
0.1291614373624452	6.599561894748973e-7	0.1937300446087633
0.12967398274880412	6.625757289491219e-7	0.19449876577808123
0.13018652813516304	6.651952737524169e-7	0.19526748656118809
0.13069907352152196	6.678148237737602e-7	0.19603620695812096
0.13121161890788088	6.704343790131517e-7	0.19680492696914031
0.1317241642942398	6.730539394705914e-7	0.1975736465939113
0.13223670968059872	6.756735052571017e-7	0.1983423658326946
0.13274925506695764	6.782930763726824e-7	0.1991110846853037
0.13326180045331656	6.809126525952891e-7	0.1998798031518878
0.13377434583967548	6.835322342579886e-7	0.2006485212323723
0.1342868912260344	6.861518212497586e-7	0.20141723892671992
0.13479943661239333	6.887714133485545e-7	0.20218595623493107
0.13531198199875225	6.91391010776421e-7	0.2029546731570797
0.13582452738511117	6.940106134223356e-7	0.2037233896929802
0.13633707277147009	6.966302213973208e-7	0.2044921058428555
0.136849618157829	6.992498345903542e-7	0.20526082160666825
0.13736216354418793	7.018694528904135e-7	0.20602953698423265
0.13787470893054685	7.044890766305656e-7	0.2067982519758469
0.13838725431690577	7.071087055887659e-7	0.207566966581324
0.1388997997032647	7.097283397650145e-7	0.20833568080055276
0.1394123450896236	7.123479791593113e-7	0.20910439463371944
0.13992489047598253	7.149676239937008e-7	0.20987310808082338
0.14043743586234145	7.175872739351163e-7	0.21064182114175356
0.14094998124870037	7.202069292056024e-7	0.21141053381654706
0.1414625266350593	7.228265895831143e-7	0.21217924610512906
0.1419750720214182	7.254462554007191e-7	0.21294795800764899
0.14248761740777713	7.28065926436372e-7	0.21371666952399493
0.14300016279413605	7.306856026900732e-7	0.21448538065427858
0.14351270818049497	7.333052842728449e-7	0.21525409139842555
0.1440252535668539	7.359249710736648e-7	0.2160228017564727
0.1445377989532128	7.385446632035553e-7	0.2167915117282717
0.14505034433957173	7.411643606625162e-7	0.2175602213139709
0.14556288972593065	7.437840632285031e-7	0.21832893051360824
0.14607543511228957	7.464037710125382e-7	0.21909763932695947
0.1465879804986485	7.490234841256438e-7	0.21986634775424885
0.1471005258850074	7.516432025678199e-7	0.22063505579528964
0.14761307127136633	7.542629262280443e-7	0.22140376345034252
0.14812561665772525	7.568826552173391e-7	0.22217247071914703
0.14863816204408417	7.595023895357045e-7	0.22294117760181487
0.1491507074304431	7.621221289610958e-7	0.2237098840981968
0.149663252816802	7.647418736045353e-7	0.22447859020862837
0.15017579820316093	7.673616235770453e-7	0.22524729593281134
0.15068834358951985	7.699813787676035e-7	0.22601600127074595
0.15120088897587877	7.726011392872323e-7	0.22678470622272995
0.1517134343622377	7.752209051359316e-7	0.2275534107884285
0.1522259797485966	7.77840676202679e-7	0.22832211496791577
0.15273852513495553	7.804604524874748e-7	0.22909081876122883
0.15325107052131445	7.830802339903187e-7	0.22985952216833083
0.15376361590767337	7.857000208222331e-7	0.23062822518940762
0.1542761612940323	7.883198128721958e-7	0.23139692782419896
0.1547887066803912	7.909396102512289e-7	0.2321656300728161
0.15530125206675013	7.935594128483103e-7	0.23293433193533386
0.15581379745310905	7.961792205524176e-7	0.23370303341164056
0.15632634283946797	7.987990336966178e-7	0.23447173450177305
0.1568388882258269	8.014188521698884e-7	0.23524043520580618
0.15735143361218581	8.04038675750185e-7	0.23600913552347924
0.15786397899854474	8.066585047705743e-7	0.23677783545505293
0.15837652438490366	8.092783390090119e-7	0.23754653500048972
0.15888906977126258	8.118981784654977e-7	0.23831523415971523
0.1594016151576215	8.145180230290094e-7	0.23908393293272967
0.15991416054398042	8.17137873032614e-7	0.23985263131949575
0.16042670593033934	8.197577282542667e-7	0.24062132932012492
0.16093925131669826	8.223775886939677e-7	0.24139002693458012
0.16145179670305718	8.249974544627392e-7	0.24215872416278694
0.1619643420894161	8.276173254495589e-7	0.24292742100474563
0.16247688747577502	8.302372017654491e-7	0.2436961174605674
0.16298943286213394	8.328570834104099e-7	0.2444648135301779
0.16350197824849286	8.354769701623965e-7	0.2452335092135398
0.16401452363485178	8.380968621324314e-7	0.2460022045107655
0.1645270690212107	8.407167595425591e-7	0.24677089942181696
0.16503961440756962	8.433366620597127e-7	0.24753959394658254
0.16555215979392854	8.459565701279814e-7	0.24830828808509997
0.16606470518028746	8.485764831922538e-7	0.2490769818374432
0.16657725056664638	8.511964015855966e-7	0.24984567520368728
0.1670897959530053	8.538163251969877e-7	0.2506143681835338
0.16760234133936422	8.56436254026427e-7	0.2513830607771692
0.16811488672572314	8.590561881849368e-7	0.25215175298474235
0.16862743211208206	8.616761276725171e-7	0.2529204448060671
0.16913997749844098	8.642960723781457e-7	0.2536891362411433
0.1696525228847999	8.669160224128447e-7	0.25445782728989697
0.17016506827115882	8.69535977665592e-7	0.2552265179524764
0.17067761365751774	8.721559382474098e-7	0.25599520822891897
0.17119015904387666	8.747759039362535e-7	0.2567638981190017
0.17170270443023558	8.773958748431454e-7	0.25753258762283604
0.1722152498165945	8.800158510791078e-7	0.2583012767404964
0.17272779520295342	8.826358327551631e-7	0.2590699654719455
0.17324034058931234	8.852558195382443e-7	0.25983865381699767
0.17375288597567126	8.87875811650396e-7	0.26060734177595
0.17426543136203018	8.904958088695736e-7	0.261376029348654
0.1747779767483891	8.931158116398663e-7	0.2621447165351096
0.17529052213474802	8.95735819517185e-7	0.26291340333524227
0.17580306752110694	8.983558326125518e-7	0.26368208974927554
0.17631561290746586	9.009758510369892e-7	0.26445077577698584
0.17682815829382478	9.035958746794748e-7	0.26521946141844777
0.1773407036801837	9.062159035400086e-7	0.2659881466736611
0.17785324906654262	9.088359379516575e-7	0.2667568315426263
0.17836579445290154	9.114559773593101e-7	0.26752551602530583
0.17887833983926046	9.140760219850108e-7	0.2682942001217741
0.17939088522561938	9.166960720508044e-7	0.26906288383195665
0.1799034306119783	9.193161272236239e-7	0.26983156715577916
0.18041597599833722	9.219361878365362e-7	0.2706002500934279
0.18092852138469614	9.245562536674967e-7	0.2713689326449027
0.18144106677105507	9.271763246054832e-7	0.2721376148100918
0.18195361215741399	9.297964008725401e-7	0.27290629658892085
0.1824661575437729	9.324164825796899e-7	0.27367497798146423
0.18297870293013183	9.350365693938656e-7	0.2744436589878707
0.18349124831649075	9.376566615371118e-7	0.27521233960780567
0.18400379370284967	9.402767588984062e-7	0.27598101984152934
0.1845163390892086	9.428968615887712e-7	0.27674969968907903
0.1850288844755675	9.45516969386162e-7	0.2775183791501572
0.18554142986192643	9.481370826236457e-7	0.2782870582250987
0.18605397524828535	9.507572009681553e-7	0.2790557369139033
0.18656652063464427	9.5337732486378e-7	0.27982441521616175
0.1870790660210032	9.559974538664306e-7	0.2805930931322089
0.1875916114073621	9.586175879761072e-7	0.28136177066197043
0.18810415679372103	9.61237727303832e-7	0.2821304478055584
0.18861670218007995	9.638578720716495e-7	0.2828991245627859
0.18912924756643887	9.664780220575153e-7	0.2836678009336908
0.1896417929527978	9.690981772614293e-7	0.28443647691823526
0.1901543383391567	9.717183379054362e-7	0.28520515251660616
0.19066688372551563	9.743385037674912e-7	0.2859738277286541
0.19117942911187455	9.769586748475945e-7	0.28674250255441636
0.19169197449823347	9.79578851145746e-7	0.2875111769938561
0.1922045198845924	9.82199032772968e-7	0.288279851046898
0.1927170652709513	9.848192196182382e-7	0.2890485247138035
0.19322961065731023	9.874394116815566e-7	0.2898171979943489
0.19374215604366915	9.900596091849678e-7	0.29058587088845966
0.19425470143002807	9.926798119064273e-7	0.29135454339643374
0.194767246816387	9.953000197349127e-7	0.2921232155180107
0.1952797922027459	9.979202328924686e-7	0.29289188725337634
0.19579233758910483	1.000540451379095e-6	0.29366055860230755
0.19630488297546375	1.003160675194792e-6	0.2944292295648785
0.19681742836182267	1.0057809041175148e-6	0.2951979001411642
0.1973299737481816	1.0084011383693081e-6	0.29596657033120133
0.1978425191345405	1.0110213778391497e-6	0.2967352401348411
0.19835506452089943	1.013641622749084e-6	0.2975039095521579
0.19886760990725835	1.016261872655022e-6	0.2982725785832636
0.19938015529361727	1.018882128001053e-6	0.2990412472279722
0.1998927006799762	1.0215023886761543e-6	0.29980991548632097
0.2004052460663351	1.0241226545693038e-6	0.2993628451593411
0.20091779145269403	1.0267429256805016e-6	0.29918958820350516
0.20143033683905295	1.0293632020097476e-6	0.29933203920360496
0.20194288222541187	1.0310091138610034e-6	0.2995224825527405
0.2024554276117708	1.0312641470777706e-6	0.2996797264540356
0.20296797299812971	1.0304287563212e-6	0.2997905992955787
0.20348051838448863	1.0290225537223918e-6	0.299862795593697
0.20399306377084755	1.0274815581690078e-6	0.2999075971506684
0.20450560915720647	1.0260719254251427e-6	0.29993451398612314
0.2050181545435654	1.0249115324212354e-6	0.29995031366689306
0.20553069992992432	1.0240216813395264e-6	0.2999594261623688
0.20604324531628324	1.0233735929787713e-6	0.2999646098926889
0.20655579070264216	1.0229198519340343e-6	0.2999675261197148
0.20706833608900108	1.0226119735445849e-6	0.2999691517324645
0.20758088147536	1.0224083327736722e-6	0.2999700509454688
0.20809342686171892	1.022276469253569e-6	0.29997054507992105
0.20860597224807784	1.0221926046716234e-6	0.2999708150701972
0.20911851763443676	1.022140083573042e-6	0.2999709618543043
0.20963106302079568	1.0221076288674524e-6	0.2999710413033079
0.2101436084071546	1.0220878078337492e-6	0.2999710841367971
0.21065615379351352	1.0220758274170905e-6	0.29997110714801667
0.21116869917987244	1.0220686528228384e-6	0.2999711194704868
0.21168124456623136	1.0220643915648253e-6	0.29997112605007104
0.21219378995259028	1.0220618794631875e-6	0.2999711295538854
0.2127063353389492	1.0220604085287022e-6	0.2999711314153064
0.21321888072530812	1.0220595525467502e-6	0.2999711324019183
0.21373142611166704	1.0220590571652366e-6	0.29997113292386346
0.21424397149802596	1.0220587720599639e-6	0.2999711331992765
0.21475651688438488	1.0220586086351346e-6	0.2999711333444639
0.2152690622707438	1.0220585154874229e-6	0.29997113342079795
0.21578160765710272	1.0220584625297846e-6	0.2999711334609192
0.21629415304346164	1.022058432553763e-6	0.29997113348194726
0.21680669842982056	1.022058415678373e-6	0.2999711334929265
0.21731924381617948	1.0220584062414773e-6	0.2999711334987325
0.2178317892025384	1.0220584009124067e-6	0.2999711335016728
0.21834433458889732	1.0220583979148046e-6	0.2999711335031987
0.21885687997525624	1.0220583961384477e-6	0.2999711335040176
0.21936942536161516	1.022058395139247e-6	0.29997113350442706
0.21988197074797408	1.02205839480618e-6	0.2999711335045758
0.220394516134333	1.0220583944731132e-6	0.2999711335047621
0.22090706152069192	1.0220583943620909e-6	0.29997113350465043
0.22141960690705084	1.0220583943620909e-6	0.2999711335047621
0.22193215229340976	1.0220583941400463e-6	0.2999711335047248
0.22244469767976868	1.0220583941400463e-6	0.2999711335047621
0.2229572430661276	1.0220583941400463e-6	0.2999711335046875
0.22346978845248652	1.0220583941400463e-6	0.2999711335047248
0.22398233383884544	1.0220583941400463e-6	0.2999711335047248
0.22449487922520436	1.0220583941400463e-6	0.2999711335046129
0.22500742461156328	1.0220583941400463e-6	0.2999711335046502
0.2255199699979222	1.0220583941400463e-6	0.2999711335046873
0.22603251538428112	1.022058394029024e-6	0.2999711335045756
0.22654506077064004	1.022058394029024e-6	0.2999711335046129
0.22705760615699896	1.0220583941400463e-6	0.2999711335045385
0.22757015154335788	1.0220583941400463e-6	0.2999711335045756
0.2280826969297168	1.022058394029024e-6	0.2999711335045756
0.22859524231607573	1.0220583941400463e-6	0.2999711335045385
0.22910778770243465	1.0220583941400463e-6	0.2999711335045758
0.22962033308879357	1.0220583942510686e-6	0.2999711335045385
0.23013287847515249	1.0220583941400463e-6	0.2999711335045756
0.2306454238615114	1.022058394029024e-6	0.2999711335045756
0.23115796924787033	1.022058394029024e-6	0.2999711335045758
0.23167051463422925	1.0220583941400463e-6	0.29997113350450144
0.23218306002058817	1.0220583941400463e-6	0.29997113350438975
0.2326956054069471	1.022058394029024e-6	0.29997113350442706
0.233208150793306	1.022058394029024e-6	0.29997113350446436
0.23372069617966493	1.022058394029024e-6	0.29997113350446436
0.23423324156602385	1.022058394029024e-6	0.2999711335044273
0.23474578695238277	1.0220583941400463e-6	0.2999711335044273
0.2352583323387417	1.0220583942510686e-6	0.2999711335044273
0.2357708777251006	1.0220583943620909e-6	0.2999711335044273
0.23628342311145953	1.0220583942510686e-6	0.29997113350442706
0.23679596849781845	1.0220583942510686e-6	0.29997113350442706
0.23730851388417737	1.0220583941400463e-6	0.29997113350439
0.2378210592705363	1.0220583941400463e-6	0.29997113350435267
0.2383336046568952	1.0220583941400463e-6	0.29997113350435267
0.23884615004325413	1.0220583941400463e-6	0.29997113350431537
0.23935869542961305	1.0220583941400463e-6	0.29997113350435267
0.23987124081597197	1.0220583942510686e-6	0.29997113350431537
0.2403837862023309	1.0220583942510686e-6	0.29997113350438953
0.2408963315886898	1.0220583942510686e-6	0.29997113350438953
0.24140887697504873	1.0220583942510686e-6	0.29997113350438953
0.24192142236140765	1.0220583942510686e-6	0.2999711335043522
0.24243396774776657	1.0220583942510686e-6	0.2999711335043149
0.2429465131341255	1.0220583941400463e-6	0.2999711335043522
0.2434590585204844	1.0220583942510686e-6	0.29997113350427784
0.24397160390684333	1.022058394029024e-6	0.29997113350427784
0.24448414929320225	1.022058394029024e-6	0.29997113350427784
0.24499669467956117	1.022058394029024e-6	0.29997113350424054
0.2455092400659201	1.0220583941400463e-6	0.29997113350435245
0.246021785452279	1.022058394029024e-6	0.29997113350431515
0.24653433083863793	1.0220583941400463e-6	0.29997113350431515
0.24704687622499685	1.0220583941400463e-6	0.29997113350427784
0.24755942161135577	1.0220583941400463e-6	0.29997113350431515
0.2480719669977147	1.0220583941400463e-6	0.29997113350427784
0.2485845123840736	1.0220583941400463e-6	0.29997113350435245
0.24909705777043253	1.0220583941400463e-6	0.29997113350424054
0.24960960315679145	1.0220583941400463e-6	0.29997113350431515
0.25012214854315035	1.022058394029024e-6	0.29997113350435245
0.25063469392950927	1.022058394029024e-6	0.29997113350424076
0.2511472393158682	1.0220583941400463e-6	0.29997113350438953
0.2516597847022271	1.0220583941400463e-6	0.29997113350431515
0.252172330088586	1.0220583941400463e-6	0.29997113350427784
0.25268487547494495	1.0220583941400463e-6	0.29997113350424054
0.25319742086130387	1.0220583941400463e-6	0.2999711335042776
0.2537099662476628	1.0220583941400463e-6	0.29997113350424054
0.2542225116340217	1.0220583941400463e-6	0.2999711335043149
0.25473505702038063	1.0220583941400463e-6	0.2999711335042776
0.25524760240673955	1.0220583941400463e-6	0.2999711335042776
0.25576014779309847	1.0220583941400463e-6	0.2999711335042403
0.2562726931794574	1.0220583941400463e-6	0.2999711335042776
0.2567852385658163	1.0220583941400463e-6	0.299971133504203
0.25729778395217523	1.0220583942510686e-6	0.2999711335042776
0.25781032933853415	1.0220583942510686e-6	0.299971133504352
0.25832287472489307	1.0220583941400463e-6	0.29997113350424054
0.258835420111252	1.022058394029024e-6	0.29997113350424054
0.2593479654976109	1.0220583941400463e-6	0.29997113350424054
0.25986051088396983	1.0220583941400463e-6	0.29997113350427784
0.26037305627032875	1.0220583941400463e-6	0.29997113350424054
0.26088560165668767	1.022058394029024e-6	0.2999711335043149
0.2613981470430466	1.022058394029024e-6	0.2999711335042403
0.2619106924294055	1.0220583941400463e-6	0.2999711335043149
0.26242323781576443	1.0220583941400463e-6	0.2999711335042403
0.26293578320212335	1.0220583942510686e-6	0.2999711335042776
0.2634483285884823	1.0220583942510686e-6	0.2999711335042776
0.2639608739748412	1.0220583942510686e-6	0.29997113350420324
0.2644734193612001	1.0220583941400463e-6	0.2999711335042403
0.26498596474755903	1.022058394029024e-6	0.2999711335042401
0.26549851013391795	1.0220583939180017e-6	0.2999711335043518
0.2660110555202769	1.0220583939180017e-6	0.2999711335042776
0.2665236009066358	1.022058394029024e-6	0.299971133504203
0.2670361462929947	1.0220583942510686e-6	0.299971133504203
0.26754869167935363	1.0220583941400463e-6	0.2999711335041657
0.26806123706571255	1.022058394029024e-6	0.2999711335042401
0.2685737824520715	1.0220583941400463e-6	0.2999711335042774
0.2690863278384304	1.0220583941400463e-6	0.2999711335042774
0.2695988732247893	1.0220583942510686e-6	0.2999711335042403
0.27011141861114824	1.0220583941400463e-6	0.2999711335042403
0.27062396399750716	1.022058394029024e-6	0.2999711335042403
0.2711365093838661	1.022058394029024e-6	0.2999711335042776
0.271649054770225	1.022058394029024e-6	0.299971133504203
0.2721616001565839	1.022058394029024e-6	0.29997113350420324
0.27267414554294284	1.0220583941400463e-6	0.2999711335042776
0.27318669092930176	1.0220583941400463e-6	0.29997113350416615
0.2736992363156607	1.0220583941400463e-6	0.29997113350416615
0.2742117817020196	1.0220583941400463e-6	0.29997113350424054
0.2747243270883785	1.0220583942510686e-6	0.2999711335043149
0.27523687247473744	1.0220583941400463e-6	0.29997113350424054
0.27574941786109636	1.022058394029024e-6	0.29997113350424076
0.2762619632474553	1.0220583941400463e-6	0.29997113350424076
0.2767745086338142	1.0220583941400463e-6	0.29997113350424076
0.2772870540201731	1.022058394029024e-6	0.29997113350420346
0.27779959940653204	1.022058394029024e-6	0.29997113350420346
0.27831214479289096	1.022058394029024e-6	0.2999711335042037
0.2788246901792499	1.022058394029024e-6	0.2999711335042037
0.2793372355656088	1.0220583941400463e-6	0.2999711335042037
0.2798497809519677	1.0220583941400463e-6	0.2999711335042037
0.28036232633832664	1.0220583941400463e-6	0.299971133504241
0.28087487172468556	1.0220583941400463e-6	0.299971133504241
0.2813874171110445	1.0220583941400463e-6	0.299971133504241
0.2818999624974034	1.0220583941400463e-6	0.29997113350424076
0.2824125078837623	1.0220583941400463e-6	0.29997113350424076
0.28292505327012124	1.0220583941400463e-6	0.29997113350427784
0.28343759865648016	1.022058394029024e-6	0.29997113350424076
0.2839501440428391	1.0220583941400463e-6	0.29997113350424076
0.284462689429198	1.0220583941400463e-6	0.29997113350420346
0.2849752348155569	1.0220583941400463e-6	0.29997113350424076
0.28548778020191584	1.0220583941400463e-6	0.29997113350424076
0.28600032558827476	1.0220583941400463e-6	0.29997113350420346
0.2865128709746337	1.0220583941400463e-6	0.29997113350424076
0.2870254163609926	1.0220583941400463e-6	0.29997113350427806
0.2875379617473515	1.0220583941400463e-6	0.2999711335041666
0.28805050713371044	1.0220583941400463e-6	0.2999711335041666
0.28856305252006936	1.0220583941400463e-6	0.299971133504241
0.2890755979064283	1.0220583941400463e-6	0.2999711335042783
0.2895881432927872	1.0220583941400463e-6	0.2999711335042039
0.2901006886791461	1.0220583941400463e-6	0.2999711335042412
0.29061323406550504	1.0220583941400463e-6	0.2999711335042414
0.29112577945186396	1.0220583941400463e-6	0.2999711335042041
0.2916383248382229	1.0220583941400463e-6	0.2999711335042412
0.2921508702245818	1.0220583941400463e-6	0.2999711335042785
0.2926634156109407	1.0220583941400463e-6	0.2999711335042785
0.29317596099729964	1.0220583941400463e-6	0.2999711335042041
0.29368850638365857	1.0220583941400463e-6	0.2999711335042414
0.2942010517700175	1.0220583941400463e-6	0.2999711335042041
0.2947135971563764	1.0220583941400463e-6	0.2999711335042041
0.2952261425427353	1.0220583941400463e-6	0.2999711335042041
0.29573868792909425	1.0220583941400463e-6	0.2999711335041668
0.29625123331545317	1.0220583941400463e-6	0.2999711335042041
0.2967637787018121	1.0220583941400463e-6	0.29997113350412974
0.297276324088171	1.0220583941400463e-6	0.29997113350420435
0.2977888694745299	1.0220583941400463e-6	0.29997113350424165
0.29830141486088885	1.0220583942510686e-6	0.29997113350420435
0.29881396024724777	1.0220583942510686e-6	0.29997113350416704
0.2993265056336067	1.022058394029024e-6	0.29997113350420435
0.2998390510199656	1.022058394029024e-6	0.29997113350420457
0.30035159640632453	1.022058394029024e-6	0.29891634428519365
0.30086414179268345	1.0220583941400463e-6	0.29789555484337105
0.30137668717904237	1.0220583941400463e-6	0.29724842388732853
0.3018892325654013	1.021213012819544e-6	0.29666938297317036
0.3024017779517602	1.018997726642823e-6	0.2960625688288572
0.30291432333811913	1.0156466746513715e-6	0.29540968933381473
0.30342686872447805	1.0116680220217944e-6	0.2947170325002768
0.30393941411083697	1.0075118926922144e-6	0.2939957778439195
0.3044519594971959	1.003463200976995e-6	0.2932556972312399
0.3049645048835548	9.996544906298865e-7	0.2925038521090586
0.30547705026991373	9.961159674887199e-7	0.29174490418799204
0.30598959565627265	9.92823125045561e-7	0.290981771862308
0.30650214104263157	9.897298832717283e-7	0.290216219302047
0.3070146864289905	9.867875444546925e-7	0.2894492867536187
0.3075272318153494	9.839536310174424e-7	0.28868157628683844
0.30803977720170833	9.811946937166027e-7	0.2879134313522751
0.30855232258806725	9.78486065839057e-7	0.2871450456084692
0.30906486797442617	9.758103832746556e-7	0.28637652721397977
0.3095774133607851	9.731558442416244e-7	0.2856079360942534
0.310089958747144	9.705146452043678e-7	0.2848393052257032
0.31060250413350293	9.678817417535512e-7	0.28407065264852616
0.31111504951986185	9.652539322280163e-7	0.28330198818116603
0.3116275949062208	9.626292172271178e-7	0.2825333171432658
0.3121401402925797	9.600063646253432e-7	0.28176464240511456
0.3126526856789386	9.57384623689883e-7	0.28099596551018036
0.31316523106529753	9.547635422268996e-7	0.28022728728559576
0.31367777645165645	9.52142849786064e-7	0.2794586081731387
0.3141903218380154	9.49522386606283e-7	0.27868992840865925
0.3147028672243743	9.469020586516663e-7	0.27792124811706165
0.3152154126107332	9.442818107441298e-7	0.27715256736489113
0.31572795799709213	9.416616111312948e-7	0.27638388618713283
0.31624050338345105	9.390414412724368e-7	0.27561520460247024
0.31675304876981	9.364212908424818e-7	0.274846522620803
0.3172655941561689	9.338011535131585e-7	0.27407784024704407
0.3177781395425278	9.311810258427755e-7	0.2733091574840596
0.31829068492888674	9.285609058329314e-7	0.27254047433318895
0.31880323031524566	9.259407925954477e-7	0.27177179079528835
0.3193157757016046	9.233206853531684e-7	0.2710031068707299
0.3198283210879635	9.20700583995071e-7	0.2702344225596256
0.3203408664743224	9.180804880770665e-7	0.2694657378621981
0.32085341186068134	9.154603975991549e-7	0.2686970527784478
0.32136595724704026	9.128403123392914e-7	0.26792836730844893
0.3218785026333992	9.102202324084985e-7	0.26715968145212776
0.3223910480197581	9.076001579177984e-7	0.2663909952095205
0.322903593406117	9.049800886451465e-7	0.26562230858073965
0.32341613879247594	9.023600245905428e-7	0.26485362156563586
0.32392868417883486	8.997399657539873e-7	0.26408493416424617
0.3244412295651938	8.9711991213548e-7	0.2633162463766454
0.3249537749515527	8.944998639570656e-7	0.2625475582028709
0.3254663203379116	8.918798208856771e-7	0.2617788696428476
0.32597886572427054	8.892597831433591e-7	0.26101018069646464
0.32649141111062946	8.866397507301116e-7	0.2602414913639448
0.3270039564969884	8.8401972342389e-7	0.2594728016452139
0.3275165018833473	8.813997015577613e-7	0.2587041115401971
0.3280290472697062	8.787796846876361e-7	0.2579354210489695
0.32854159265606514	8.761596733686261e-7	0.25716673017156744
0.32905413804242406	8.735396672676643e-7	0.25639803890784285
0.329566683428783	8.709196663847507e-7	0.25562934725794406
0.3300792288151419	8.682996707198853e-7	0.25486065522172274
0.3305917742015008	8.656796803840905e-7	0.2540919627993272
0.33110431958785974	8.630596952663439e-7	0.25332326999083254
0.33161686497421866	8.604397154776677e-7	0.25255457679597737
0.3321294103605776	8.578197409070398e-7	0.25178588321491113
0.3326419557469365	8.551997716654824e-7	0.2510171892476336
0.3331545011332954	8.525798076419733e-7	0.25024849489421985
0.33366704651965434	8.499598488365123e-7	0.24947980015451976
0.33417959190601326	8.473398953601219e-7	0.24871110502868343
0.3346921372923722	8.44719947212802e-7	0.2479424095165612
0.3352046826787311	8.421000042835303e-7	0.24717371361822793
0.33571722806509	8.394800665723068e-7	0.24640501733372044
0.33622977345144894	8.368601340791315e-7	0.24563632066300212
0.33674231883780786	8.342402069150268e-7	0.2448676236061471
0.3372548642241668	8.316202849689702e-7	0.24409892616296913
0.3377674096105257	8.290003683519842e-7	0.24333022833361695
0.3382799549968846	8.263804569530464e-7	0.242561530118091
0.33879250038324354	8.237605508831791e-7	0.24179283151631648
0.33930504576960246	8.211406500313601e-7	0.24102413252847987
0.3398175911559614	8.185207542865669e-7	0.24025543315435738
0.3403301365423203	8.159008639818666e-7	0.23948673339406112
0.3408426819286792	8.132809788952144e-7	0.23871803324766505
0.34135522731503815	8.106610989155882e-7	0.23794933271498397
0.34186777270139707	8.080412243760549e-7	0.23718063179612847
0.342380318087756	8.05421355165592e-7	0.23641193049095022
0.3428928634741149	8.028014911731773e-7	0.23564322879978405
0.3434054088604738	8.001816325098332e-7	0.2348745267223693
0.34391795424683275	7.975617791755596e-7	0.2341058242588181
0.34443049963319167	7.949419308372896e-7	0.2333371214090929
0.3449430450195506	7.923220878280901e-7	0.23256841817304474
0.3454555904059095	7.897022500369388e-7	0.2317997145509716
0.3459681357922684	7.870824176858804e-7	0.23103101054268715
0.34648068117862735	7.844625906638925e-7	0.23026230614819188
0.34699322656498627	7.818427687489304e-7	0.22949360136763386
0.3475057719513452	7.792229520520166e-7	0.2287248962008277
0.3480183173377041	7.76603140573151e-7	0.22795619064795902
0.34853086272406303	7.739833343123337e-7	0.2271874847088049
0.34904340811042195	7.713635334916091e-7	0.22641877838355096
0.34955595349678087	7.687437379999551e-7	0.22565007167212348
0.3500684988831398	7.66123947615327e-7	0.2248813645744845
0.3505810442694987	7.635041624487471e-7	0.22411265709078343
0.35109358965585763	7.6088438272226e-7	0.22334394922083378
0.35160613504221655	7.582646082138211e-7	0.22257524096482184
0.35211868042857547	7.556448389234305e-7	0.22180653232259862
0.3526312258149344	7.53025074851088e-7	0.22103782329431332
0.3531437712012933	7.504053161078161e-7	0.22026911387974213
0.35365631658765223	7.477855625825924e-7	0.219500404079072
0.35416886197401115	7.451658143864393e-7	0.21873169389230163
0.35468140736037007	7.425460714083343e-7	0.217962983319395
0.355193952746729	7.399263335372552e-7	0.21719427236027689
0.3557064981330879	7.373066009952467e-7	0.2164255610150596
0.35621904351944683	7.346868737823087e-7	0.215656849283705
0.35673158890580575	7.320671521204858e-7	0.21488813716625121
0.3572441342921647	7.294474354546665e-7	0.21411942466269784
0.3577566796785236	7.268277241179177e-7	0.2133507117728961
0.3582692250648825	7.242080178881949e-7	0.21258199849706916
0.35878177045124143	7.215883169875426e-7	0.21181328483495698
0.35929431583760035	7.189686214159607e-7	0.21104457078685668
0.3598068612239593	7.163489310624271e-7	0.210275856352657
0.3603194066103182	7.137292460379641e-7	0.2095071415322829
0.3608319519966771	7.111095661205269e-7	0.20873842632573525
0.36134449738303603	7.084898916431825e-7	0.20796971073312487
0.36185704276939495	7.058702223838864e-7	0.20720099475434095
0.3623695881557539	7.032505583426385e-7	0.2064322783894943
0.3628821335421128	7.006308996304611e-7	0.2056635616385485
0.3633946789284717	6.980112461363319e-7	0.20489484450150286
0.36390722431483064	6.95391597860251e-7	0.20412612697832078
0.36441976970118956	6.927719548022182e-7	0.20335740906903887
0.3649323150875485	6.90152317073256e-7	0.20258869077358344
0.3654448604739074	6.87532684562342e-7	0.20181997209206526
0.3659574058602663	6.849130572694762e-7	0.20105125302437354
0.36646995124662524	6.822934353056809e-7	0.20028253357065617
0.36698249663298416	6.796738185599338e-7	0.19951381373080257
0.3674950420193431	6.770542072542796e-7	0.1987450935049606
0.368007587405702	6.744346011666735e-7	0.1979763728930195
0.3685201327920609	6.718150001860934e-7	0.1972076518949042
0.36903267817841984	6.691954045345838e-7	0.1964389305106522
0.36954522356477876	6.66575814323167e-7	0.19567020874037477
0.3700577689511377	6.639562291077539e-7	0.1949014865840728
0.3705703143374966	6.613366492214112e-7	0.19413276404152202
0.3710828597238555	6.587170745531168e-7	0.19336404111294625
0.37159540511021444	6.560975052138929e-7	0.19259531779827088
0.37210795049657336	6.534779410927172e-7	0.19182659409749658
0.3726204958829323	6.50858382300612e-7	0.19105787001080832
0.3731330412692912	6.48238828726555e-7	0.19028914553794607
0.3736455866556501	6.456192803705463e-7	0.18952042067891006
0.37415813204200904	6.42999737343608e-7	0.18875169543384906
0.37467067742836796	6.403801996457403e-7	0.1879829698027624
0.3751832228147269	6.377606671659208e-7	0.18721424378561413
0.3756957682010858	6.351411400151719e-7	0.18644551738232873
0.3762083135874447	6.325216181934934e-7	0.18567679059301834
0.37672085897380364	6.299021013678185e-7	0.18490806341757104
0.37723340436016256	6.272825899822365e-7	0.18413933585613607
0.3777459497465215	6.246630837036804e-7	0.18337060790867588
0.3782584951328804	6.220435828652171e-7	0.18260187957504193
0.3787710405192393	6.194240871337797e-7	0.18183315085534546
0.37928358590559824	6.168045967314129e-7	0.1810644217496613
0.37979613129195716	6.141851115470942e-7	0.1802956922578398
0.3803086766783161	6.115656315808238e-7	0.17952696238006838
0.380821222064675	6.089461569436239e-7	0.17875823211615982
0.3813337674510339	6.063266876354945e-7	0.17798950146630066
0.38184631283739284	6.037072235454133e-7	0.17722077043034168
0.38235885822375176	6.010877647844026e-7	0.17645203900832085
0.3828714036101107	5.984683112414402e-7	0.17568330720023773
0.3833839489964696	5.958488629165259e-7	0.17491457500620378
0.3838964943828285	5.932294198096599e-7	0.17414584242599584
0.38440903976918744	5.906099820318644e-7	0.1733771094598
0.38492158515554636	5.879905494721172e-7	0.17260837610757895
0.3854341305419053	5.853711220193958e-7	0.17183964236937044
0.3859466759282642	5.827517001177895e-7	0.17107090824509918
0.3864592213146231	5.801322834342315e-7	0.17030217373472878
0.38697176670098204	5.775128719687217e-7	0.16953343883833294
0.38748431208734097	5.748934658322824e-7	0.1687647035559494
0.3879968574736999	5.72274064802869e-7	0.1679959678875409
0.3885094028600588	5.696546691025262e-7	0.16722723183306987
0.3890219482464177	5.670352786202315e-7	0.16645849539257385
0.38953449363277665	5.644158934670074e-7	0.16568975856601553
0.39004703901913557	5.617965135318315e-7	0.16492102135354325
0.3905595844054945	5.591771387036815e-7	0.16415228375489765
0.3910721297918534	5.56557769204602e-7	0.16338354577041247
0.3915846751782123	5.53938405034593e-7	0.16261480739975398
0.39209722056457125	5.513190461936546e-7	0.16184606864314466
0.39260976595093017	5.486996925707643e-7	0.1610773295005845
0.3931223113372891	5.460803441659223e-7	0.16030858997203645
0.393634856723648	5.434610010901508e-7	0.15953985005731486
0.39414740211000693	5.408416633434499e-7	0.1587711097566793
0.39465994749636585	5.382223307037748e-7	0.15800236907009357
0.39517249288272477	5.356030035041925e-7	0.1572336279973705
0.3956850382690837	5.329836813006139e-7	0.15646488653877189
0.3961975836554426	5.303643644261058e-7	0.1556961446941103
0.39671012904180153	5.277450528806682e-7	0.15492740246349856
0.39722267442816045	5.251257465532788e-7	0.15415865984678678
0.39773521981451937	5.2250644555496e-7	0.15338991684412462
0.3982477652008783	5.198871497746893e-7	0.15262117345551185
0.3987603105872372	5.172678593234892e-7	0.15185242968094848
0.39927285597359613	5.14648573979315e-7	0.15108368552032236
0.39978540135995505	5.120292939642113e-7	0.1503149409736344
0.40029794674631397	5.094100192781781e-7	0.1495461960410327
0.4008104921326729	5.067907498101931e-7	0.1487774507224433
0.4013230375190318	5.041714855602564e-7	0.1480087050179033
0.40183558290539073	5.015522266393901e-7	0.1472399589273381
0.40234812829174965	4.989329729365721e-7	0.14647121245089667
0.40286067367810857	4.963137244518023e-7	0.14570246558839295
0.4033732190644675	4.93694481296103e-7	0.1449337183398638
0.4038857644508264	4.91075243358452e-7	0.14416497070553325
0.40439830983718533	4.884560107498714e-7	0.14339622268502872
0.40491085522354425	4.858367833593391e-7	0.1426274742786109
0.4054234006099032	4.832175612978773e-7	0.14185872548627954
0.4059359459962621	4.805983444544637e-7	0.14108997630788567
0.406448491382621	4.77979132718076e-7	0.1403212267436158
0.40696103676897993	4.7535992642178115e-7	0.13955247679328364
0.40747358215533885	4.727407252325122e-7	0.13878372645703774
0.4079861275416978	4.7012152937231377e-7	0.13801497573484145
0.4084986729280567	4.6750233884118586e-7	0.13724622462669434
0.4090112183144156	4.6488315352810616e-7	0.13647747313259684
0.40952376370077453	4.62263973544097e-7	0.13570872125254851
0.41003630908713345	4.596447986671137e-7	0.1349399689864752
0.4105488544734924	4.5702562911920097e-7	0.1341712163345996
0.4110613998598513	4.5440646490035874e-7	0.13340246329662508
0.4115739452462102	4.5178730601058703e-7	0.13263370987273682
0.41208649063256914	4.4916815222784123e-7	0.13186495606300963
0.41259903601892806	4.4654900377416595e-7	0.13109620186718285
0.413111581405287	4.439298604275166e-7	0.13032744728551693
0.4136241267916459	4.4131072229891544e-7	0.1295586923177514
0.4141366721780048	4.386915894993848e-7	0.1287899369642589
0.41464921756436374	4.360724620289247e-7	0.12802118122477846
0.41516176295072266	4.334533397765128e-7	0.1272524250993099
0.4156743083370816	4.308342228531714e-7	0.12648366858789095
0.4161868537234405	4.2821511125890055e-7	0.1257149116905958
0.4166993991097994	4.255960047716556e-7	0.12494615440731249
0.41721194449615834	4.2297690372450347e-7	0.12417739673811612
0.41772448988251726	4.2035780767335496e-7	0.12340863868300622
0.4182370352688762	4.1773871695127696e-7	0.1226398802419828
0.4187495806552351	4.151196315582695e-7	0.12187112141500855
0.419262126041594	4.125005513833102e-7	0.12110236220215809
0.41977467142795294	4.0988147653742146e-7	0.12033360260331993
0.42028721681431186	4.0726240690958093e-7	0.11956484261860556
0.4207997622006708	4.046433424997886e-7	0.11879608224794014
0.4213123075870297	4.020242834190668e-7	0.11802732149147332
0.4218248529733886	3.9940522955639324e-7	0.11725856034901838
0.42233739835974754	3.9678618091176787e-7	0.11648979882057575
0.42284994374610646	3.94167137596213e-7	0.11572103690629398
0.4233624891324654	3.915480994987064e-7	0.11495227460602453
0.4238750345188243	3.889290667302703e-7	0.11418351191991571
0.4243875799051832	3.863100391798824e-7	0.11341474884796843
0.42490012529154214	3.836910168475427e-7	0.11264598539007009
0.42541267067790106	3.8107199973325123e-7	0.11187722154618407
0.42592521606426	3.784529880590526e-7	0.11110845731653307
0.4264377614506189	3.7583398160290216e-7	0.11033969270085753
0.4269503068369778	3.7321498036479994e-7	0.10957092769937993
0.42746285222333674	3.7059598423372364e-7	0.10880216231195172
0.42797539760969566	3.6797699343171786e-7	0.10803339653868438
0.4284879429960546	3.653580079587826e-7	0.10726463037939249
0.4290004883824135	3.6273902770389554e-7	0.1064958638343727
0.4295130337687724	3.601200525560344e-7	0.10572709690336524
0.43002557915513134	3.575010829592884e-7	0.10495832958655571
0.43053812454149026	3.548821184695683e-7	0.10418956188375894
0.4310506699278492	3.522631593089187e-7	0.10342079379523406
0.4315632153142081	3.4964420525529505e-7	0.10265202532079609
0.432075760700567	3.470252566417642e-7	0.10188325646033292
0.43258830608692594	3.4440631313525927e-7	0.10111448721406813
0.43310085147328486	3.4178737495782485e-7	0.1003457175819642
0.4336133968596438	3.3916844210946095e-7	0.0995769475639472
0.4341259422460027	3.3654951436812297e-7	0.09880817716001622
0.4346384876323616	3.339305920668778e-7	0.09803940637035802
0.43515103301872055	3.3131167498368086e-7	0.09727063519471213
0.43566357840507947	3.2869276311853213e-7	0.0965018636332271
0.4361761237914384	3.260738564714316e-7	0.09573309168579147
0.4366886691777973	3.234549551534016e-7	0.09496431935262861
0.4372012145641562	3.2083605905341983e-7	0.09419554663358931
0.43771375995051515	3.1821716817148626e-7	0.09342677352867379
0.43822630533687407	3.155982826186232e-7	0.09265800003791935
0.438738850723233	3.129794021727861e-7	0.091889226161177
0.4392513961095919	3.1036052705601946e-7	0.09112045189874451
0.4397639414959508	3.0774165715730106e-7	0.09035167725047333
0.44027648688230975	3.051227925876532e-7	0.08958290221617649
0.44078903226866867	3.025039333470758e-7	0.08881412679607825
0.4413015776550276	2.9988507921352436e-7	0.08804535099017818
0.4418141230413865	2.9726623029802113e-7	0.08727657479843898
0.44232666842774543	2.946473868226107e-7	0.08650779822093546
0.44283921381410435	2.920285485652485e-7	0.08573902125744381
0.44335175920046327	2.8940971552593453e-7	0.08497024390807595
0.4438643045868222	2.8679088759364646e-7	0.08420146617294377
0.4443768499731811	2.841720652124735e-7	0.08343268805197224
0.44488939535954003	2.815532479383265e-7	0.08266390954534808
0.44540194074589895	2.7893443599324996e-7	0.08189513065269849
0.44591448613225787	2.7631562926622166e-7	0.08112635137417312
0.4464270315186168	2.736968277572416e-7	0.08035757170988278
0.4469395769049757	2.71078031577332e-7	0.07958879165975374
0.44745212229133463	2.6845924050444836e-7	0.07882001122393412
0.44796466767769355	2.6584045487165753e-7	0.07805123040220163
0.44847721306405247	2.632216744569149e-7	0.07728244919462979
0.4489897584504114	2.606028993712428e-7	0.07651366760118172
0.4495023038367703	2.5798412939259663e-7	0.07574488562196913
0.45001484922312923	2.5536536463199866e-7	0.07497610325688053
0.45052739460948815	2.527466052004712e-7	0.07420732050606427
0.4510399399958471	2.501278510980143e-7	0.07343853736933492
0.451552485382206	2.4750910210258326e-7	0.0726697538468779
0.4520650307685649	2.4489035843622275e-7	0.0719009699385822
0.45257757615492383	2.4227161998791047e-7	0.0711321856445215
0.45309012154128275	2.396528868686687e-7	0.07036340096458504
0.4536026669276417	2.3703415896747515e-7	0.0695946158988836
0.4541152123140006	2.344154361733075e-7	0.06882583044738055
0.4546277577003595	2.317967188192327e-7	0.06805704461000128
0.45514030308671843	2.291780067942284e-7	0.06728825838685748
0.45565284847307735	2.2655929987625e-7	0.0665194717779114
0.4561653938594363	2.2394059828734214e-7	0.06575068478327584
0.4566779392457952	2.213219020275048e-7	0.06498189740265214
0.4571904846321541	2.1870321098571566e-7	0.06421310963641291
0.45770303001851304	2.1608452516197474e-7	0.0634443214844087
0.45821557540487196	2.1346584466730434e-7	0.0626755329465658
0.4587281207912309	2.1084716927965985e-7	0.06190674402280916
0.4592406661775898	2.0822849911006358e-7	0.061137954713325726
0.4597532115639487	2.0560983415851553e-7	0.06036916501807732
0.46026575695030764	2.02991174536038e-7	0.0596003749370273
0.46077830233666656	2.0037252024263097e-7	0.058831584470324216
0.4612908477230255	1.9775387116727217e-7	0.058062793617633446
0.4618033931093844	1.9513522730996158e-7	0.057294002379363995
0.4623159384957433	1.925165888927438e-7	0.05652521075514394
0.46282848388210224	1.8989795558255196e-7	0.05575641874523374
0.46334102926846116	1.8727932771245293e-7	0.05498762634948462
0.4638535746548201	1.846607049493798e-7	0.054218833567933666
0.464366120041179	1.820420875153772e-7	0.053450040400804255
0.4648786654275379	1.7942347518840052e-7	0.05268124684787301
0.46539121081389684	1.7680486830151665e-7	0.051912452909065765
0.46590375620025576	1.741862664106364e-7	0.05114365858456793
0.4664163015866147	1.7156766973780435e-7	0.050374863874231623
0.4669288469729736	1.6894907850506513e-7	0.04960606877820495
0.4674413923593325	1.6633049260139643e-7	0.048837273296339356
0.46795393774569144	1.6371191180475364e-7	0.048068477428783396
0.46846648313205036	1.6109333633718137e-7	0.04729968117550043
0.4689790285184093	1.5847476608765731e-7	0.04653088453648957
0.4694915739047682	1.5585620116720378e-7	0.045762087511602934
0.4700041192911271	1.5323764146479846e-7	0.04499329010098885
0.47051666467748604	1.5061908709146365e-7	0.044224492304647534
0.47102921006384496	1.4800053804719937e-7	0.04345569412261563
0.4715417554502039	1.453819939989387e-7	0.04268689555485672
0.4720543008365628	1.4276345527974854e-7	0.041918096601333055
0.4725668462229217	1.401449217786066e-7	0.041149297261970474
0.47307939160928064	1.3752639371755748e-7	0.040380497537029436
0.47359193699563956	1.3490787076353428e-7	0.03961169742610071
0.4741044823819985	1.3228935302755929e-7	0.038842896929556
0.4746170277683574	1.2967084073167712e-7	0.03807409604728429
0.4751295731547163	1.2705233365384316e-7	0.03730529477939659
0.47564211854107524	1.2443383179405743e-7	0.0365364931256702
0.47615466392743416	1.218153350412976e-7	0.035767691086327824
0.4766672093137931	1.191968437286306e-7	0.03499888866110923
0.477179754700152	1.165783574119672e-7	0.034230085850163405
0.4776923000865109	1.1395987653539663e-7	0.03346128265356452
0.47820484547286984	1.1134140098789658e-7	0.0326924790712384
0.47871739085922876	1.0872293065844474e-7	0.03192367510314753
0.4792299362455877	1.0610446554704112e-7	0.031154870749366737
0.4797424816319466	1.0348600565368571e-7	0.030386066009858714
0.4802550270183055	1.0086755097837852e-7	0.02961726088473471
0.48076757240466444	9.824910163214184e-8	0.028848455373734927
0.48128011779102337	9.563065750395339e-8	0.028079649477044555
0.4817926631773823	9.301221881585775e-8	0.02731084319481325
0.4823052085637412	9.039378523478803e-8	0.026542036526779667
0.4828177539501001	8.777535676074422e-8	0.025773229472981996
0.48333029933645905	8.515693372679323e-8	0.025004422033493734
0.48384284472281797	8.253851602191276e-8	0.02423561420835285
0.4843553901091769	7.99201034240582e-8	0.023466805997447215
0.4848679354955358	7.730169604425186e-8	0.022697997400851655
0.4853804808818947	7.468329399351603e-8	0.02192918841860303
0.48589302626825365	7.206489716082842e-8	0.02116037905066448
0.48640557165461257	6.944650554618903e-8	0.02039156929703556
0.4869181170409715	6.682811937164246e-8	0.019622759157716718
0.4874306624273304	6.42097384151441e-8	0.01885394863259582
0.48794320781368933	6.159136256567166e-8	0.01808513772197129
0.48845575320004825	5.8972992045269734e-8	0.017316326425581785
0.48896829858640717	5.6354626742916025e-8	0.016547514743428193
0.4894808439727661	5.373626665861053e-8	0.01577870267558401
0.489993389359125	5.111791201439786e-8	0.015009890222124511
0.49050593474548393	4.84995624772111e-8	0.01424107738297442
0.49101848013184285	4.5881218158072556e-8	0.013472264158209013
0.49153102551820177	4.326287905698223e-8	0.012703450547715711
0.4920435709045607	4.064454539598472e-8	0.011934636551532929
0.4925561162909196	3.802621684201313e-8	0.011165822169659778
0.49306866167727853	3.540789361711205e-8	0.010397007402133784
0.49358120706363745	3.278957561025919e-8	0.0096281922489172
0.49409375244999637	3.017126282145455e-8	0.00885937671008552
0.4946062978363553	2.755295536172042e-8	0.008090560785637857
0.4951188432227142	2.493465312003451e-8	0.007321744475425662
0.49563138860907313	2.231635620741912e-8	0.006552927779597484
0.49614393399543205	1.9698064512851943e-8	0.005784110698079603
0.49665647938179097	1.7079778147355285e-8	0.005015293230796969
0.4971690247681499	1.446149688888454e-8	0.0042464753780848685
0.4976815701545088	1.1843220959484313e-8	0.0034776571395709333
0.49819411554086773	9.224950248132302e-9	0.0027088385154412364
0.49870666092722665	6.606684754828507e-9	0.0019400195056586966
0.4992192063135856	3.98842459059523e-9	0.0011712001102603953
0.4997317516999445	1.3701696444101685e-9	0.00040238032909734045
0.5002442970863034	1.248080083726677e-9	0.00036645142122926355
0.5007568424726623	3.866324593815307e-9	0.0007761503111136658
0.5012693878590212	6.484563885855721e-9	0.0006963581036368849
0.5017819332453801	8.515518623575247e-9	0.000508407866946281
0.502294478631739	9.218900864915724e-9	0.00033745412198582514
0.502807024018098	8.696413589248664e-9	0.00021196858210392744
0.5033195694044569	7.433348159224806e-9	0.00012843915685778473
0.5038321147908158	5.907910716196341e-9	7.587803073749733e-5
0.5043446601771747	4.442340051369342e-9	4.399135881805183e-5
0.5048572055635336	3.1983330428531076e-9	2.5137588478996165e-5
0.5053697509498926	2.2237727215213e-9	1.4199928429325936e-5
0.5058822963362515	1.5026262456530048e-9	7.946906363187622e-6
0.5063948417226104	9.9145824883351e-10	4.413329373953445e-6
0.5069073871089693	6.411491337843245e-10	2.4352073062505752e-6
0.5074199324953282	4.075340065412547e-10	1.3364029517459741e-6
0.5079324778816872	2.552097422281463e-10	7.299919915215725e-7
0.5084450232680461	1.5775369899273528e-10	3.971580061490343e-7
0.508957568654405	9.640221954043682e-11	2.1533363614434364e-7
0.5094701140407639	5.831524152455358e-11	1.1640361452514014e-7
0.5099826594271228	3.495737033176738e-11	6.276276276473425e-8
0.5104952048134818	2.0785706489334643e-11	3.376536306110012e-8
0.5110077501998407	1.226885260052768e-11	1.813056516031253e-8
0.5115202955861996	7.193690088058702e-12	9.719520521755953e-9
0.5120328409725585	4.192424185589516e-12	5.203414032983744e-9
0.5125453863589174	2.42994513399708e-12	2.782606478568539e-9
0.5130579317452764	1.4013235016818726e-12	1.4868990483307698e-9
0.5135704771316353	8.044676036433884e-13	7.940859081401186e-10
0.5140830225179942	4.597433544972773e-13	4.240645612441085e-10
0.5145955679043531	2.616795669041494e-13	2.265859722072605e-10
0.515108113290712	1.4843681839238343e-13	1.212218103674445e-10
0.515620658677071	8.382183835919932e-14	6.513434236410376e-11
0.5161332040634299	4.729550084903167e-14	3.5173863821569284e-11
0.5166457494497888	2.6645352591003757e-14	1.9095836023552692e-11
0.5171582948361477	1.4876988529977098e-14	1.0572986930412753e-11
0.5176708402225066	8.326672684688674e-15	5.995093310673383e-12
0.5181833856088656	4.6629367034256575e-15	3.650302282665052e-12
0.5186959309952245	2.55351295663786e-15	2.3105961588498758e-12
0.5192084763815834	1.4432899320127035e-15	1.5663026431411708e-12
0.5197210217679423	7.771561172376096e-16	1.1568523916594131e-12
0.5202335671543012	4.440892098500626e-16	8.592015987574086e-13
0.5207461125406602	2.220446049250313e-16	8.220091274324659e-13
0.5212586579270191	2.220446049250313e-16	7.476241847825804e-13
0.521771203313378	1.1102230246251565e-16	6.732392421326949e-13
0.5222837486997369	0.0	6.360467708077522e-13
0.5227962940860958	0.0	6.360467708077522e-13
0.5233088394724548	1.1102230246251565e-16	6.360467708077522e-13
0.5238213848588137	1.1102230246251565e-16	5.616618281578667e-13
0.5243339302451726	1.1102230246251565e-16	5.24469356832924e-13
0.5248464756315315	0.0	5.988542994828094e-13
0.5253590210178904	0.0	5.616618281578667e-13
0.5258715664042494	0.0	4.872768855079812e-13
0.5263841117906083	0.0	4.5008441418303846e-13
0.5268966571769672	0.0	4.872768855079812e-13
0.5274092025633261	1.1102230246251565e-16	4.872768855079812e-13
0.527921747949685	0.0	4.5008441418303846e-13
0.528434293336044	0.0	4.872768855079812e-13
0.5289468387224029	0.0	3.7569947153315297e-13
0.5294593841087618	0.0	4.5008441418303846e-13
0.5299719294951207	0.0	5.24469356832924e-13
0.5304844748814797	0.0	4.128919428580957e-13
0.5309970202678386	0.0	4.128919428580957e-13
0.5315095656541975	1.1102230246251565e-16	4.128919428580957e-13
0.5320221110405564	1.1102230246251565e-16	3.3850700020821023e-13
0.5325346564269153	1.1102230246251565e-16	3.013145288832675e-13
0.5330472018132743	1.1102230246251565e-16	3.3850700020821023e-13
0.5335597471996332	0.0	3.3850700020821023e-13
0.5340722925859921	0.0	3.3850700020821023e-13
0.534584837972351	0.0	3.3850700020821023e-13
0.5350973833587099	1.1102230246251565e-16	3.3850700020821023e-13
0.5356099287450689	0.0	3.3850700020821023e-13
0.5361224741314278	1.1102230246251565e-16	3.013145288832675e-13
0.5366350195177867	0.0	3.013145288832675e-13
0.5371475649041456	1.1102230246251565e-16	3.013145288832675e-13
0.5376601102905045	1.1102230246251565e-16	2.26929586233382e-13
0.5381726556768635	1.1102230246251565e-16	2.26929586233382e-13
0.5386852010632224	0.0	2.6412205755832474e-13
0.5391977464495813	0.0	2.26929586233382e-13
0.5397102918359402	1.1102230246251565e-16	3.013145288832675e-13
0.5402228372222991	1.1102230246251565e-16	3.013145288832675e-13
0.540735382608658	1.1102230246251565e-16	3.013145288832675e-13
0.541247927995017	1.1102230246251565e-16	2.6412205755832474e-13
0.5417604733813759	1.1102230246251565e-16	2.26929586233382e-13
0.5422730187677348	0.0	1.525446435834965e-13
0.5427855641540937	0.0	2.26929586233382e-13
0.5432981095404527	0.0	2.6412205755832474e-13
0.5438106549268116	0.0	2.26929586233382e-13
0.5443232003131705	0.0	1.525446435834965e-13
0.5448357456995294	0.0	1.525446435834965e-13
0.5453482910858883	0.0	2.26929586233382e-13
0.5458608364722473	1.1102230246251565e-16	1.525446435834965e-13
0.5463733818586062	0.0	1.8973711490843925e-13
0.5468859272449651	0.0	2.6412205755832474e-13
0.547398472631324	0.0	1.8973711490843925e-13
0.5479110180176829	1.1102230246251565e-16	1.8973711490843925e-13
0.5484235634040419	0.0	1.525446435834965e-13
0.5489361087904008	0.0	1.8973711490843925e-13
0.5494486541767597	1.1102230246251565e-16	1.525446435834965e-13
0.5499611995631186	0.0	1.525446435834965e-13


==> input/psystem11jumpCPL_cplerror_2.dat <==
0.0	0.0	0.0
0.0005125453863589114	0.0	0.0015376361590766496
0.0010250907727178229	0.0	0.0030752723181535213
0.0015376361590767342	0.0	0.004428316513566344
0.0020501815454356457	0.0	0.005593076906150518
0.0025627269317945573	4.528026842365307e-10	0.006613800900864497
0.003075272318153469	1.8293204728792034e-9	0.007536581217177929
0.0035878177045123804	4.383568397159365e-9	0.008396923447999471
0.0041003630908712915	8.139089846537217e-9	0.009219054289159923
0.004612908477230203	1.2966730356112066e-8	0.010018449753343539
0.005125453863589115	1.8669199297605132e-8	0.010804593907511206
0.005637999249948026	2.504088758570333e-8	0.011583135170744718
0.006150544636306938	3.190012454190594e-8	0.01235736815590971
0.006663090022665849	3.91012291434123e-8	0.01312918426527343
0.007175635409024761	4.6534776254603116e-8	0.01389965585380959
0.007688180795383672	5.412240478008812e-8	0.014669384816408781
0.008200726181742583	6.18100173266356e-8	0.015438706203463104
0.008713271568101495	6.95613400214512e-8	0.016207805240918693
0.009225816954460406	7.73526214192799e-8	0.01697678373239886
0.009738362340819318	8.516861771390438e-8	0.01774569735357523
0.01025090772717823	9.299970593623641e-8	0.018514576423384277
0.01076345311353714	1.0083990065190562e-7	0.019283437391623304
0.011275998499896052	1.0868552435816525e-7	0.020052289154957936
0.011788543886254964	1.1653434328628975e-7	0.02082113651168127
0.012301089272613875	1.243850127341517e-7	0.021589982043494382
0.012813634658972787	1.322367308986827e-7	0.022358827136246706
0.013326180045331698	1.4008902371465126e-7	0.023127672533107324
0.01383872543169061	1.4794161207198897e-7	0.02389651863141573
0.014351270818049522	1.5579433298995582e-7	0.02466536564342614
0.014863816204408433	1.6364709209959472e-7	0.025434213683062534
0.015376361590767345	1.7149983477793285e-7	0.026203062810432165
0.015888906977126256	1.7935252971668092e-7	0.026971913057840302
0.016401452363485166	1.8720515870818133e-7	0.027740764442481858
0.016913997749844076	1.9505771198247146e-7	0.028509616973400265
0.017426543136202986	2.0291018332230237e-7	0.02927847065558309
0.017939088522561895	2.107625698410942e-7	0.030047325491412424
0.018451633908920805	2.186148693184009e-7	0.03081618148252563
0.018964179295279715	2.2646708086604406e-7	0.031585038629369455
0.019476724681638625	2.3431920381788984e-7	0.032353896932502124
0.019989270067997535	2.4217123772984905e-7	0.0331227563920351
0.020501815454356444	2.500231826019217e-7	0.03389161700826637
0.021014360840715354	2.5787503843410775e-7	0.03466047878097256
0.021526906227074264	2.6572680500436263e-7	0.03542934171037704
0.022039451613433174	2.7357848253473094e-7	0.0361982057964052
0.022551996999792084	2.8143007080316806e-7	0.03696707103901997
0.023064542386150994	2.892815700317186e-7	0.037735937438333034
0.023577087772509903	2.971329797762934e-7	0.03850480499412079
0.024089633158868813	3.049843004809816e-7	0.039273673706569534
0.024602178545227723	3.12835531701694e-7	0.04004254357564219
0.025114723931586633	3.206866736604752e-7	0.04081141460141313
0.025627269317945543	3.2853772613528065e-7	0.04158028678365899
0.026139814704304452	3.363886895701995e-7	0.04234916012264023
0.026652360090663362	3.442395637431872e-7	0.04311803461809638
0.027164905477022272	3.520903488762883e-7	0.04388691027017644
0.027677450863381182	3.5994104430336904e-7	0.044655787078768494
0.02818999624974009	3.677916509126078e-7	0.045424665043835466
0.028702541636099	3.7564216825991537e-7	0.046193544165526124
0.02921508702245791	3.8349259612324715e-7	0.04696242444387799
0.02972763240881682	3.9134293472464776e-7	0.04773130587870478
0.03024017779517573	3.991931842861618e-7	0.04850018846993187
0.03075272318153464	4.0704334436370004e-7	0.04926907221774579
0.03126526856789355	4.148934154013517e-7	0.05003795712210879
0.031777813954252464	4.227433969550276e-7	0.0508068431828721
0.03229035934061138	4.305932894688169e-7	0.051575730400259534
0.03280290472697029	4.3844309272067505e-7	0.0523446187740102
0.033315450113329204	4.462928069326466e-7	0.05311350830427286
0.03382799549968812	4.541424316606424e-7	0.05388239899101044
0.03434054088604703	4.619919673487516e-7	0.05465129083418585
0.03485308627240594	4.698414139969742e-7	0.05542018383383618
0.03536563165876486	4.776907709391764e-7	0.0561890779899612
0.03587817704512377	4.855400386194475e-7	0.056957973302486975
0.03639072243148268	4.93389217259832e-7	0.05772686977145036
0.0369032678178416	5.012383068603299e-7	0.058495767396925746
0.03741581320420051	5.090873071988966e-7	0.05926466617872728
0.03792835859055942	5.169362180534876e-7	0.0600335661170035
0.038440903976918336	5.247850398681919e-7	0.06080246721156879
0.03895344936327725	5.326337724209651e-7	0.06157136946260877
0.03946599474963616	5.404824159338517e-7	0.062340272870049285
0.039978540135995076	5.483309697407179e-7	0.06310917743385303
0.04049108552235399	5.561794347297422e-7	0.06387808315394583
0.0410036309087129	5.640278102347906e-7	0.06464699003055063
0.041516176295071816	5.718760966999525e-7	0.06541589806344428
0.04202872168143073	5.797242941252279e-7	0.06618480725273845
0.04254126706778964	5.875724020665274e-7	0.06695371759820978
0.043053812454148556	5.954204209679403e-7	0.06772262910000704
0.04356635784050747	6.032683506074221e-7	0.0684915417582419
0.04407890322686638	6.111161909849727e-7	0.06926045557280314
0.044591448613225296	6.189639423226367e-7	0.0700293705436903
0.04510399399958421	6.268116043983696e-7	0.07079828667090338
0.04561653938594312	6.346591772121712e-7	0.071567203954368
0.046129084772302036	6.425066607640417e-7	0.07233612239404708
0.04664163015866095	6.503540552760256e-7	0.073105041990015
0.04715417554501986	6.582013603040338e-7	0.07387396274234614
0.047666720931378775	6.660485760701107e-7	0.07464288465081736
0.04817926631773769	6.738957030183457e-7	0.07541180771565159
0.0486918117040966	6.817427407046495e-7	0.07618073193677488
0.049204357090455515	6.895896889069775e-7	0.07694965731400072
0.04971690247681443	6.974365482914635e-7	0.0777185838475154
0.05022944786317334	7.052833184140184e-7	0.07848751153731892
0.050741993249532255	7.13129999274642e-7	0.07925644038322521
0.05125453863589117	7.209765908733345e-7	0.08002537038538327
0.05176708402225008	7.288230934321405e-7	0.08079430154375533
0.052279629408608995	7.366695067290152e-7	0.08156323385837916
0.05279217479496791	7.445158309860034e-7	0.08233216732914284
0.05330472018132682	7.523620657590158e-7	0.08310110195612097
0.053817265567685735	7.602082114921416e-7	0.08387003773927626
0.05432981095404465	7.680542679633362e-7	0.08463897467857162
0.05484235634040356	7.759002351725997e-7	0.08540791277404414
0.055354901726762475	7.837461133419765e-7	0.0861768520256192
0.05586744711312139	7.915919026935114e-7	0.08694579243333456
0.0563799924994803	7.994376025610705e-7	0.08771473399730123
0.056892537885839214	8.072832131666985e-7	0.08848367671729651
0.05740508327219813	8.151287347324399e-7	0.08925262059335681
0.05791762865855704	8.2297416703625e-7	0.0900215656256318
0.058430174044915954	8.308195103001736e-7	0.09079051181400954
0.05894271943127487	8.386647640801215e-7	0.09155945915841568
0.05945526481763378	8.465099288201827e-7	0.09232840765899875
0.059967810203992694	8.543550045203574e-7	0.09309735731557311
0.06048035559035161	8.621999911806455e-7	0.09386630812832442
0.06099290097671052	8.700448885790024e-7	0.0946352600971041
0.061505446363069434	8.778896967154282e-7	0.09540421322191217
0.06201799174942835	8.857344158119673e-7	0.0961731675027111
0.06253053713578725	8.935790456465753e-7	0.0969421229396874
0.06304308252214616	9.014235864412967e-7	0.09771107953261748
0.06355562790850507	9.09268037974087e-7	0.09848003728165033
0.06406817329486397	9.171124004669906e-7	0.09924899618667404
0.06458071868122288	9.249566736979631e-7	0.10001795624772636
0.06509326406758179	9.328008576670044e-7	0.10078691746473223
0.06560580945394069	9.406449525961591e-7	0.1015558798376548
0.0661183548402996	9.484889584854272e-7	0.10232484336668035
0.0666309002266585	9.563328751127642e-7	0.10309380805169699
0.06714344561301741	9.641767027002146e-7	0.10386277389270449
0.06765599099937632	9.720204410257338e-7	0.10463174088962868
0.06816853638573522	9.798640900893218e-7	0.10540070904254395
0.06868108177209413	9.87707650335068e-7	0.10616967835137592
0.06919362715845304	9.955511210968382e-7	0.10693864881616166
0.06970617254481194	1.0033945030407665e-6	0.1077076204370131
0.07021871793117085	1.0112377957227636e-6	0.1084765932137437
0.07073126331752976	1.0190809991428296e-6	0.10924556714631661
0.07124380870388866	1.026924113523009e-6	0.11001454223476914
0.07175635409024757	1.0347671386412571e-6	0.11078351847917545
0.07226889947660647	1.0426100749416634e-6	0.11155249587960991
0.07278144486296538	1.0504529219801384e-6	0.11232147443584961
0.07329399024932429	1.0582956797566823e-6	0.11309045414793117
0.0738065356356832	1.0661383484933395e-6	0.11385943501589257
0.0743190810220421	1.0739809281901103e-6	0.11462841703977045
0.074831626408401	1.0818234186249498e-6	0.11539740021952749
0.07534417179475991	1.0896658197978581e-6	0.11616638455508976
0.07585671718111882	1.0975081321529245e-6	0.11693537004656851
0.07636926256747772	1.1053503552460597e-6	0.11770435669381474
0.07688180795383663	1.1131924890772638e-6	0.11847334449697788
0.07739435334019554	1.1210345340906258e-6	0.11924233345583435
0.07790689872655444	1.1288764898420567e-6	0.12001132357064481
0.07841944411291335	1.1367183563315564e-6	0.12078031484122298
0.07893198949927226	1.144560134003214e-6	0.12154930726764324
0.07944453488563116	1.1524018224129406e-6	0.12231830084979434
0.07995708027199007	1.1602434217827806e-6	0.12308729558771292
0.08046962565834898	1.1680849318906894e-6	0.12385629148143651
0.08098217104470788	1.1759263529587116e-6	0.12462528853089094
0.08149471643106679	1.1837676849868473e-6	0.12539428673614994
0.0820072618174257	1.1916089277530517e-6	0.12616328609717709
0.0825198072037846	1.1994500814793696e-6	0.1269322866139717
0.08303235259014351	1.207291146165801e-6	0.12770128828657135
0.08354489797650241	1.215132121590301e-6	0.1284702911148643
0.08405744336286132	1.2229730079749146e-6	0.12923929509885101
0.08456998874922023	1.2308138055416862e-6	0.13000830023849352
0.08508253413557913	1.2386545138465266e-6	0.13077730653394082
0.08559507952193804	1.2464951328894358e-6	0.1315463139849702
0.08610762490829695	1.2543356628924585e-6	0.13231532259184142
0.08662017029465585	1.2621761038555945e-6	0.1330843323542945
0.08713271568101476	1.270016455778844e-6	0.13385334327240384
0.08764526106737366	1.277856718662207e-6	0.13462235534639255
0.08815780645373257	1.2856968922836387e-6	0.13539136857596268
0.08867035184009148	1.2935369768651839e-6	0.13616038296130073
0.08918289722645038	1.3013769724068425e-6	0.1369293985021085
0.08969544261280929	1.3092168786865699e-6	0.13769841519861026
0.0902079879991682	1.3170566959264107e-6	0.1384674330507305
0.0907205333855271	1.324896424126365e-6	0.139236452058507
0.09123307877188601	1.3327360632864327e-6	0.14000547222186488
0.09174562415824492	1.3405756134066138e-6	0.1407744935409163
0.09225816954460382	1.3484150744869083e-6	0.14154351601551252
0.09277071493096273	1.3562544465273163e-6	0.142312539645727
0.09328326031732163	1.3640937295278377e-6	0.14308156443156084
0.09379580570368054	1.3719329230443833e-6	0.143850590372939
0.09430835109003945	1.379772027743087e-6	0.14461961746986174
0.09482089647639835	1.3876110431798594e-6	0.1453886457223661
0.09533344186275726	1.3954499700208345e-6	0.14615767513045186
0.09584598724911617	1.4032888073778338e-6	0.1469267056940451
0.09635853263547507	1.4111275559169911e-6	0.14769573741336894
0.09687107802183398	1.4189662151942173e-6	0.14846477028808835
0.09738362340819288	1.4268047854315569e-6	0.1492338043183521
0.09789616879455179	1.4346432664069653e-6	0.1500028395040116
0.0984087141809107	1.4424816585645317e-6	0.15077187584543883
0.0989212595672696	1.4503199616822116e-6	0.1515409133423733
0.09943380495362851	1.4581581757600048e-6	0.15230995199466602
0.09994635033998742	1.465996300575867e-6	0.15307899180246598
0.10045889572634632	1.473834336573887e-6	0.1538480327657734
0.10097144111270523	1.4816722835320206e-6	0.1546170748845881
0.10148398649906414	1.4895101414502676e-6	0.1553861181587981
0.10199653188542304	1.4973479101065834e-6	0.15615516258851558
0.10250907727178195	1.5051855897230126e-6	0.15692420817370278
0.10302162265814085	1.5130231802995553e-6	0.15769325491432307
0.10353416804449976	1.520860682058256e-6	0.158462302810376
0.10404671343085867	1.5286980945550255e-6	0.15923135186189885
0.10455925881721757	1.5365354180119084e-6	0.16000040206885457
0.10507180420357648	1.5443726524289048e-6	0.16076945343131777
0.10558434958993539	1.5522097978060145e-6	0.16153850594899
0.10609689497629429	1.5600468541432377e-6	0.16230755962209553
0.1066094403626532	1.5678838214405744e-6	0.16307661445063348
0.1071219857490121	1.5757206996980244e-6	0.16384567043471598
0.10763453113537101	1.5835574886935433e-6	0.1646147275740082
0.10814707652172992	1.5913941888712202e-6	0.16538378586869573
0.10865962190808882	1.5992308000090105e-6	0.1661528453187049
0.10917216729444773	1.6070673223289589e-6	0.16692190592414646
0.10968471268080664	1.614903755386976e-6	0.1676909676849465
0.11019725806716554	1.6227400994051067e-6	0.16846003060103043
0.11070980345352445	1.6305763543833507e-6	0.1692290946725099
0.11122234883988336	1.6384125203217081e-6	0.16999815989931055
0.11173489422624226	1.646248597220179e-6	0.1707672262814326
0.11224743961260117	1.654084585300808e-6	0.17153629381880142
0.11275998499896007	1.6619204843415503e-6	0.17230536251156559
0.11327253038531898	1.6697562941203614e-6	0.17307443235965092
0.11378507577167789	1.677592014859286e-6	0.17384350336287135
0.1142976211580368	1.6854276467803686e-6	0.17461257552148735
0.1148101665443957	1.6932631896615646e-6	0.1753816488354618
0.1153227119307546	1.7010986432808295e-6	0.17615072330457138
0.11583525731711351	1.7089340080822524e-6	0.1769197989289648
0.11634780270347242	1.7167692840658333e-6	0.17768887570856773
0.11686034808983133	1.724604470787483e-6	0.17845795364345451
0.11737289347619023	1.7324395684692462e-6	0.17922703273366247
0.11788543886254914	1.7402745773331674e-6	0.17999611297907991
0.11839798424890804	1.7481094969351574e-6	0.18076519437959515
0.11891052963526695	1.7559443274972608e-6	0.18153427693550594
0.11942307502162586	1.7637790690194777e-6	0.18230336064647745
0.11993562040798476	1.7716137217238526e-6	0.18307244551284452
0.12044816579434367	1.7794482853883409e-6	0.18384153153416039
0.12096071118070258	1.7872827600129426e-6	0.18461061871076034
0.12147325656706148	1.7951171458197024e-6	0.1853797070425327
0.12198580195342039	1.802951442364531e-6	0.18614879652951433
0.1224983473397793	1.8107856500915176e-6	0.18691788717159397
0.1230108927261382	1.8186197687786176e-6	0.1876869789689204
0.12352343811249711	1.8264537984258311e-6	0.18845607192130753
0.12403598349885601	1.8342877392552026e-6	0.18922516602879247
0.12454852888521492	1.8421215906005983e-6	0.18999426129144958
0.12506107427157384	1.849955353128152e-6	0.1907633577093535
0.12557361965793276	1.8577890270599084e-6	0.1915324552822435
0.12608616504429168	1.8656226117297336e-6	0.1923015540103057
0.1265987104306506	1.8734561073596723e-6	0.1930706538934659
0.12711125581700952	1.8812895139497243e-6	0.19383975493176098
0.12762380120336844	1.8891228317219344e-6	0.1946088571250426
0.12813634658972736	1.8969560606763025e-6	0.19537796047338452
0.12864889197608628	1.904789200590784e-6	0.19614706497693613
0.1291614373624452	1.9126222512433344e-6	0.19691617063547384
0.12967398274880412	1.920455213078043e-6	0.19768527744914666
0.13018652813516304	1.9282880858728646e-6	0.1984543854176566
0.13069907352152196	1.9361208696278e-6	0.19922349454133914
0.13121161890788088	1.943953564564893e-6	0.1999926048200822
0.1317241642942398	1.9517861704621e-6	0.20076171625396033
0.13223670968059872	1.95961868731942e-6	0.2015308288427875
0.13274925506695764	1.9674511151368534e-6	0.2022999425864891
0.13326180045331656	1.975283454136445e-6	0.2030690574852141
0.13377434583967548	1.98311570409615e-6	0.20383817353903688
0.1342868912260344	1.9909478650159684e-6	0.2046072907478087
0.13479943661239333	1.998779937117945e-6	0.20537640911160393
0.13531198199875225	2.0066119201800348e-6	0.2061455286303855
0.13582452738511117	2.0144438144242827e-6	0.20691464930415315
0.13633707277147009	2.022275619628644e-6	0.20768377113272085
0.136849618157829	2.0301073357931188e-6	0.20845289411642343
0.13736216354418793	2.037938962917707e-6	0.20922201825492626
0.13787470893054685	2.0457705010024085e-6	0.20999114354852688
0.13838725431690577	2.053601950269268e-6	0.21076026999685338
0.1388997997032647	2.061433310718286e-6	0.21152939760020328
0.1394123450896236	2.0692645823494615e-6	0.2122985263583903
0.13992489047598253	2.077095764718706e-6	0.21306765627160118
0.14043743586234145	2.084926858048064e-6	0.21383678733968603
0.14094998124870037	2.0927578627816246e-6	0.21460591956272013
0.1414625266350593	2.100588778253254e-6	0.21537505294066595
0.1419750720214182	2.1084196049070414e-6	0.2161441874733001
0.14248761740777713	2.1162503425209422e-6	0.21691332316095768
0.14300016279413605	2.1240809910949565e-6	0.2176824600033782
0.14351270818049497	2.1319115510731734e-6	0.21845159800059877
0.1440252535668539	2.1397420220115038e-6	0.21922073715276835
0.1445377989532128	2.1475724039099475e-6	0.21998987745981236
0.14505034433957173	2.1554026967685047e-6	0.2207590189216566
0.14556288972593065	2.16323290080922e-6	0.22152816153830113
0.14607543511228957	2.1710630158100486e-6	0.22229730530970815
0.1465879804986485	2.1788930419930352e-6	0.22306645023602734
0.1471005258850074	2.18672297935818e-6	0.22383559631718342
0.14761307127136633	2.1945528274613935e-6	0.22460474355299098
0.14812561665772525	2.202382586746765e-6	0.22537389194371005
0.14863816204408417	2.2102122572142946e-6	0.2261430414890806
0.1491507074304431	2.2180418386419376e-6	0.22691219218932557
0.149663252816802	2.2258713312517386e-6	0.2276813440443335
0.15017579820316093	2.2337007350436977e-6	0.2284504970539929
0.15068834358951985	2.2415300495737256e-6	0.22921965121845211
0.15120088897587877	2.2493592752859115e-6	0.22998880653771137
0.1517134343622377	2.2571884121802555e-6	0.2307579630117338
0.1522259797485966	2.265017460034713e-6	0.23152712064044412
0.15273852513495553	2.2728464190713282e-6	0.23229627942384323
0.15325107052131445	2.2806752892901017e-6	0.2330654393620053
0.15376361590767337	2.288504070246944e-6	0.23383460045470694
0.1542761612940323	2.296332762607989e-6	0.23460376270224592
0.1547887066803912	2.304161365929147e-6	0.23537292610447347
0.15530125206675013	2.311989880210419e-6	0.23614209066127745
0.15581379745310905	2.3198183056738486e-6	0.23691125637291877
0.15632634283946797	2.327646642541481e-6	0.23768042323909988
0.1568388882258269	2.3354748901471822e-6	0.23844959126000664
0.15735143361218581	2.3433030489350415e-6	0.23921876043556467
0.15786397899854474	2.3511311184609696e-6	0.23998793076566227
0.15837652438490366	2.3589590993911003e-6	0.24075710225044822
0.15888906977126258	2.366786991503389e-6	0.24152627488999712
0.1594016151576215	2.3746147947978358e-6	0.24229544868401098
0.15991416054398042	2.382442509052396e-6	0.24306462363275072
0.16042670593033934	2.390270134489114e-6	0.24383379973599273
0.16093925131669826	2.398097670885946e-6	0.24460297699384848
0.16145179670305718	2.405925118242891e-6	0.24537215540631863
0.1619643420894161	2.4137524770040386e-6	0.24614133497343982
0.16247688747577502	2.4215797467252997e-6	0.2469105156950262
0.16298943286213394	2.429406927628719e-6	0.24767969757122654
0.16350197824849286	2.4372340194922515e-6	0.24844888060200376
0.16401452363485178	2.445061022537942e-6	0.24921806478728326
0.1645270690212107	2.4528879367657908e-6	0.24998725012713963
0.16503961440756962	2.460714761953753e-6	0.2507564366214612
0.16555215979392854	2.4685414985459175e-6	0.25152562427043423
0.16606470518028746	2.4763681460981957e-6	0.252294813073872
0.16657725056664638	2.4841947046105872e-6	0.2530640030318865
0.1670897959530053	2.492021174305137e-6	0.2538331941443661
0.16760234133936422	2.4998475551818444e-6	0.25460238641134825
0.16811488672572314	2.50767384724071e-6	0.25537157983279557
0.16862743211208206	2.5155000504817338e-6	0.25614077440874516
0.16913997749844098	2.5233261644608262e-6	0.25690997013912265
0.1696525228847999	2.531152190066166e-6	0.257679167024077
0.17016506827115882	2.538978126631619e-6	0.25844836506345925
0.17067761365751774	2.5468039741571857e-6	0.2592175642571577
0.17119015904387666	2.5546297328649104e-6	0.2599867646055074
0.17170270443023558	2.5624554025327484e-6	0.2607559661082106
0.1722152498165945	2.5702809833827445e-6	0.2615251687653417
0.17272779520295342	2.578106475636943e-6	0.2622943725768636
0.17324034058931234	2.5859318788512553e-6	0.263063577542888
0.17375288597567126	2.5937571932477255e-6	0.26383278366334006
0.17426543136203018	2.6015824188263537e-6	0.2646019909381456
0.1747779767483891	2.6094075553650953e-6	0.2653711993672303
0.17529052213474802	2.6172326033080395e-6	0.26614040895085456
0.17580306752110694	2.6250575619890526e-6	0.2669096196888323
0.17631561290746586	2.6328824320742683e-6	0.26767883158120065
0.17682815829382478	2.6407072131195974e-6	0.2684480446278481
0.1773407036801837	2.648531905569129e-6	0.26921725882899805
0.17785324906654262	2.656356509200819e-6	0.2699864741844642
0.17836579445290154	2.664181024014667e-6	0.27075569069420946
0.17887833983926046	2.6720054500106727e-6	0.2715249083582709
0.17939088522561938	2.6798297867447474e-6	0.2722941271766486
0.1799034306119783	2.68765403466098e-6	0.2730633471494541
0.18041597599833722	2.6954781939814154e-6	0.2738325682765017
0.18092852138469614	2.7033022644840088e-6	0.2746017905577538
0.18144106677105507	2.7111262459467156e-6	0.27537101399335917
0.18195361215741399	2.7189501385915804e-6	0.27614023858331826
0.1824661575437729	2.7267739424186033e-6	0.2769094643275565
0.18297870293013183	2.734597657427784e-6	0.2776786912260736
0.18349124831649075	2.7424212833970785e-6	0.2784479192788327
0.18400379370284967	2.75024482099262e-6	0.27921714848583346
0.1845163390892086	2.758068269548275e-6	0.2799863788471504
0.1850288844755675	2.7658916290640434e-6	0.28075561036267205
0.18554142986192643	2.7737148999840144e-6	0.2815248430324353
0.18605397524828535	2.781538081864099e-6	0.2822940768564408
0.18656652063464427	2.789361175148386e-6	0.28306331183457645
0.1870790660210032	2.7971841793927865e-6	0.28383254796710267
0.1875916114073621	2.8050070950413897e-6	0.2846017852536473
0.18810415679372103	2.812829921872151e-6	0.2853710236945084
0.18861670218007995	2.820652659440981e-6	0.28614026328964837
0.18912924756643887	2.828475308636058e-6	0.2869095040387699
0.1896417929527978	2.836297868791249e-6	0.28767874594220766
0.1901543383391567	2.8441203401285975e-6	0.2884479889998124
0.19066688372551563	2.8519427226481042e-6	0.2892172332114733
0.19117942911187455	2.8597650165718136e-6	0.2899864785773014
0.19169197449823347	2.8675872212335918e-6	0.29075572509729697
0.1922045198845924	2.8754093372995726e-6	0.2915249727714597
0.1927170652709513	2.8832313645477115e-6	0.29229422159971574
0.19322961065731023	2.8910533029780083e-6	0.29306347158213897
0.19374215604366915	2.8988751525904632e-6	0.29383272271865524
0.19425470143002807	2.906696913385076e-6	0.2946019750092643
0.194767246816387	2.9145185855838918e-6	0.29537122845407815
0.1952797922027459	2.9223401687428208e-6	0.29614048305294793
0.19579233758910483	2.930161663083908e-6	0.29690973880579863
0.19630488297546375	2.937983068607153e-6	0.29767899571274237
0.19681742836182267	2.9458043855346006e-6	0.2984482537738906
0.1973299737481816	2.9536256134221617e-6	0.29921751298898336
0.1978425191345405	2.9614467527139254e-6	0.2999867733582058
0.19835506452089943	2.9692678029658026e-6	0.3007560348814471
0.19886760990725835	2.9770887646218824e-6	0.30152529755878144
0.19938015529361727	2.9849096374601203e-6	0.3022945613900969
0.1998927006799762	2.9927304212584716e-6	0.30306382637539375
0.2004052460663351	3.00055111668307e-6	0.3026173543157782
0.20091779145269403	3.008371723067782e-6	0.30184898545003547
0.20143033683905295	3.0161922404126074e-6	0.30122656609808063
0.20194288222541187	3.024013047081553e-6	0.30079163107966855
0.2024554276117708	3.031477336046251e-6	0.30050993295574413
0.20296797299812971	3.038119382514637e-6	0.30033574578717537
0.20348051838448863	3.0436407680856092e-6	0.30023134836422916
0.20399306377084755	3.047970136282885e-6	0.30017016636587535
0.20450560915720647	3.0512046051978103e-6	0.3001349097517092
0.2050181545435654	3.053526788976413e-6	0.30011485677118865
0.20553069992992432	3.055139959462494e-6	0.3001035691563527
0.20604324531628324	3.056230152287398e-6	0.3000972687328465
0.20655579070264216	3.0569499716026627e-6	0.300093776226404
0.20706833608900108	3.0574159031182546e-6	0.30009185128011184
0.20758088147536	3.0577123810715534e-6	0.3000907953713259
0.20809342686171892	3.057898250169444e-6	0.30009021847423956
0.20860597224807784	3.058013267720483e-6	0.3000899043393217
0.20911851763443676	3.0580836281046686e-6	0.300089733763087
0.20963106302079568	3.0581262335793724e-6	0.30008964135507354
0.2101436084071546	3.058151798907005e-6	0.30008959138983426
0.21065615379351352	3.0581670140694683e-6	0.3000895644156425
0.21116869917987244	3.0581760026571203e-6	0.30008954987136915
0.21168124456623136	3.058181277548755e-6	0.30008954203660787
0.21219378995259028	3.0581843544208454e-6	0.30008953781917613
0.2127063353389492	3.0581861392153797e-6	0.30008953554988294
0.21321888072530812	3.058187169280302e-6	0.30008953432902086
0.21373142611166704	3.0581877612512187e-6	0.3000895336722347
0.21424397149802596	3.0581880998692412e-6	0.3000895333188127
0.21475651688438488	3.0581882926039583e-6	0.30008953312844255
0.2152690622707438	3.0581884025160377e-6	0.3000895330258324
0.21578160765710272	3.058188464244438e-6	0.30008953297041496
0.21629415304346164	3.058188499105441e-6	0.3000895329403428
0.21680669842982056	3.0581885188674107e-6	0.3000895329240041
0.21731924381617948	3.0581885297475964e-6	0.3000895329149602
0.2178317892025384	3.0581885359648453e-6	0.3000895329098612
0.21834433458889732	3.0581885392955144e-6	0.30008953290695817
0.21885687997525624	3.058188541293916e-6	0.3000895329052462
0.21936942536161516	3.0581885421820942e-6	0.3000895329041666
0.21988197074797408	3.058188542848228e-6	0.300089532903534
0.220394516134333	3.0581885430702727e-6	0.3000895329029758
0.22090706152069192	3.0581885432923173e-6	0.30008953290245466
0.22141960690705084	3.058188543514362e-6	0.3000895329020825
0.22193215229340976	3.0581885432923173e-6	0.30008953290178497
0.22244469767976868	3.058188543514362e-6	0.3000895329014126
0.2229572430661276	3.058188543514362e-6	0.3000895329011519
0.22346978845248652	3.0581885437364065e-6	0.3000895329008544
0.22398233383884544	3.0581885437364065e-6	0.3000895329006681
0.22449487922520436	3.0581885437364065e-6	0.3000895329004818
0.22500742461156328	3.058188543514362e-6	0.30008953290014717
0.2255199699979222	3.058188543514362e-6	0.3000895328998121
0.22603251538428112	3.058188543514362e-6	0.30008953289962603
0.22654506077064004	3.058188543514362e-6	0.30008953289940266
0.22705760615699896	3.058188543514362e-6	0.3000895328991422
0.22757015154335788	3.0581885432923173e-6	0.3000895328989188
0.2280826969297168	3.0581885432923173e-6	0.30008953289873275
0.22859524231607573	3.0581885432923173e-6	0.3000895328985469
0.22910778770243465	3.0581885432923173e-6	0.3000895328983608
0.22962033308879357	3.058188543514362e-6	0.30008953289817475
0.23013287847515249	3.058188543514362e-6	0.30008953289798845
0.2306454238615114	3.0581885432923173e-6	0.3000895328977653
0.23115796924787033	3.0581885432923173e-6	0.3000895328976536
0.23167051463422925	3.0581885430702727e-6	0.30008953289739315
0.23218306002058817	3.0581885432923173e-6	0.3000895328972073
0.2326956054069471	3.058188543514362e-6	0.300089532897021
0.233208150793306	3.0581885432923173e-6	0.30008953289683515
0.23372069617966493	3.0581885432923173e-6	0.30008953289679785
0.23423324156602385	3.0581885432923173e-6	0.3000895328966118
0.23474578695238277	3.0581885432923173e-6	0.3000895328964257
0.2352583323387417	3.0581885432923173e-6	0.30008953289631424
0.2357708777251006	3.0581885432923173e-6	0.30008953289612816
0.23628342311145953	3.0581885430702727e-6	0.3000895328960165
0.23679596849781845	3.0581885432923173e-6	0.3000895328959048
0.23730851388417737	3.0581885432923173e-6	0.3000895328957933
0.2378210592705363	3.0581885432923173e-6	0.3000895328957187
0.2383336046568952	3.0581885432923173e-6	0.30008953289553286
0.23884615004325413	3.0581885432923173e-6	0.3000895328953841
0.23935869542961305	3.0581885432923173e-6	0.3000895328952351
0.23987124081597197	3.0581885432923173e-6	0.3000895328951234
0.2403837862023309	3.0581885432923173e-6	0.30008953289497464
0.2408963315886898	3.0581885432923173e-6	0.30008953289475127
0.24140887697504873	3.0581885432923173e-6	0.3000895328946396
0.24192142236140765	3.0581885432923173e-6	0.3000895328945652
0.24243396774776657	3.0581885432923173e-6	0.3000895328944162
0.2429465131341255	3.0581885432923173e-6	0.30008953289430473
0.2434590585204844	3.0581885432923173e-6	0.3000895328941928
0.24397160390684333	3.0581885430702727e-6	0.30008953289408136
0.24448414929320225	3.0581885430702727e-6	0.30008953289396967
0.24499669467956117	3.0581885430702727e-6	0.30008953289396967
0.2455092400659201	3.0581885430702727e-6	0.3000895328938207
0.246021785452279	3.0581885430702727e-6	0.3000895328936717
0.24653433083863793	3.0581885430702727e-6	0.3000895328935973
0.24704687622499685	3.0581885430702727e-6	0.30008953289348583
0.24755942161135577	3.0581885430702727e-6	0.30008953289333684
0.2480719669977147	3.0581885432923173e-6	0.30008953289326246
0.2485845123840736	3.0581885430702727e-6	0.30008953289322515
0.24909705777043253	3.0581885430702727e-6	0.30008953289315077
0.24960960315679145	3.0581885430702727e-6	0.3000895328930018
0.25012214854315035	3.0581885430702727e-6	0.3000895328928901
0.25063469392950927	3.0581885430702727e-6	0.3000895328927784
0.2511472393158682	3.0581885430702727e-6	0.3000895328926667
0.2516597847022271	3.0581885430702727e-6	0.300089532892555
0.252172330088586	3.058188542848228e-6	0.30008953289244356
0.25268487547494495	3.058188542848228e-6	0.30008953289244356
0.25319742086130387	3.0581885430702727e-6	0.30008953289236895
0.2537099662476628	3.0581885430702727e-6	0.30008953289233187
0.2542225116340217	3.0581885430702727e-6	0.3000895328922202
0.25473505702038063	3.0581885430702727e-6	0.30008953289214557
0.25524760240673955	3.0581885430702727e-6	0.30008953289210827
0.25576014779309847	3.0581885430702727e-6	0.3000895328919968
0.2562726931794574	3.0581885430702727e-6	0.30008953289188534
0.2567852385658163	3.0581885430702727e-6	0.30008953289181073
0.25729778395217523	3.0581885430702727e-6	0.30008953289173657
0.25781032933853415	3.058188542848228e-6	0.30008953289169926
0.25832287472489307	3.058188542848228e-6	0.30008953289166196
0.258835420111252	3.058188542848228e-6	0.3000895328915505
0.2593479654976109	3.058188542848228e-6	0.3000895328914761
0.25986051088396983	3.058188542848228e-6	0.3000895328913642
0.26037305627032875	3.058188542848228e-6	0.3000895328913269
0.26088560165668767	3.058188542848228e-6	0.3000895328913271
0.2613981470430466	3.058188542848228e-6	0.3000895328912154
0.2619106924294055	3.0581885430702727e-6	0.30008953289106644
0.26242323781576443	3.0581885432923173e-6	0.30008953289099183
0.26293578320212335	3.0581885432923173e-6	0.30008953289095475
0.2634483285884823	3.0581885432923173e-6	0.30008953289084284
0.2639608739748412	3.0581885430702727e-6	0.30008953289080553
0.2644734193612001	3.0581885430702727e-6	0.30008953289069407
0.26498596474755903	3.0581885430702727e-6	0.30008953289065676
0.26549851013391795	3.0581885430702727e-6	0.30008953289058216
0.2660110555202769	3.0581885430702727e-6	0.3000895328905451
0.2665236009066358	3.0581885430702727e-6	0.3000895328905824
0.2670361462929947	3.0581885430702727e-6	0.30008953289047047
0.26754869167935363	3.0581885430702727e-6	0.3000895328903588
0.26806123706571255	3.0581885430702727e-6	0.3000895328903217
0.2685737824520715	3.0581885432923173e-6	0.3000895328903588
0.2690863278384304	3.0581885430702727e-6	0.30008953289021
0.2695988732247893	3.058188542848228e-6	0.3000895328900981
0.27011141861114824	3.058188542848228e-6	0.3000895328900981
0.27062396399750716	3.058188542848228e-6	0.300089532890061
0.2711365093838661	3.058188542848228e-6	0.30008953288998663
0.271649054770225	3.0581885430702727e-6	0.30008953289002394
0.2721616001565839	3.0581885430702727e-6	0.30008953288994933
0.27267414554294284	3.0581885430702727e-6	0.30008953288980034
0.27318669092930176	3.058188542848228e-6	0.30008953288976326
0.2736992363156607	3.058188542848228e-6	0.30008953288961426
0.2742117817020196	3.0581885430702727e-6	0.30008953288965157
0.2747243270883785	3.0581885430702727e-6	0.30008953288961426
0.27523687247473744	3.0581885430702727e-6	0.3000895328895026
0.27574941786109636	3.0581885430702727e-6	0.3000895328895399
0.2762619632474553	3.058188542848228e-6	0.30008953288946527
0.2767745086338142	3.058188542848228e-6	0.3000895328893536
0.2772870540201731	3.058188542848228e-6	0.3000895328893536
0.27779959940653204	3.058188542848228e-6	0.3000895328893536
0.27831214479289096	3.0581885430702727e-6	0.300089532889279
0.2788246901792499	3.0581885430702727e-6	0.30008953288916707
0.2793372355656088	3.058188542848228e-6	0.3000895328890927
0.2798497809519677	3.0581885430702727e-6	0.3000895328890183
0.28036232633832664	3.058188542848228e-6	0.30008953288909246
0.28087487172468556	3.058188542848228e-6	0.30008953288898077
0.2813874171110445	3.0581885430702727e-6	0.3000895328889064
0.2818999624974034	3.0581885430702727e-6	0.3000895328888318
0.2824125078837623	3.0581885430702727e-6	0.3000895328888318
0.28292505327012124	3.058188542848228e-6	0.3000895328887947
0.28343759865648016	3.058188542848228e-6	0.3000895328887945
0.2839501440428391	3.058188542848228e-6	0.30008953288875717
0.284462689429198	3.058188542848228e-6	0.3000895328886828
0.2849752348155569	3.058188542848228e-6	0.3000895328885711
0.28548778020191584	3.0581885430702727e-6	0.3000895328885713
0.28600032558827476	3.058188542848228e-6	0.3000895328884967
0.2865128709746337	3.058188542848228e-6	0.3000895328883848
0.2870254163609926	3.058188542848228e-6	0.3000895328884221
0.2875379617473515	3.0581885430702727e-6	0.3000895328883104
0.28805050713371044	3.0581885430702727e-6	0.3000895328883104
0.28856305252006936	3.058188542848228e-6	0.3000895328883102
0.2890755979064283	3.058188542848228e-6	0.3000895328882731
0.2895881432927872	3.058188542848228e-6	0.30008953288823603
0.2901006886791461	3.0581885430702727e-6	0.3000895328881614
0.29061323406550504	3.0581885430702727e-6	0.3000895328881614
0.29112577945186396	3.0581885430702727e-6	0.30008953288808704
0.2916383248382229	3.058188542848228e-6	0.30008953288797535
0.2921508702245818	3.0581885426261834e-6	0.30008953288801243
0.2926634156109407	3.058188542848228e-6	0.3000895328879378
0.29317596099729964	3.058188542848228e-6	0.3000895328879378
0.29368850638365857	3.058188542848228e-6	0.3000895328879378
0.2942010517700175	3.0581885430702727e-6	0.30008953288786344
0.2947135971563764	3.0581885430702727e-6	0.30008953288782614
0.2952261425427353	3.0581885430702727e-6	0.30008953288782614
0.29573868792909425	3.0581885430702727e-6	0.30008953288782636
0.29625123331545317	3.0581885430702727e-6	0.30008953288778906
0.2967637787018121	3.058188542848228e-6	0.30008953288771445
0.297276324088171	3.058188542848228e-6	0.300089532887603
0.2977888694745299	3.058188542848228e-6	0.3000895328874915
0.29830141486088885	3.058188542848228e-6	0.3000895328874913
0.29881396024724777	3.058188542848228e-6	0.300089532887454
0.2993265056336067	3.0581885430702727e-6	0.3000895328875284
0.2998390510199656	3.0581885430702727e-6	0.300089532887454
0.30035159640632453	3.0581885430702727e-6	0.2990347436684433
0.30086414179268345	3.0581885430702727e-6	0.2974971075093291
0.30137668717904237	3.058188542848228e-6	0.2960860979185702
0.3018892325654013	3.0581888725844664e-6	0.2948621885358287
0.3024017779517602	3.0578800309655207e-6	0.2937961499681807
0.30291432333811913	3.056798187461851e-6	0.29284244763879497
0.30342686872447805	3.0546222584693083e-6	0.2919622506849473
0.30393941411083697	3.051256800112867e-6	0.29112780367513413
0.3044519594971959	3.0467829683633596e-6	0.2903209008173844
0.3049645048835548	3.0413762461822813e-6	0.28953019370122113
0.30547705026991373	3.0352390236743076e-6	0.2887488431445655
0.30598959565627265	3.028559822926269e-6	0.2879728250668514
0.30650214104263157	3.021494993982188e-6	0.28719981365110225
0.3070146864289905	3.0141647973103147e-6	0.2864284830204378
0.3075272318153494	3.006656900561566e-6	0.28565808552825
0.30803977720170833	2.9990326739781636e-6	0.2848882032772515
0.30855232258806725	2.991333730939516e-6	0.2841186043602246
0.30906486797442617	2.9835875694494973e-6	0.2833491608472536
0.3095774133607851	2.9758119761691404e-6	0.28257980251616144
0.310089958747144	2.9680182511704345e-6	0.28181049098153044
0.31060250413350293	2.9602134632433774e-6	0.28104120533306065
0.31111504951986185	2.952401976674679e-6	0.2802719342137907
0.3116275949062208	2.944586454445286e-6	0.27950267146983654
0.3121401402925797	2.9367685050463166e-6	0.2787334137737594
0.3126526856789386	2.928949091041133e-6	0.277964159329233
0.31316523106529753	2.9211287835284594e-6	0.2771949071676958
0.31367777645165645	2.9133079195720057e-6	0.27642565676753783
0.3141903218380154	2.9054866967914705e-6	0.27565640784806056
0.3147028672243743	2.8976652293177807e-6	0.27488716025838245
0.3152154126107332	2.8898435839863623e-6	0.2741179139170704
0.31572795799709213	2.882021798766843e-6	0.2733486687807283
0.31624050338345105	2.8741998960857273e-6	0.27257942482572295
0.31675304876981	2.8663778879334245e-6	0.27181018203951157
0.3172655941561689	2.858555781859451e-6	0.2710409404154692
0.3177781395425278	2.850733581638565e-6	0.27027169994980027
0.31829068492888674	2.8429112899353015e-6	0.269502460640457
0.31880323031524566	2.8350889076378394e-6	0.26873322248650955
0.3193157757016046	2.827266435634357e-6	0.2679639854874738
0.3198283210879635	2.819443874368943e-6	0.26719474964290346
0.3203408664743224	2.8116212238415983e-6	0.2664255149526864
0.32085341186068134	2.8037984844964114e-6	0.2656562814166741
0.32136595724704026	2.795975656111338e-6	0.26488704903497773
0.3218785026333992	2.788152738686378e-6	0.26411781780744903
0.3223910480197581	2.7803297326656207e-6	0.2633485877341619
0.322903593406117	2.7725066376049767e-6	0.2625793588151544
0.32341613879247594	2.7646834539485354e-6	0.2618101310503136
0.32392868417883486	2.7568601812522076e-6	0.26104090443971484
0.3244412295651938	2.7490368199600823e-6	0.2602716789832835
0.3249537749515527	2.7412133696280705e-6	0.25950245468101985
0.3254663203379116	2.7333898304782167e-6	0.25873323153307215
0.32597886572427054	2.725566202510521e-6	0.2579640095392919
0.32649141111062946	2.717742485947028e-6	0.2571947886997905
0.3270039564969884	2.7099186801216035e-6	0.2564255690146431
0.3275165018833473	2.702094785700382e-6	0.25565635048362534
0.3280290472697062	2.6942708024613182e-6	0.25488713310696154
0.32854159265606514	2.6864467304044126e-6	0.2541179168845764
0.32905413804242406	2.6786225693076204e-6	0.2533487018164333
0.329566683428783	2.6707983193929863e-6	0.2525794879025318
0.3300792288151419	2.6629739808825548e-6	0.25181027514298404
0.3305917742015008	2.6551495533322367e-6	0.25104106353778977
0.33110431958785974	2.647325036742032e-6	0.2502718530868746
0.33161686497421866	2.63950043155603e-6	0.2495026437903871
0.3321294103605776	2.631675737552186e-6	0.24873343564806727
0.3326419557469365	2.6238509545084554e-6	0.247964228660138
0.3331545011332954	2.616026082646883e-6	0.24719502282645056
0.33366704651965434	2.6082011219674683e-6	0.246425818147191
0.33417959190601326	2.600376072470212e-6	0.24565661462228516
0.3346921372923722	2.5925509341551134e-6	0.24488741225184385
0.3352046826787311	2.5847257068001284e-6	0.2441182110357567
0.33571722806509	2.576900390849346e-6	0.24334901097387385
0.33622977345144894	2.5690749860807216e-6	0.24257981206660517
0.33674231883780786	2.561249492050166e-6	0.24181061431361517
0.3372548642241668	2.5534239096458577e-6	0.24104141771516518
0.3377674096105257	2.5455982377575737e-6	0.24027222227099387
0.3382799549968846	2.537772477273492e-6	0.2395030279811019
0.33879250038324354	2.5299466281936134e-6	0.2387338348457495
0.33930504576960246	2.522120690073848e-6	0.237964642864825
0.3398175911559614	2.514294662914196e-6	0.23719545203843984
0.3403301365423203	2.5064685471587467e-6	0.2364262623664457
0.3408426819286792	2.4986423423634108e-6	0.23565707384891632
0.34135522731503815	2.4908160485281883e-6	0.23488788648585235
0.34186777270139707	2.4829896660971684e-6	0.23411870027717918
0.342380318087756	2.475163194626262e-6	0.2333495152230456
0.3428928634741149	2.467336634559558e-6	0.23258033132337697
0.3434054088604738	2.4595099852309232e-6	0.2318111485782106
0.34391795424683275	2.4516832470844463e-6	0.23104196698754675
0.34443049963319167	2.443856420342172e-6	0.2302727865513854
0.3449430450195506	2.436029504560011e-6	0.2295036072696517
0.3454555904059095	2.4282024997379636e-6	0.22873442914249487
0.3459681357922684	2.4203754060980742e-6	0.2279652521700264
0.34648068117862735	2.4125482234182982e-6	0.22719607635194894
0.34699322656498627	2.404720952142725e-6	0.226426901688485
0.3475057719513452	2.3968935920493095e-6	0.22565772817959817
0.3480183173377041	2.389066142693963e-6	0.22488855582510192
0.34853086272406303	2.381238604742819e-6	0.22411938462518255
0.34904340811042195	2.3734109777517887e-6	0.22335021457991444
0.34955595349678087	2.3655832619429162e-6	0.2225810456892232
0.3500684988831398	2.3577554568721126e-6	0.22181187795314572
0.3505810442694987	2.3499275632055117e-6	0.2210427113717195
0.35109358965585763	2.3420995807210687e-6	0.22027354594479553
0.35160613504221655	2.334271509418784e-6	0.21950438167252306
0.35211868042857547	2.3264433488545677e-6	0.21873521855497624
0.3526312258149344	2.3186150996945543e-6	0.21796605659178292
0.3531437712012933	2.3107867614946542e-6	0.21719689578342694
0.35365631658765223	2.3029583342548676e-6	0.21642773612961053
0.35416886197401115	2.295129818197239e-6	0.21565857763051954
0.35468140736037007	2.2873012133217685e-6	0.21488942028600566
0.355193952746729	2.279472519628456e-6	0.2141202640962918
0.3557064981330879	2.271643736895257e-6	0.21335110906111732
0.35621904351944683	2.263814865344216e-6	0.21258195518074308
0.35673158890580575	2.255985904753288e-6	0.2118128024550574
0.3572441342921647	2.248156855122474e-6	0.21104365088394839
0.3577566796785236	2.240327716673818e-6	0.21027450046760232
0.3582692250648825	2.232498489185275e-6	0.2095053512059446
0.35878177045124143	2.224669173100935e-6	0.2087362030990496
0.35929431583760035	2.2168397677546636e-6	0.20796705614676902
0.3598068612239593	2.2090102735905504e-6	0.20719791034932555
0.3603194066103182	2.201180690608595e-6	0.20642876570660773
0.3608319519966771	2.1933510185867533e-6	0.20565962221861556
0.36134449738303603	2.1855212577470695e-6	0.20489047988527465
0.36185704276939495	2.177691407867499e-6	0.20412133870684546
0.3623695881557539	2.169861469170087e-6	0.20335219868321652
0.3628821335421128	2.1620314412107433e-6	0.20258305981427593
0.3633946789284717	2.1542013246556024e-6	0.20181392210017268
0.36390722431483064	2.1463711192826196e-6	0.2010447855407953
0.36441976970118956	2.1385408246477056e-6	0.20027565013621773
0.3649323150875485	2.1307104411949496e-6	0.19950651588647772
0.3654448604739074	2.1228799689243516e-6	0.19873738279153752
0.3659574058602663	2.115049407613867e-6	0.19796825085139758
0.36646995124662524	2.1072187570414513e-6	0.19719912006613205
0.36698249663298416	2.0993880178732383e-6	0.19642999043570408
0.3674950420193431	2.091557189887183e-6	0.19566086196000132
0.368007587405702	2.083726272639197e-6	0.1948917346392851
0.3685201327920609	2.0758952665733688e-6	0.1941226084734804
0.36903267817841984	2.0680641716896986e-6	0.19335348346243886
0.36954522356477876	2.060232987766142e-6	0.19258435960623443
0.3700577689511377	2.052401715024743e-6	0.19181523690497926
0.3705703143374966	2.044570353021413e-6	0.19104611535859806
0.3710828597238555	2.036738902422286e-6	0.19027699496716632
0.37159540511021444	2.028907362339183e-6	0.1895078757305344
0.37210795049657336	2.021075733438238e-6	0.18873875764885173
0.3726204958829323	2.0132440159414955e-6	0.18796964072211786
0.3731330412692912	2.005412209182822e-6	0.18720052495029593
0.3736455866556501	1.9975803136063064e-6	0.1864314103334228
0.37415813204200904	1.989748329211949e-6	0.1856622968714987
0.37467067742836796	1.981916255777705e-6	0.1848931845644861
0.3751832228147269	1.974084093303574e-6	0.18412407341238546
0.3756957682010858	1.966251841789557e-6	0.18335496341534552
0.3762083135874447	1.958419501235653e-6	0.1825858545732173
0.37672085897380364	1.9505870718639073e-6	0.1818167468861125
0.37723340436016256	1.9427545536743196e-6	0.181047640353994
0.3777459497465215	1.9349219462228007e-6	0.18027853497686164
0.3782584951328804	1.927089249731395e-6	0.17950943075471537
0.3787710405192393	1.9192564646441923e-6	0.17874032768762982
0.37928358590559824	1.9114235902950583e-6	0.17797122577545577
0.37979613129195716	1.9035906269060376e-6	0.17720212501830535
0.3803086766783161	1.895757574699175e-6	0.1764330254163271
0.380821222064675	1.8879244334524259e-6	0.17566392696937227
0.3813337674510339	1.8800912031657901e-6	0.17489482967736647
0.38184631283739284	1.8722578840613124e-6	0.17412573354042116
0.38235885822375176	1.8644244759169482e-6	0.17335663855853678
0.3828714036101107	1.856590978954742e-6	0.17258754473171267
0.3833839489964696	1.8487573927306045e-6	0.1718184520600612
0.3838964943828285	1.8409237174665805e-6	0.1710493605433956
0.38440903976918744	1.8330899533847145e-6	0.1702802701818653
0.38492158515554636	1.825256100262962e-6	0.1695111809754699
0.3854341305419053	1.8174221581013228e-6	0.16874209292413522
0.3859466759282642	1.8095881271218417e-6	0.16797300602797272
0.3864592213146231	1.8017540068804294e-6	0.16720392028679654
0.38697176670098204	1.7939197978211752e-6	0.16643483570086715
0.38748431208734097	1.7860854997220343e-6	0.16566575227010993
0.3879968574736999	1.778251112583007e-6	0.16489666999445052
0.3885094028600588	1.7704166368481822e-6	0.16412758887388912
0.3890219482464177	1.7625820718514262e-6	0.1633585089084999
0.38953449363277665	1.7547474175927391e-6	0.16258943009828286
0.39004703901913557	1.74691267451621e-6	0.16182035244320092
0.3905595844054945	1.7390778423997943e-6	0.161051275943366
0.3910721297918534	1.7312429214655367e-6	0.16028220059877762
0.3915846751782123	1.7234079112693479e-6	0.15951312640936122
0.39209722056457125	1.7155728120332725e-6	0.15874405337504283
0.39260976595093017	1.7077376239793551e-6	0.15797498149612021
0.3931223113372891	1.6999023466635066e-6	0.15720591077225787
0.393634856723648	1.692066980529816e-6	0.15643684120367962
0.39414740211000693	1.684231525356239e-6	0.15566777279045985
0.39465994749636585	1.6763959811427753e-6	0.15489870553226348
0.39517249288272477	1.6685603481114697e-6	0.15412963942931346
0.3956850382690837	1.6607246258182329e-6	0.15336057448168527
0.3961975836554426	1.6528888144851095e-6	0.15259151068934051
0.39671012904180153	1.6450529141120995e-6	0.15182244805224276
0.39722267442816045	1.6372169251432922e-6	0.15105338657050305
0.39773521981451937	1.6293808469125537e-6	0.15028432624404764
0.3982477652008783	1.621544679419884e-6	0.14951526707291296
0.3987603105872372	1.6137084231093723e-6	0.1487462090570999
0.39927285597359613	1.6058720775369295e-6	0.14797715219645857
0.39978540135995505	1.5980356431466447e-6	0.14720809649113886
0.40029794674631397	1.5901991197164733e-6	0.14643904194121427
0.4008104921326729	1.5823625072464154e-6	0.1456699885465742
0.4013230375190318	1.5745258055144262e-6	0.14490093630736633
0.40183558290539073	1.5666890149645951e-6	0.14413188522340548
0.40234812829174965	1.558852135596922e-6	0.14336283529484017
0.40286067367810857	1.5510151669673178e-6	0.14259378652163335
0.4033732190644675	1.543178109297827e-6	0.14182473890382208
0.4038857644508264	1.5353409625884495e-6	0.14105569244136928
0.40439830983718533	1.5275037270612302e-6	0.14028664713431183
0.40491085522354425	1.519666402050035e-6	0.13951760298265015
0.4054234006099032	1.5118289879989533e-6	0.13874855998634672
0.4059359459962621	1.5039914851300296e-6	0.13797951814551368
0.406448491382621	1.4961538932212193e-6	0.1372104774600016
0.40696103676897993	1.4883162122725224e-6	0.13644143792992236
0.40747358215533885	1.4804784420618944e-6	0.13567239955538746
0.4079861275416978	1.4726405830334244e-6	0.13490336233635958
0.4084986729280567	1.4648026349650678e-6	0.1341343262726158
0.4090112183144156	1.4569645978568246e-6	0.13336529136426756
0.40952376370077453	1.4491264714866503e-6	0.13259625761146387
0.41003630908713345	1.4412882560765894e-6	0.13182722501416744
0.4105488544734924	1.433449951626642e-6	0.13105819357234116
0.4110613998598513	1.4256115583588524e-6	0.13028916328598483
0.4115739452462102	1.4177730758291318e-6	0.12952013415509822
0.41208649063256914	1.4099345042595246e-6	0.12875110617975638
0.41259903601892806	1.4020958436500308e-6	0.12798207935984718
0.413111581405287	1.3942570940006505e-6	0.12721305369544544
0.4136241267916459	1.386418255089339e-6	0.12644402918662512
0.4141366721780048	1.3785793273601854e-6	0.12567500583323787
0.41464921756436374	1.3707403103691007e-6	0.12490598363561833
0.41516176295072266	1.362901204560174e-6	0.12413696259331974
0.4156743083370816	1.3550620094893162e-6	0.12336794270667761
0.4161868537234405	1.3472227253785718e-6	0.12259892397550542
0.4166993991097994	1.3393833522279408e-6	0.12182990639995173
0.41721194449615834	1.3315438900374232e-6	0.1210608899799801
0.41772448988251726	1.3237043385849745e-6	0.12029187471570157
0.4182370352688762	1.3158646980926392e-6	0.11952286060678174
0.4187495806552351	1.3080249687824619e-6	0.11875384765359209
0.419262126041594	1.3001851499883088e-6	0.11798483585594721
0.41977467142795294	1.2923452423763138e-6	0.11721582521388396
0.42028721681431186	1.2845052457244321e-6	0.11644681572758864
0.4207997622006708	1.276665160032664e-6	0.11567780739683764
0.4213123075870297	1.26882498485692e-6	0.11490880022174288
0.4218248529733886	1.260984720863334e-6	0.11413979420226639
0.42233739835974754	1.253144368051906e-6	0.11337078933844658
0.42284994374610646	1.2453039257565024e-6	0.11260178563024548
0.4233624891324654	1.2374633944212121e-6	0.111832783077775
0.4238750345188243	1.2296227740460353e-6	0.11106378168092323
0.4243875799051832	1.2217820648530164e-6	0.11029478143972793
0.42490012529154214	1.2139412661760218e-6	0.10952578235429988
0.42541267067790106	1.2061003784591406e-6	0.10875678442449122
0.42592521606426	1.1982594017023729e-6	0.10798778765037587
0.4264377614506189	1.190418335683674e-6	0.10721879203213991
0.4269503068369778	1.1825771806250884e-6	0.10644979756944806
0.42746285222333674	1.174735936748661e-6	0.10568080426252435
0.42797539760969566	1.1668946036103023e-6	0.10491181211140543
0.4284879429960546	1.159053181432057e-6	0.10414282111598006
0.4290004883824135	1.1512116699918806e-6	0.10337383127624777
0.4295130337687724	1.1433700695118176e-6	0.10260484259228342
0.43002557915513134	1.1355283797698235e-6	0.10183585506412407
0.43053812454149026	1.1276866012099873e-6	0.1010668686917322
0.4310506699278492	1.11984473338822e-6	0.10029788347507096
0.4315632153142081	1.112002776526566e-6	0.09952889941417786
0.432075760700567	1.104160730402981e-6	0.09875991650920102
0.43258830608692594	1.0963185952395094e-6	0.09799093475995502
0.43310085147328486	1.0884763708141065e-6	0.09722195416643942
0.4336133968596438	1.0806340575708617e-6	0.09645297472876613
0.4341259422460027	1.0727916550656857e-6	0.09568399644697201
0.4346384876323616	1.0649491635206232e-6	0.09491501932098312
0.43515103301872055	1.057106582935674e-6	0.09414604335076171
0.43566357840507947	1.0492639128667491e-6	0.0933770685364943
0.4361761237914384	1.0414211537579376e-6	0.09260809487803168
0.4366886691777973	1.0335783056092396e-6	0.09183912237541181
0.4372012145641562	1.0257353681986103e-6	0.0910701510287455
0.43771375995051515	1.0178923419701391e-6	0.0903011808378471
0.43822630533687407	1.0100492262576921e-6	0.08953221180293935
0.438738850723233	1.0022060217274031e-6	0.08876324392387414
0.4392513961095919	9.943627281572276e-7	0.0879942772006137
0.4397639414959508	9.865193448810317e-7	0.08722531163338187
0.44027648688230975	9.786758727869938e-7	0.08645634722202922
0.44078903226866867	9.708323118751139e-7	0.08568738396663056
0.4413015776550276	9.629886614792582e-7	0.08491842186707421
0.4418141230413865	9.55144922043516e-7	0.08414946092350872
0.44232666842774543	9.473010933458426e-7	0.08338050113589701
0.44283921381410435	9.394571756082826e-7	0.0826115425042393
0.44335175920046327	9.316131686087914e-7	0.08184258502846076
0.4438643045868222	9.237690725694137e-7	0.08107362870863644
0.4443768499731811	9.159248872681047e-7	0.08030467354487736
0.44488939535954003	9.080806129269092e-7	0.07953571953710958
0.44540194074589895	9.002362493237825e-7	0.0787667666852585
0.44591448613225787	8.923917966807693e-7	0.07799781498947289
0.4464270315186168	8.845472549978695e-7	0.07722886444967814
0.4469395769049757	8.767026240530384e-7	0.07645991506587468
0.44745212229133463	8.688579038462763e-7	0.0756909668380994
0.44796466767769355	8.610130945996275e-7	0.0749220197662781
0.44847721306405247	8.531681960910475e-7	0.07415307385059644
0.4489897584504114	8.453232087646256e-7	0.0733841290909063
0.4495023038367703	8.374781319542279e-7	0.0726151854872441
0.45001484922312923	8.296329658818991e-7	0.0718462430397222
0.45052739460948815	8.217877107696836e-7	0.07107730174807925
0.4510399399958471	8.139423666175816e-7	0.07030836161257681
0.451552485382206	8.060969332035484e-7	0.06953942263325086
0.4520650307685649	7.98251410527584e-7	0.06877048480999104
0.45257757615492383	7.90405798811733e-7	0.06800154814283377
0.45309012154128275	7.825600978339509e-7	0.06723261263177926
0.4536026669276417	7.747143078162821e-7	0.06646367827686417
0.4541152123140006	7.668684285366822e-7	0.06569474507794104
0.4546277577003595	7.590224602171958e-7	0.0649258130351571
0.45514030308671843	7.511764026357781e-7	0.06415688214862536
0.45565284847307735	7.433302557924293e-7	0.06338795241812156
0.4561653938594363	7.354840196871493e-7	0.06261902384375784
0.4566779392457952	7.276376945419827e-7	0.06185009642560835
0.4571904846321541	7.197912801348849e-7	0.061081170163636234
0.45770303001851304	7.119447769099452e-7	0.06031224505772936
0.45821557540487196	7.040981842010297e-7	0.05954332110811156
0.4587281207912309	6.96251502230183e-7	0.0587743983146336
0.4592406661775898	6.884047309974051e-7	0.0580054766773328
0.4597532115639487	6.805578709467852e-7	0.05723655619617185
0.46026575695030764	6.727109214121896e-7	0.05646763687129974
0.46077830233666656	6.648638826156628e-7	0.05569871870264209
0.4612908477230255	6.570167547792494e-7	0.05492980169016204
0.4618033931093844	6.491695376809048e-7	0.054160885834007244
0.4623159384957433	6.413222317647183e-7	0.053391971133992966
0.46282848388210224	6.334748361425113e-7	0.05262305759030439
0.46334102926846116	6.256273517024624e-7	0.05185414520275611
0.4638535746548201	6.177797777784377e-7	0.05108523397153375
0.464366120041179	6.099321148145265e-7	0.050316323896600235
0.4648786654275379	6.020843628107286e-7	0.04954741497788073
0.46539121081389684	5.94236521322955e-7	0.048778507215413214
0.46590375620025576	5.863885907952948e-7	0.04800960060938331
0.4664163015866147	5.785405707836588e-7	0.04724069515964224
0.4669288469729736	5.706924617321363e-7	0.04647179086607833
0.4674413923593325	5.628442634186825e-7	0.045702887728803265
0.46795393774569144	5.549959760653422e-7	0.04493398574796559
0.46846648313205036	5.471475992280261e-7	0.044165084923528664
0.4689790285184093	5.392991335728681e-7	0.04339618525526867
0.4694915739047682	5.314505784337342e-7	0.04262728674337213
0.4700041192911271	5.236019340326692e-7	0.041858389387727346
0.47051666467748604	5.157532005917176e-7	0.04108949318859456
0.47102921006384496	5.079043778888348e-7	0.04032059814589917
0.4715417554502039	5.000554659240208e-7	0.03955170425934429
0.4720543008365628	4.922064646972757e-7	0.03878281152933827
0.4725668462229217	4.84357374430644e-7	0.03801391995562131
0.47307939160928064	4.7650819468003647e-7	0.037245029538304886
0.47359193699563956	4.686589258895424e-7	0.03647614027753776
0.4741044823819985	4.6080956783711713e-7	0.035707252173059256
0.4746170277683574	4.529601203007161e-7	0.03493836522505589
0.4751295731547163	4.4511058394647307e-7	0.034169479433490135
0.47564211854107524	4.372609583302989e-7	0.03340059479832491
0.47615466392743416	4.294112434521935e-7	0.03263171131948561
0.4766672093137931	4.2156143931215695e-7	0.031862828997158754
0.477179754700152	4.137115456881446e-7	0.031093947831306146
0.4776923000865109	4.058615630242457e-7	0.030325067822040586
0.47820484547286984	3.980114910984156e-7	0.029556188969138253
0.47871739085922876	3.9016132991065433e-7	0.028787311272711058
0.4792299362455877	3.823110794609619e-7	0.028018434732758335
0.4797424816319466	3.7446073997138285e-7	0.027249559349280972
0.4802550270183055	3.6661031121987264e-7	0.026480685122315162
0.48076757240466444	3.5875979298438665e-7	0.025711812051899097
0.48128011779102337	3.509091854869695e-7	0.02494294013803211
0.4817926631773823	3.430584887276211e-7	0.02417406938060296
0.4823052085637412	3.352077029283862e-7	0.02340519977976019
0.4828177539501001	3.273568278672201e-7	0.022636331335355475
0.48333029933645905	3.195058633220782e-7	0.021867464047611307
0.48384284472281797	3.1165480995909434e-7	0.021098597916268114
0.4843553901091769	3.038036671121347e-7	0.02032973294162277
0.4848679354955358	2.9595243478119926e-7	0.01956086912352717
0.4853804808818947	2.8810111363242186e-7	0.018792006462017508
0.48589302626825365	2.8024970299966867e-7	0.018023144957132198
0.48640557165461257	2.723982031049843e-7	0.017254284608795745
0.4869181170409715	2.6454661394836876e-7	0.01648542541700926
0.4874306624273304	2.5669493552982203e-7	0.015716567381846236
0.48794320781368933	2.4884316784934413e-7	0.014947710503307121
0.48845575320004825	2.4099131090693504e-7	0.01417885478139147
0.48896829858640717	2.3313936470259478e-7	0.013410000216174334
0.4894808439727661	2.2528732945836794e-7	0.01264114680754358
0.489993389359125	2.174352047301653e-7	0.011872294555536955
0.49050593474548393	2.095829905179869e-7	0.011103443460153795
0.49101848013184285	2.0173068726592192e-7	0.010334593521431623
0.49153102551820177	1.9387829497397036e-7	0.009565744739370441
0.4920435709045607	1.86025813198043e-7	0.00879689711397047
0.4925561162909196	1.7817324193813988e-7	0.008028050645380258
0.49306866167727853	1.7032058163835018e-7	0.007259205333525642
0.49358120706363745	1.624678318545847e-7	0.006490361178145498
0.49409375244999637	1.5461499280888802e-7	0.005721518179538254
0.4946062978363553	1.4676206450126017e-7	0.004952676337629303
0.4951188432227142	1.3890904737579035e-7	0.004183835652567414
0.49563138860907313	1.3105594054430014e-7	0.0034149961241292104
0.49614393399543205	1.2320274445087875e-7	0.0026461577524268254
0.49665647938179097	1.1534945931757079e-7	0.0018773205374595925
0.4971690247681499	1.0749608470028704e-7	0.0011084844791904302
0.4976815701545088	9.964262059902751e-8	0.0003396495778056341
0.49819411554086773	9.17890672358368e-8	0.0004291841668433438
0.49870666092722665	8.393542505480411e-8	0.0011980167547946952
0.4992192063135856	7.608169316775104e-8	0.0019668481859356213
0.4997317516999445	6.82278722408114e-8	0.0027356784601926254
0.5002442970863034	6.037396182989596e-8	0.002771616318878123
0.5007568424726623	5.251996215704935e-8	0.002002808120513011
0.5012693878590212	4.466587322227156e-8	0.0013219817616945129
0.5017819332453801	3.681169347125035e-8	0.0008275057121498453
0.502294478631739	2.9173239601831824e-8	0.0005002222010833668
0.502807024018098	2.221194539409055e-8	0.00029500461561660085
0.5033195694044569	1.629535373304236e-8	0.000170807039866272
0.5038321147908158	1.156765150334138e-8	9.750043412848353e-5
0.5043446601771747	7.97963006782254e-9	5.5029494884228924e-5
0.5048572055635336	5.369689581868897e-9	3.077452059374597e-5
0.5053697509498926	3.5366030104455604e-9	1.707983689946957e-5
0.5058822963362515	2.2861941229024296e-9	9.419012426681306e-6
0.5063948417226104	1.45396317208224e-9	5.166270164558284e-6
0.5069073871089693	9.115219690158938e-10	2.8205788868973514e-6
0.5074199324953282	5.642595279908846e-10	1.5337935607151465e-6
0.5079324778816872	3.4538372162273845e-10	8.311779042813328e-7
0.5084450232680461	2.092951367771434e-10	4.49068440655509e-7
0.508957568654405	1.256894588408386e-10	2.419822043853159e-7
0.5094701140407639	7.486988806704176e-11	1.3008796240221443e-7
0.5099826594271228	4.4271364352255205e-11	6.978646560629187e-8
0.5104952048134818	2.600375470507288e-11	3.7362739457869054e-8
0.5110077501998407	1.518163372793424e-11	1.996306409068893e-8
0.5115202955861996	8.814504681708968e-12	1.064189047994546e-8
0.5120328409725585	5.0920379024432805e-12	5.65579494349322e-9
0.5125453863589174	2.928324249751313e-12	2.992065484264117e-9
0.5130579317452764	1.6773249456036865e-12	1.5704867406540757e-9
0.5135704771316353	9.573453141342725e-13	8.12653833115462e-10
0.5140830225179942	5.447864381835643e-13	4.090990879390688e-10
0.5145955679043531	3.0941915696303113e-13	1.9442569776373375e-10
0.515108113290712	1.7563728249569976e-13	8.031530995822322e-11
0.515620658677071	9.992007221626409e-14	1.9798829242745342e-11
0.5161332040634299	5.717648576819556e-14	1.2245759961615477e-11
0.5166457494497888	3.3306690738754696e-14	2.9030999826318293e-11
0.5171582948361477	1.9872992140790302e-14	3.781441826333776e-11
0.5176708402225066	1.2212453270876722e-14	4.231781591812478e-11
0.5181833856088656	8.104628079763643e-15	4.447642254490347e-11
0.5186959309952245	5.662137425588298e-15	4.551847787581664e-11
0.5192084763815834	4.3298697960381105e-15	4.585343216234605e-11
0.5197210217679423	3.552713678800501e-15	4.592781710499594e-11
0.5202335671543012	3.1086244689504383e-15	4.5778936197393705e-11
0.5207461125406602	2.7755575615628914e-15	4.5555670347141586e-11
0.5212586579270191	2.55351295663786e-15	4.533240449688947e-11
0.521771203313378	2.55351295663786e-15	4.5109027624334885e-11
0.5222837486997369	2.55351295663786e-15	4.481126580913042e-11
0.5227962940860958	2.4424906541753444e-15	4.45879999588783e-11
0.5233088394724548	2.4424906541753444e-15	4.41413572360716e-11
0.5238213848588137	2.4424906541753444e-15	4.388089891449454e-11
0.5243339302451726	2.4424906541753444e-15	4.369482553556736e-11
0.5248464756315315	2.3314683517128287e-15	4.3322567755410546e-11
0.5253590210178904	2.3314683517128287e-15	4.3062109433833484e-11
0.5258715664042494	2.4424906541753444e-15	4.280165111225642e-11
0.5263841117906083	2.3314683517128287e-15	4.2578385262004304e-11
0.5268966571769672	2.3314683517128287e-15	4.2355119411752185e-11
0.5274092025633261	2.3314683517128287e-15	4.2131853561500066e-11
0.527921747949685	2.3314683517128287e-15	4.198297265389783e-11
0.528434293336044	2.3314683517128287e-15	4.172251433232077e-11
0.5289468387224029	2.3314683517128287e-15	4.149924848206865e-11
0.5294593841087618	2.4424906541753444e-15	4.127598263181653e-11
0.5299719294951207	2.3314683517128287e-15	4.11271017242143e-11
0.5304844748814797	2.3314683517128287e-15	4.094102834528712e-11
0.5309970202678386	2.3314683517128287e-15	4.068057002371006e-11
0.5315095656541975	2.3314683517128287e-15	4.053168911610783e-11
0.5320221110405564	2.220446049250313e-15	4.0382808208505594e-11
0.5325346564269153	2.220446049250313e-15	4.023392730090336e-11
0.5330472018132743	2.1094237467877974e-15	4.0047853921976184e-11
0.5335597471996332	2.220446049250313e-15	3.989897301437395e-11
0.5340722925859921	2.1094237467877974e-15	3.9712899635446774e-11
0.534584837972351	2.220446049250313e-15	3.95268262565196e-11
0.5350973833587099	2.1094237467877974e-15	3.941524884254477e-11
0.5356099287450689	2.220446049250313e-15	3.9266367934942537e-11
0.5361224741314278	2.220446049250313e-15	3.904310208469042e-11
0.5366350195177867	2.1094237467877974e-15	3.8782532740810893e-11
0.5371475649041456	2.1094237467877974e-15	3.8782532740810893e-11
0.5376601102905045	2.1094237467877974e-15	3.863365183320866e-11
0.5381726556768635	2.1094237467877974e-15	3.852207441923383e-11
0.5386852010632224	2.1094237467877974e-15	3.829869754667925e-11
0.5391977464495813	2.220446049250313e-15	3.818712013270442e-11
0.5397102918359402	2.220446049250313e-15	3.803823922510219e-11
0.5402228372222991	2.220446049250313e-15	3.79638542824523e-11
0.540735382608658	2.220446049250313e-15	3.774047740989772e-11
0.541247927995017	2.1094237467877974e-15	3.762889999592289e-11
0.5417604733813759	2.220446049250313e-15	3.748001908832066e-11
0.5422730187677348	2.220446049250313e-15	3.7331138180718426e-11
0.5427855641540937	2.1094237467877974e-15	3.7293945709393483e-11
0.5432981095404527	2.220446049250313e-15	3.714506480179125e-11
0.5438106549268116	2.1094237467877974e-15	3.6958991422864074e-11
0.5443232003131705	2.220446049250313e-15	3.688460648021419e-11
0.5448357456995294	2.1094237467877974e-15	3.6735725572611955e-11
0.5453482910858883	1.9984014443252818e-15	3.669853310128701e-11
0.5458608364722473	1.9984014443252818e-15	3.658684466500972e-11
0.5463733818586062	1.9984014443252818e-15	3.6512459722359836e-11
0.5468859272449651	2.1094237467877974e-15	3.632638634343266e-11
0.547398472631324	2.1094237467877974e-15	3.621480892945783e-11
0.5479110180176829	2.1094237467877974e-15	3.6103231515483e-11
0.5484235634040419	2.1094237467877974e-15	3.606603904415806e-11
0.5489361087904008	2.1094237467877974e-15	3.5991654101508175e-11
0.5494486541767597	2.1094237467877974e-15	3.5880076687533347e-11
0.5499611995631186	2.1094237467877974e-15	3.580569174488346e-11


==> input/psystem11jumpCPL_cplerror_3.dat <==
0.0	0.0	0.0
0.0005125453863589114	0.0	0.0015376361590766496
0.0010250907727178229	0.0	0.002321830600234165
0.0015376361590767342	0.0	0.002721770840960147
0.0020501815454356457	1.2321255127289987e-9	0.0029257431921299037
0.0025627269317945573	4.349395066327588e-9	0.0030297732335917704
0.003075272318153469	9.389494959322064e-9	0.0030828331872401193
0.0035878177045123804	1.606397748155075e-8	0.003109898163804914
0.0041003630908712915	2.3988734554336588e-8	0.0031237050263448474
0.004612908477230203	3.280615645806506e-8	0.0031307494046544093
0.005125453863589115	4.223055727337055e-8	0.003134344089354313
0.005637999249948026	5.20529299663508e-8	0.003136178720249738
0.006150544636306938	6.212897574187082e-8	0.0031371151627894722
0.006663090022665849	7.236310906044707e-8	0.00313759311105688
0.007175635409024761	8.269395590509987e-8	0.0031378369290004926
0.007688180795383672	9.308305726207777e-8	0.003137961135103451
0.008200726181742583	1.0350678136816782e-7	0.0031380242016347815
0.008713271568101495	1.1395083965304309e-7	0.003138055996821043
0.009225816954460406	1.244067078243205e-7	0.0031380717857367735
0.009738362340819318	1.348693599023676e-7	0.0031380793753779113
0.01025090772717823	1.4533586067955184e-7	0.0031380827603155748
0.01076345311353714	1.5580451107055637e-7	0.0031380839869814547
0.011275998499896052	1.6627433452320872e-7	0.0031380841044763574
0.011788543886254964	1.7674477414963974e-7	0.0031380836511962773
0.012301089272613875	1.872155135362874e-7	0.0031380829038567537
0.012813634658972787	1.9768637415928936e-7	0.0031380820045561197
0.013326180045331698	2.0815725565448417e-7	0.0031380810267997994
0.01383872543169061	2.1862810206663141e-7	0.0031380800084388483
0.014351270818049522	2.2909888230948638e-7	0.003138078969049607
0.014863816204408433	2.395695788415253e-7	0.0031380779186436225
0.015376361590767345	2.5004018211483015e-7	0.0031380768625062228
0.015888906977126256	2.605106865782858e-7	0.0031380758034285083
0.016401452363485166	2.709810897894016e-7	0.0031380747427505185
0.016913997749844076	2.814513897497761e-7	0.0031380736812911536
0.017426543136202986	2.9192158579327554e-7	0.003138072619385035
0.017939088522561895	3.0239167725376603e-7	0.0031380715571813766
0.018451633908920805	3.12861663909203e-7	0.0031380704949774962
0.018964179295279715	3.2333154598163105e-7	0.0031380694325131575
0.019476724681638625	3.3380132302696097e-7	0.0031380683701229817
0.019989270067997535	3.4427099526723737e-7	0.0031380673077703314
0.020501815454356444	3.5474056225837103e-7	0.003138066245194304
0.021014360840715354	3.6521002422240656e-7	0.003138065182767269
0.021526906227074264	3.7567938138138857e-7	0.0031380641202285453
0.022039451613433174	3.8614863329122784e-7	0.0031380630577639845
0.022551996999792084	3.966177806180582e-7	0.0031380619951879574
0.023064542386150994	4.070868226957458e-7	0.0031380609327233966
0.023577087772509903	4.175557597463353e-7	0.003138059870110066
0.024089633158868813	4.2802459176982666e-7	0.0031380588074225724
0.024602178545227723	4.384933187662199e-7	0.0031380577448090197
0.025114723931586633	4.48961940735515e-7	0.0031380566821586076
0.025627269317945543	4.5943045767771196e-7	0.0031380556194335885
0.026139814704304452	4.698988698148554e-7	0.003138054556671266
0.026652360090663362	4.803671767028561e-7	0.0031380534939837723
0.027164905477022272	4.908353787858033e-7	0.0031380524312960567
0.027677450863381182	5.013034758416524e-7	0.003138051368533956
0.02818999624974009	5.117714678704033e-7	0.003138050305660167
0.028702541636099	5.222393548720561e-7	0.003138049242786378
0.02921508702245791	5.327071368466108e-7	0.003138048180061359
0.02972763240881682	5.431748137940673e-7	0.0031380471171502666
0.03024017779517573	5.536423857144257e-7	0.0031380460542018707
0.03075272318153464	5.641098530517752e-7	0.003138044991365385
0.03126526856789355	5.745772151399819e-7	0.0031380439284542927
0.031777813954252464	5.850444722010906e-7	0.0031380428655058967
0.03229035934061138	5.955116242351011e-7	0.0031380418025204193
0.03280290472697029	6.059786712420134e-7	0.003138040739460557
0.033315450113329204	6.164456132218277e-7	0.003138039676363613
0.03382799549968812	6.269124503965884e-7	0.003138038613229366
0.03434054088604703	6.373791823222064e-7	0.0031380375501322
0.03485308627240594	6.478458094427708e-7	0.0031380364869233457
0.03536563165876486	6.583123317582817e-7	0.0031380354237888763
0.03587817704512377	6.687787490466945e-7	0.003138034360654629
0.03639072243148268	6.792450613080092e-7	0.0031380332974084713
0.0369032678178416	6.897112685422258e-7	0.003138032234199839
0.03741581320420051	7.001773709713888e-7	0.0031380311708792963
0.03792835859055942	7.106433683734537e-7	0.003138030107521672
0.038440903976918336	7.211092607484204e-7	0.0031380290442013514
0.03895344936327725	7.315750483183336e-7	0.003138027980843505
0.03946599474963616	7.420407306391041e-7	0.003138026917485881
0.039978540135995076	7.525063081548211e-7	0.0031380258539419614
0.04049108552235399	7.6297178064344e-7	0.0031380247905099523
0.0410036309087129	7.734371481049607e-7	0.003138023727077943
0.041516176295071816	7.839024107614279e-7	0.003138022663645934
0.04202872168143073	7.943675686128415e-7	0.0031380216001022365
0.04254126706778964	8.048326214371571e-7	0.0031380205365212355
0.043053812454148556	8.152975690123299e-7	0.003138019472902931
0.04356635784050747	8.257624117824491e-7	0.0031380184092848484
0.04407890322686638	8.362271497475149e-7	0.0031380173456294624
0.044591448613225296	8.466917826854825e-7	0.0031380162818996915
0.04510399399958421	8.571563108183966e-7	0.0031380152181699206
0.04561653938594312	8.67620733702168e-7	0.003138014154477453
0.046129084772302036	8.780850517808858e-7	0.00313801309074746
0.04664163015866095	8.885492648325055e-7	0.0031380120268686973
0.04715417554501986	8.990133728570271e-7	0.003138010963101845
0.047666720931378775	9.094773760764951e-7	0.0031380098992603855
0.04817926631773769	9.199412744909097e-7	0.0031380088353072377
0.0486918117040966	9.304050678782261e-7	0.0031380077713913934
0.049204357090455515	9.40868756460489e-7	0.0031380067074382456
0.04971690247681443	9.513323400156537e-7	0.003138005643410713
0.05022944786317334	9.617958185437203e-7	0.00313800457938318
0.050741993249532255	9.722591922667334e-7	0.003138003515392951
0.05125453863589117	9.827224609626484e-7	0.0031380024514024996
0.05176708402225008	9.931856248535098e-7	0.003138001387226197
0.052279629408608995	1.0036486837172731e-6	0.0031380003230869757
0.05279217479496791	1.014111637775983e-6	0.0031379992589477546
0.05330472018132682	1.02457448658555e-6	0.003137998194845837
0.053817265567685735	1.035037230812108e-6	0.0031379971305576237
0.05432981095404465	1.0454998702336127e-6	0.003137996066306936
0.05484235634040356	1.0559624046280192e-6	0.003137995002018723
0.055354901726762475	1.066424833773283e-6	0.0031379939376934285
0.05586744711312139	1.0768871581134931e-6	0.0031379928733310525
0.0563799924994803	1.0873493778706944e-6	0.003137991809005758
0.056892537885839214	1.0978114926007976e-6	0.00313799074464316
0.05740508327219813	1.1082735023038026e-6	0.0031379896801690954
0.05791762865855704	1.1187354069797095e-6	0.003137988615694809
0.058430174044915954	1.1291972070726075e-6	0.0031379875512951294
0.05894271943127487	1.1396589019163628e-6	0.0031379864867837615
0.05945526481763378	1.1501204919550645e-6	0.00313798542223509
0.059967810203992694	1.160581976966668e-6	0.00313798435757473
0.06048035559035161	1.1710433576173074e-6	0.003137983292877289
0.06099290097671052	1.181504633018804e-6	0.0031379822282542325
0.061505446363069434	1.1919658033932023e-6	0.003137981163631176
0.06201799174942835	1.2024268694066365e-6	0.0031379800990081197
0.06253053713578725	1.2128878301709278e-6	0.0031379790341616864
0.06304308252214616	1.223348685908121e-6	0.00313797796938986
0.06355562790850507	1.2338094366182162e-6	0.0031379769045061234
0.06406817329486397	1.244270082967347e-6	0.0031379758397713786
0.06458071868122288	1.254730624067335e-6	0.003137974774887864
0.06509326406758179	1.2651910603622696e-6	0.003137973710004349
0.06560580945394069	1.2756513920741952e-6	0.0031379726451208345
0.0661183548402996	1.286111618536978e-6	0.0031379715802000163
0.0666309002266585	1.2965717401947074e-6	0.0031379705152418946
0.06714344561301741	1.3070317570473833e-6	0.0031379694502469135
0.06765599099937632	1.317491668872961e-6	0.003137968385065637
0.06816853638573522	1.3279514761155298e-6	0.003137967319995827
0.06868108177209413	1.3384111781089558e-6	0.0031379662549260168
0.06919362715845304	1.348870775519373e-6	0.003137965189819125
0.06970617254481194	1.359330267902692e-6	0.003137964124675152
0.07021871793117085	1.3697896554809574e-6	0.0031379630594938757
0.07073126331752976	1.3802489382541694e-6	0.0031379619943496806
0.07124380870388866	1.3907081162223278e-6	0.0031379609290569377
0.07175635409024757	1.4011671889413435e-6	0.003137959863801054
0.07226889947660647	1.4116261570773503e-6	0.0031379587984707857
0.07278144486296538	1.4220850204083035e-6	0.003137957733103214
0.07329399024932429	1.4325437787121587e-6	0.003137956667661479
0.0738065356356832	1.4430024322109603e-6	0.0031379556023312105
0.0743190810220421	1.4534609809047083e-6	0.003137954536926557
0.074831626408401	1.4639194245713583e-6	0.0031379534714472967
0.07534417179475991	1.4743777636549993e-6	0.00313795240585657
0.07585671718111882	1.4848359977115422e-6	0.003137951340340228
0.07636926256747772	1.4952941271850761e-6	0.0031379502747492793
0.07688180795383663	1.505752151631512e-6	0.003137949209270241
0.07739435334019554	1.5162100710508497e-6	0.0031379481435305223
0.07790689872655444	1.526667885665134e-6	0.003137947077902492
0.07841944411291335	1.5371255956964092e-6	0.003137946012200077
0.07893198949927226	1.5475832007005863e-6	0.0031379449465720466
0.07944453488563116	1.55804070089971e-6	0.0031379438807952464
0.07995708027199007	1.56849809629378e-6	0.0031379428150184463
0.08046962565834898	1.578955386660752e-6	0.003137941749241646
0.08098217104470788	1.589412572444715e-6	0.003137940683464846
0.08149471643106679	1.59986965320158e-6	0.0031379396175019725
0.0820072618174257	1.610326629375436e-6	0.003137938551613484
0.0825198072037846	1.6207835005221938e-6	0.003137937485687914
0.08303235259014351	1.6312402670859427e-6	0.003137936419613352
0.08354489797650241	1.641696928400549e-6	0.0031379353537248633
0.08405744336286132	1.6521534851321462e-6	0.0031379342877249083
0.08456998874922023	1.66260993705869e-6	0.003137933221687428
0.08508253413557913	1.6730662841801802e-6	0.0031379321555755624
0.08559507952193804	1.6835225262745723e-6	0.003137931089463919
0.08610762490829695	1.6939786637859555e-6	0.0031379300233522756
0.08662017029465585	1.7044346962702406e-6	0.0031379289571287217
0.08713271568101476	1.7148906241715167e-6	0.0031379278909424713
0.08764526106737366	1.7253464470456947e-6	0.003137926824681836
0.08815780645373257	1.7358021653368638e-6	0.003137925758458282
0.08867035184009148	1.7462577786009348e-6	0.003137924692160343
0.08918289722645038	1.7567132872819968e-6	0.003137923625825545
0.08969544261280929	1.7671686909359607e-6	0.0031379225594159177
0.0902079879991682	1.7776239900069157e-6	0.003137921493043594
0.0907205333855271	1.7880791840507726e-6	0.0031379204265971072
0.09123307877188601	1.7985342735116205e-6	0.003137919360112873
0.09174562415824492	1.808989258167415e-6	0.003137918293665942
0.09225816954460382	1.8194441375740666e-6	0.003137917227107767
0.09277071493096273	1.829898912619754e-6	0.0031379161605864514
0.09328326031732163	1.8403535826383433e-6	0.0031379150940653577
0.09379580570368054	1.8508081480739236e-6	0.0031379140274325756
0.09430835109003945	1.8612626084824058e-6	0.003137912960836875
0.09482089647639835	1.871716964307879e-6	0.003137911894129486
0.09533344186275726	1.8821712151062542e-6	0.003137910827347712
0.09584598724911617	1.8926253613216204e-6	0.00313790976056616
0.09635853263547507	1.903079402731933e-6	0.0031379086938216894
0.09687107802183398	1.9135333393371923e-6	0.0031379076271145223
0.09738362340819288	1.923987171137398e-6	0.0031379065603327483
0.09789616879455179	1.93444089813255e-6	0.003137905493439508
0.0984087141809107	1.9448945205446933e-6	0.003137904426583349
0.0989212595672696	1.9553480379297383e-6	0.003137903359652583
0.09943380495362851	1.96580145050973e-6	0.0031379022926103506
0.09994635033998742	1.9762547585067125e-6	0.00313790122571711
0.10045889572634632	1.9867079616986416e-6	0.0031379001587121813
0.10097144111270523	1.997161060085517e-6	0.0031378990917070304
0.10148398649906414	2.0076140536673392e-6	0.003137898024664798
0.10199653188542304	2.018066942222063e-6	0.003137896957548403
0.10250907727178195	2.028519726193778e-6	0.0031378958903571785
0.10302162265814085	2.038972405804529e-6	0.0031378948232032577
0.10353416804449976	2.0494249799440922e-6	0.003137893755974952
0.10404671343085867	2.0598774497226913e-6	0.0031378926887837277
0.10455925881721757	2.0703298146962368e-6	0.003137891621555422
0.10507180420357648	2.0807820748647288e-6	0.003137890554215428
0.10558434958993539	2.091234230450212e-6	0.0031378894869498186
0.10609689497629429	2.1016862812306414e-6	0.003137888419572743
0.1066094403626532	2.1121382272060174e-6	0.0031378873521956674
0.1071219857490121	2.12259006837634e-6	0.003137886284743985
0.10763453113537101	2.133041804741609e-6	0.003137885217366687
0.10814707652172992	2.1434934363018243e-6	0.0031378841498406196
0.10865962190808882	2.153944963279031e-6	0.003137883082314774
0.10917216729444773	2.164396385451184e-6	0.0031378820147887065
0.10968471268080664	2.174847703040328e-6	0.0031378809472999425
0.11019725806716554	2.185298915602374e-6	0.0031378798795878016
0.11070980345352445	2.195750023581411e-6	0.003137878812061734
0.11122234883988336	2.2062010267553944e-6	0.0031378777443866746
0.11173489422624226	2.2166519251243244e-6	0.0031378766766745336
0.11224743961260117	2.2271027189102455e-6	0.003137875608999474
0.11275998499896007	2.2375534076690684e-6	0.003137874541175645
0.11327253038531898	2.2480039918448824e-6	0.0031378734733518154
0.11378507577167789	2.2584544714376875e-6	0.0031378724055652896
0.1142976211580368	2.2689048464474837e-6	0.0031378713377041567
0.1148101665443957	2.2793551166522263e-6	0.0031378702698059424
0.1153227119307546	2.2898052820519155e-6	0.003137869201982113
0.11583525731711351	2.300255342646551e-6	0.0031378681339722103
0.11634780270347242	2.310705298436133e-6	0.0031378670660366925
0.11686034808983133	2.3211551494206617e-6	0.0031378659981011747
0.11737289347619023	2.3316048958221813e-6	0.003137864930165879
0.11788543886254914	2.342054537640692e-6	0.003137863862044288
0.11839798424890804	2.3525040746541492e-6	0.003137862793885615
0.11891052963526695	2.362953506862553e-6	0.0031378617258013275
0.11942307502162586	2.3734028344879476e-6	0.003137860657568048
0.11993562040798476	2.383852057308289e-6	0.0031378595893347683
0.12044816579434367	2.3943011753235766e-6	0.003137858521138792
0.12096071118070258	2.4047501885338107e-6	0.003137857452943038
0.12147325656706148	2.415199097161036e-6	0.0031378563846353735
0.12198580195342039	2.4256479012052523e-6	0.0031378553162906275
0.1224983473397793	2.436096600444415e-6	0.003137854247982963
0.1230108927261382	2.446545195100569e-6	0.00313785317971238
0.12352343811249711	2.4569936849516694e-6	0.0031378521113301083
0.12403598349885601	2.467442070219761e-6	0.0031378510429107553
0.12454852888521492	2.4778903506827987e-6	0.003137849974454321
0.12506107427157384	2.4883385261187385e-6	0.0031378489059232795
0.12557361965793276	2.4987865974157586e-6	0.0031378478374295415
0.12608616504429168	2.5092345636856805e-6	0.0031378467688614187
0.1265987104306506	2.519682425594638e-6	0.0031378457001070004
0.12711125581700952	2.5301301824764977e-6	0.0031378446315388775
0.12762380120336844	2.5405778347753483e-6	0.0031378435629707546
0.12813634658972736	2.55102538249119e-6	0.0031378424942911654
0.12864889197608628	2.561472825401978e-6	0.0031378414254996656
0.1291614373624452	2.5719201635077127e-6	0.0031378403568944613
0.12967398274880412	2.5823673970304384e-6	0.0031378392881029615
0.13018652813516304	2.5928145257481106e-6	0.0031378382191997733
0.13069907352152196	2.603261549882774e-6	0.003137837150296807
0.13121161890788088	2.613708469434428e-6	0.003137836081468226
0.1317241642942398	2.624155284181029e-6	0.0031378350126394228
0.13223670968059872	2.634601994344621e-6	0.0031378339436618496
0.13274925506695764	2.645048599925204e-6	0.0031378328747586615
0.13326180045331656	2.6554951007007332e-6	0.003137831805744007
0.13377434583967548	2.665941496671209e-6	0.003137830736766656
0.1342868912260344	2.6763877882807208e-6	0.0031378296677144757
0.13479943661239333	2.6868339746410896e-6	0.0031378285986625176
0.13531198199875225	2.697280056862539e-6	0.003137827529498871
0.13582452738511117	2.7077260342789344e-6	0.0031378264603352246
0.13633707277147009	2.718171907112321e-6	0.003137825391171578
0.136849618157829	2.7286176751406543e-6	0.0031378243220823165
0.13736216354418793	2.7390633388080232e-6	0.0031378232527328187
0.13787470893054685	2.749508897448294e-6	0.0031378221834201803
0.13838725431690577	2.7599543517276004e-6	0.0031378211142194523
0.1388997997032647	2.7703997009798087e-6	0.0031378200448695104
0.1394123450896236	2.7808449458710527e-6	0.0031378189755943975
0.13992489047598253	2.791290085957243e-6	0.0031378179060586042
0.14043743586234145	2.8017351216824693e-6	0.003137816836671803
0.14094998124870037	2.8121800523805973e-6	0.003137815767247476
0.1414625266350593	2.8226248784957164e-6	0.0031378146976746013
0.1419750720214182	2.8330696000278266e-6	0.003137813628138808
0.14248761740777713	2.843514216976928e-6	0.0031378125586030148
0.14300016279413605	2.85395872934302e-6	0.003137811489029918
0.14351270818049497	2.864403136904059e-6	0.0031378104193824363
0.1440252535668539	2.874847439882089e-6	0.003137809349697651
0.1445377989532128	2.88529163827711e-6	0.003137808280087695
0.14505034433957173	2.8957357318670773e-6	0.0031378072104402133
0.14556288972593065	2.9061797210960805e-6	0.003137806140681043
0.14607543511228957	2.9166236052979855e-6	0.003137805070996258
0.1465879804986485	2.9270673849168816e-6	0.003137804001162925
0.1471005258850074	2.9375110599527687e-6	0.0031378029312918443
0.14761307127136633	2.9479546306276916e-6	0.0031378018614585113
0.14812561665772525	2.9583980967196055e-6	0.0031378007916620376
0.14863816204408417	2.9688414577844213e-6	0.003137799721642409
0.1491507074304431	2.979284714266228e-6	0.0031377986517717726
0.149663252816802	2.9897278666091154e-6	0.0031377975816777592
0.15017579820316093	3.0001709139249044e-6	0.0031377965117327378
0.15068834358951985	3.0106138566576846e-6	0.0031377954416755838
0.15120088897587877	3.021056694585411e-6	0.0031377943715815704
0.1517134343622377	3.031499428374218e-6	0.0031377933015248605
0.1522259797485966	3.041942057135927e-6	0.0031377922313935436
0.15273852513495553	3.0523845815366712e-6	0.003137791161224923
0.15325107052131445	3.0628270013544068e-6	0.003137790090833148
0.15376361590767337	3.0732693165891334e-6	0.003137789020702053
0.1542761612940323	3.083711526796762e-6	0.0031377879505336548
0.1547887066803912	3.0941536324213814e-6	0.003137786880253346
0.15530125206675013	3.1045956336850367e-6	0.0031377858099357336
0.15581379745310905	3.1150375305877276e-6	0.003137784739655647
0.15632634283946797	3.125479322685365e-6	0.003137783669151961
0.1568388882258269	3.1359210101999935e-6	0.0031377825987231045
0.15735143361218581	3.1463625929095684e-6	0.0031377815282569443
0.15786397899854474	3.1568040710361345e-6	0.0031377804578278656
0.15837652438490366	3.1672454445796916e-6	0.003137779387324402
0.15888906977126258	3.1776867137622844e-6	0.00313777831670925
0.1594016151576215	3.1881278781398237e-6	0.0031377772461314013
0.15991416054398042	3.198568937934354e-6	0.0031377761755535527
0.16042670593033934	3.20900989336792e-6	0.0031377751049381786
0.16093925131669826	3.2194507439964326e-6	0.00313777403436033
0.16145179670305718	3.229891490041936e-6	0.0031377729637080964
0.1619643420894161	3.240332131504431e-6	0.003137771892906871
0.16247688747577502	3.2507726686059613e-6	0.0031377708221800304
0.16298943286213394	3.261213100902438e-6	0.003137769751379027
0.16350197824849286	3.271653428615906e-6	0.0031377686805775795
0.16401452363485178	3.2820936519684096e-6	0.003137767609776576
0.1645270690212107	3.2925337707379043e-6	0.0031377665388263587
0.16503961440756962	3.302973784480301e-6	0.0031377654679878297
0.16555215979392854	3.3134136940837777e-6	0.003137764397000531
0.16606470518028746	3.323853498882201e-6	0.003137763326013232
0.16657725056664638	3.3342931990976155e-6	0.003137762255100318
0.1670897959530053	3.344732794730021e-6	0.003137761183926946
0.16760234133936422	3.3551722857794175e-6	0.0031377601128279586
0.16811488672572314	3.365611672245805e-6	0.0031377590417291934
0.16862743211208206	3.3760509543512285e-6	0.003137757970630206
0.16913997749844098	3.3864901320956875e-6	0.0031377568996056038
0.1696525228847999	3.396929205035093e-6	0.00313775582839515
0.17016506827115882	3.407368173169445e-6	0.0031377547571100894
0.17067761365751774	3.4178070369428326e-6	0.0031377536858621102
0.17119015904387666	3.4282457961332113e-6	0.003137752614688738
0.17170270443023558	3.438684450740581e-6	0.0031377515432549075
0.1722152498165945	3.4491230009869867e-6	0.00313775047189524
0.17272779520295342	3.4595614466503832e-6	0.0031377494005728757
0.17324034058931234	3.4699997875087263e-6	0.0031377483291761266
0.17375288597567126	3.480438024006105e-6	0.003137747257816903
0.17426543136203018	3.490876155920475e-6	0.003137746186345769
0.1747779767483891	3.5013141832518357e-6	0.00313774511480025
0.17529052213474802	3.5117521060001877e-6	0.0031377440432174275
0.17580306752110694	3.5221899241655308e-6	0.00313774297170899
0.17631561290746586	3.532627637747865e-6	0.003137741900088864
0.17682815829382478	3.5430652469692347e-6	0.003137740828543345
0.1773407036801837	3.5535027518296403e-6	0.003137739756774227
0.17785324906654262	3.563940152107037e-6	0.0031377386851172417
0.17836579445290154	3.5743774473573353e-6	0.003137737613422731
0.17887833983926046	3.584814638468714e-6	0.003137736541802827
0.17939088522561938	3.595251724997084e-6	0.0031377354699968496
0.1799034306119783	3.605688706942445e-6	0.0031377343982277317
0.18041597599833722	3.616125584304797e-6	0.003137733326310066
0.18092852138469614	3.6265623573061845e-6	0.0031377322544294817
0.18144106677105507	3.6369990255025186e-6	0.0031377311825488974
0.18195361215741399	3.6474355893378885e-6	0.003137730110593928
0.1824661575437729	3.6578720485902494e-6	0.0031377290386764844
0.18297870293013183	3.6683084037036906e-6	0.0031377279666842117
0.18349124831649075	3.6787446537900337e-6	0.0031377268946548575
0.18400379370284967	3.6891807995154124e-6	0.003137725822587978
0.1845163390892086	3.699616840879827e-6	0.0031377247505588457
0.1850288844755675	3.710052777439188e-6	0.0031377236783804996
0.18554142986192643	3.720488609859629e-6	0.003137722606239679
0.18605397524828535	3.7309243376970613e-6	0.003137721534061111
0.18656652063464427	3.74135996072944e-6	0.0031377204618456833
0.1870790660210032	3.75179547917881e-6	0.0031377193895185673
0.1875916114073621	3.76223089348926e-6	0.0031377183172660583
0.18810415679372103	3.7726662029946567e-6	0.0031377172450506308
0.18861670218007995	3.783101408139089e-6	0.003137716172760374
0.18912924756643887	3.793536508922557e-6	0.0031377151003961767
0.1896417929527978	3.803971505123016e-6	0.003137714027920291
0.1901543383391567	3.814406396962511e-6	0.0031377129554814864
0.19066688372551563	3.824841184218997e-6	0.003137711883042682
0.19117942911187455	3.835275866670429e-6	0.0031377108105294926
0.19169197449823347	3.8457104449829416e-6	0.0031377097380160812
0.1922045198845924	3.856144918490401e-6	0.003137708665428285
0.1927170652709513	3.866579287636895e-6	0.0031377075929894804
0.19322961065731023	3.877013552200381e-6	0.003137706520401906
0.19374215604366915	3.887447712624947e-6	0.0031377054477024213
0.19425470143002807	3.897881768466505e-6	0.0031377043750031586
0.194767246816387	3.908315719725053e-6	0.003137703302229289
0.1952797922027459	3.918749566400592e-6	0.0031377022296417145
0.19579233758910483	3.929183308715167e-6	0.003137701156867845
0.19630488297546375	3.9396169464467334e-6	0.0031377000839825087
0.19681742836182267	3.950050479817335e-6	0.0031376990111713354
0.1973299737481816	3.960483908604928e-6	0.0031376979383606063
0.1978425191345405	3.970917232809512e-6	0.003137696865400663
0.19835506452089943	3.981350452653132e-6	0.0031376957924778015
0.19886760990725835	3.9917835679137426e-6	0.003137694719629547
0.19938015529361727	4.002216578591344e-6	0.003137693646595441
0.1998927006799762	4.0126494851300265e-6	0.0031376925735984162
0.2004052460663351	4.023082287307744e-6	0.0019219533016332502
0.20091779145269403	4.033514984902453e-6	0.0009800277869485008
0.20143033683905295	4.0439475776921086e-6	0.0004998722724338656
0.20194288222541187	4.05340890918815e-6	0.0002552835034801415
0.2024554276117708	4.061126587684427e-6	0.00013077901198732533
0.20296797299812971	4.06693436727501e-6	6.744512444623041e-5
0.20348051838448863	4.071052104093198e-6	3.52491024664392e-5
0.20399306377084755	4.0738434414766544e-6	1.8892269838310938e-5
0.20450560915720647	4.075671056646968e-6	1.0587131035633135e-5
0.2050181545435654	4.076835167454718e-6	6.37240859813204e-6
0.20553069992992432	4.0775602787590515e-6	4.234479956899406e-6
0.20604324531628324	4.078003684737652e-6	3.150424351394676e-6
0.20655579070264216	4.078270660068384e-6	2.600908026728632e-6
0.20706833608900108	4.078429300724551e-6	2.3224104228614095e-6
0.20758088147536	4.078522502837245e-6	2.181280214008652e-6
0.20809342686171892	4.0785767212447865e-6	2.1097600955144458e-6
0.20860597224807784	4.078607989121963e-6	2.0735105452640568e-6
0.20911851763443676	4.078625883474629e-6	2.0551321109341103e-6
0.20963106302079568	4.078636054671847e-6	2.045810155504313e-6
0.2101436084071546	4.078641800298044e-6	2.041078817516251e-6
0.21065615379351352	4.07864502838251e-6	2.0386752790368945e-6
0.21116869917987244	4.078646832939015e-6	2.037453039838155e-6
0.21168124456623136	4.078647837246763e-6	2.0368306059559416e-6
0.21219378995259028	4.078648393468498e-6	2.036512987579897e-6
0.2127063353389492	4.078648700778231e-6	2.0363504937837007e-6
0.21321888072530812	4.078648869754176e-6	2.0362670507534375e-6
0.21373142611166704	4.078648962346776e-6	2.0362239896432044e-6
0.21424397149802596	4.078649012972946e-6	2.0362016217578827e-6
0.21475651688438488	4.078649040728521e-6	2.036189860943338e-6
0.2152690622707438	4.0786490558275545e-6	2.036183496700872e-6
0.21578160765710272	4.07864906382116e-6	2.036179886699685e-6
0.21629415304346164	4.0786490682620524e-6	2.036177839670472e-6
0.21680669842982056	4.0786490704824985e-6	2.0361765373788643e-6
0.21731924381617948	4.078649072036811e-6	2.0361755694864314e-6
0.2178317892025384	4.0786490727029445e-6	2.036174936881352e-6
0.21834433458889732	4.078649072924989e-6	2.0361743784391706e-6
0.21885687997525624	4.078649072924989e-6	2.036173894826021e-6
0.21936942536161516	4.078649073147034e-6	2.0361734853757696e-6
0.21988197074797408	4.078649073147034e-6	2.0361731134510563e-6
0.220394516134333	4.078649073369078e-6	2.036172778607792e-6
0.22090706152069192	4.078649073369078e-6	2.0361723691575406e-6
0.22141960690705084	4.078649073369078e-6	2.0361719972328274e-6
0.22193215229340976	4.078649073369078e-6	2.036171662389563e-6
0.22244469767976868	4.078649073369078e-6	2.0361712902428053e-6
0.2229572430661276	4.078649073147034e-6	2.036170955399541e-6
0.22346978845248652	4.078649073147034e-6	2.036170694719175e-6
0.22398233383884544	4.078649073147034e-6	2.036170471564347e-6
0.22449487922520436	4.078649073147034e-6	2.0361702479654298e-6
0.22500742461156328	4.078649073147034e-6	2.036170024810602e-6
0.2255199699979222	4.078649073147034e-6	2.036169689745293e-6
0.22603251538428112	4.078649073147034e-6	2.0361693549020288e-6
0.22654506077064004	4.078649073147034e-6	2.0361690571402136e-6
0.22705760615699896	4.078649072924989e-6	2.0361688710668346e-6
0.22757015154335788	4.078649073147034e-6	2.036168647689962e-6
0.2280826969297168	4.078649072924989e-6	2.0361684243130895e-6
0.22859524231607573	4.078649072924989e-6	2.036168238461755e-6
0.22910778770243465	4.078649073147034e-6	2.0361679404778954e-6
0.22962033308879357	4.078649073147034e-6	2.03616779170801e-6
0.23013287847515249	4.078649072924989e-6	2.036167568109093e-6
0.2306454238615114	4.078649072924989e-6	2.0361673822577586e-6
0.23115796924787033	4.078649072924989e-6	2.0361671961843797e-6
0.23167051463422925	4.078649072924989e-6	2.036167084717988e-6
0.23218306002058817	4.078649072924989e-6	2.0361668613411155e-6
0.2326956054069471	4.078649072924989e-6	2.03616671257123e-6
0.233208150793306	4.078649072924989e-6	2.0361664894164022e-6
0.23372069617966493	4.078649072924989e-6	2.0361662660395297e-6
0.23423324156602385	4.078649072924989e-6	2.0361661172696444e-6
0.23474578695238277	4.078649072924989e-6	2.03616593141831e-6
0.2352583323387417	4.078649072924989e-6	2.03616578242638e-6
0.2357708777251006	4.078649072924989e-6	2.036165596575046e-6
0.23628342311145953	4.078649072924989e-6	2.0361654848866095e-6
0.23679596849781845	4.078649072924989e-6	2.0361652988132306e-6
0.23730851388417737	4.0786490727029445e-6	2.0361652246503326e-6
0.2378210592705363	4.078649072924989e-6	2.0361650756584027e-6
0.2383336046568952	4.078649072924989e-6	2.036164964192011e-6
0.23884615004325413	4.078649072924989e-6	2.0361647408151384e-6
0.23935869542961305	4.078649072924989e-6	2.0361645547417595e-6
0.23987124081597197	4.078649072924989e-6	2.0361645176603105e-6
0.2403837862023309	4.078649072924989e-6	2.0361643315869316e-6
0.2408963315886898	4.078649072924989e-6	2.0361642198984953e-6
0.24140887697504873	4.078649072924989e-6	2.036164108210059e-6
0.24192142236140765	4.0786490727029445e-6	2.0361639967436673e-6
0.24243396774776657	4.0786490727029445e-6	2.036163810448244e-6
0.2429465131341255	4.0786490727029445e-6	2.036163661456314e-6
0.2434590585204844	4.0786490727029445e-6	2.036163475382935e-6
0.24397160390684333	4.0786490727029445e-6	2.0361634009979923e-6
0.24448414929320225	4.0786490727029445e-6	2.036163326391005e-6
0.24499669467956117	4.0786490727029445e-6	2.0361632147025688e-6
0.2455092400659201	4.078649072924989e-6	2.036163103236177e-6
0.246021785452279	4.0786490727029445e-6	2.036162991547741e-6
0.24653433083863793	4.0786490727029445e-6	2.036162842555811e-6
0.24704687622499685	4.078649072924989e-6	2.0361626937859256e-6
0.24755942161135577	4.0786490727029445e-6	2.0361626937859256e-6
0.2480719669977147	4.0786490727029445e-6	2.036162619400983e-6
0.2485845123840736	4.0786490727029445e-6	2.0361623960241104e-6
0.24909705777043253	4.0786490727029445e-6	2.0361623216391678e-6
0.24960960315679145	4.0786490727029445e-6	2.0361622470321805e-6
0.25012214854315035	4.0786490727029445e-6	2.036162135565789e-6
0.25063469392950927	4.0786490727029445e-6	2.036162135565789e-6
0.2511472393158682	4.0786490727029445e-6	2.036162061180846e-6
0.2516597847022271	4.0786490727029445e-6	2.0361619497144545e-6
0.252172330088586	4.0786490727029445e-6	2.0361618007225246e-6
0.25268487547494495	4.0786490724809e-6	2.0361617261155374e-6
0.25319742086130387	4.0786490724809e-6	2.0361616890340883e-6
0.2537099662476628	4.0786490727029445e-6	2.036161540264203e-6
0.2542225116340217	4.0786490727029445e-6	2.0361614285757668e-6
0.25473505702038063	4.0786490727029445e-6	2.036161279583837e-6
0.25524760240673955	4.0786490727029445e-6	2.0361613168873305e-6
0.25576014779309847	4.0786490727029445e-6	2.0361613168873305e-6
0.2562726931794574	4.0786490727029445e-6	2.036161205420939e-6
0.2567852385658163	4.0786490727029445e-6	2.036161093510458e-6
0.25729778395217523	4.0786490727029445e-6	2.0361608701335854e-6
0.25781032933853415	4.0786490727029445e-6	2.0361608330521364e-6
0.25832287472489307	4.078649072924989e-6	2.036160795526598e-6
0.258835420111252	4.078649072924989e-6	2.036160758445149e-6
0.2593479654976109	4.0786490727029445e-6	2.036160683838162e-6
0.25986051088396983	4.0786490727029445e-6	2.0361606465346682e-6
0.26037305627032875	4.0786490727029445e-6	2.0361605350682765e-6
0.26088560165668767	4.0786490727029445e-6	2.0361604233798403e-6
0.2613981470430466	4.0786490727029445e-6	2.036160311691404e-6
0.2619106924294055	4.0786490724809e-6	2.036160311691404e-6
0.26242323781576443	4.0786490724809e-6	2.0361602002250123e-6
0.26293578320212335	4.0786490724809e-6	2.036160125618025e-6
0.2634483285884823	4.0786490724809e-6	2.036160051011038e-6
0.2639608739748412	4.0786490727029445e-6	2.036159976626095e-6
0.2644734193612001	4.0786490727029445e-6	2.0361599393226015e-6
0.26498596474755903	4.0786490727029445e-6	2.036159902019108e-6
0.26549851013391795	4.078649072924989e-6	2.0361597532492226e-6
0.2660110555202769	4.0786490727029445e-6	2.036159753027178e-6
0.2665236009066358	4.0786490727029445e-6	2.0361596786422353e-6
0.2670361462929947	4.0786490727029445e-6	2.0361596042572927e-6
0.26754869167935363	4.0786490727029445e-6	2.036159604035248e-6
0.26806123706571255	4.0786490724809e-6	2.036159455265363e-6
0.2685737824520715	4.0786490727029445e-6	2.0361594181839138e-6
0.2690863278384304	4.0786490727029445e-6	2.0361594181839138e-6
0.2695988732247893	4.0786490727029445e-6	2.036159306273433e-6
0.27011141861114824	4.0786490727029445e-6	2.0361592318884902e-6
0.27062396399750716	4.0786490727029445e-6	2.036159232110535e-6
0.2711365093838661	4.0786490727029445e-6	2.0361592318884902e-6
0.271649054770225	4.0786490727029445e-6	2.0361591948070412e-6
0.2721616001565839	4.0786490727029445e-6	2.036159083118605e-6
0.27267414554294284	4.0786490727029445e-6	2.0361590458151113e-6
0.27318669092930176	4.0786490727029445e-6	2.0361588968231814e-6
0.2736992363156607	4.0786490727029445e-6	2.036158822216194e-6
0.2742117817020196	4.0786490727029445e-6	2.036158785134745e-6
0.2747243270883785	4.0786490724809e-6	2.036158785134745e-6
0.27523687247473744	4.0786490724809e-6	2.0361587478312515e-6
0.27574941786109636	4.0786490724809e-6	2.0361586361428152e-6
0.2762619632474553	4.0786490727029445e-6	2.0361585617578726e-6
0.2767745086338142	4.0786490727029445e-6	2.0361584500694363e-6
0.2772870540201731	4.0786490727029445e-6	2.036158375462449e-6
0.27779959940653204	4.0786490724809e-6	2.036158375462449e-6
0.27831214479289096	4.0786490724809e-6	2.036158338381e-6
0.2788246901792499	4.0786490727029445e-6	2.0361582639960574e-6
0.2793372355656088	4.0786490727029445e-6	2.0361582639960574e-6
0.2798497809519677	4.0786490724809e-6	2.036158301299551e-6
0.28036232633832664	4.0786490724809e-6	2.0361581896111147e-6
0.28087487172468556	4.0786490724809e-6	2.0361581150041275e-6
0.2813874171110445	4.0786490724809e-6	2.0361581150041275e-6
0.2818999624974034	4.0786490727029445e-6	2.036158040619185e-6
0.2824125078837623	4.0786490727029445e-6	2.036157966234242e-6
0.28292505327012124	4.0786490727029445e-6	2.0361578918492995e-6
0.28343759865648016	4.0786490724809e-6	2.036157854545806e-6
0.2839501440428391	4.0786490727029445e-6	2.036157854545806e-6
0.284462689429198	4.0786490727029445e-6	2.036157817464357e-6
0.2849752348155569	4.0786490727029445e-6	2.036157780382908e-6
0.28548778020191584	4.0786490724809e-6	2.036157668472427e-6
0.28600032558827476	4.0786490724809e-6	2.0361575940874843e-6
0.2865128709746337	4.0786490724809e-6	2.0361575567839907e-6
0.2870254163609926	4.0786490727029445e-6	2.0361575570060353e-6
0.2875379617473515	4.0786490724809e-6	2.0361575197025417e-6
0.28805050713371044	4.0786490724809e-6	2.036157482399048e-6
0.28856305252006936	4.0786490724809e-6	2.036157482399048e-6
0.2890755979064283	4.0786490727029445e-6	2.036157445317599e-6
0.2895881432927872	4.0786490727029445e-6	2.036157333407118e-6
0.2901006886791461	4.0786490727029445e-6	2.036157333407118e-6
0.29061323406550504	4.0786490727029445e-6	2.036157296325669e-6
0.29112577945186396	4.0786490724809e-6	2.036157147333739e-6
0.2916383248382229	4.0786490724809e-6	2.036157184637233e-6
0.2921508702245818	4.0786490724809e-6	2.0361571844151882e-6
0.2926634156109407	4.0786490724809e-6	2.0361571100302456e-6
0.29317596099729964	4.0786490724809e-6	2.0361570729487966e-6
0.29368850638365857	4.0786490724809e-6	2.036156998563854e-6
0.2942010517700175	4.0786490724809e-6	2.036156998563854e-6
0.2947135971563764	4.0786490724809e-6	2.0361569239568666e-6
0.2952261425427353	4.078649072258855e-6	2.0361568868754176e-6
0.29573868792909425	4.078649072258855e-6	2.0361568122684304e-6
0.29625123331545317	4.078649072258855e-6	2.0361567751869813e-6
0.2967637787018121	4.078649072258855e-6	2.0361567378834877e-6
0.297276324088171	4.0786490724809e-6	2.0361567008020387e-6
0.2977888694745299	4.0786490724809e-6	2.0361566261950514e-6
0.29830141486088885	4.0786490724809e-6	2.0361566632765005e-6
0.29881396024724777	4.078649072258855e-6	2.0361566632765005e-6
0.2993265056336067	4.0786490724809e-6	2.0361566632765005e-6
0.2998390510199656	4.0786490724809e-6	2.036156551588064e-6
0.30035159640632453	4.0786490724809e-6	0.0010527530624591108
0.30086414179268345	4.0786490727029445e-6	0.00207354250424463
0.30137668717904237	4.0786490724809e-6	0.0025939480119312464
0.3018892325654013	4.0778064969160255e-6	0.002859065742627731
0.3024017779517602	4.075288591254278e-6	0.0029940355763118376
0.30291432333811913	4.0708648163523264e-6	0.0030627034719687973
0.30342686872447805	4.064720895202711e-6	0.003097619103191507
0.30393941411083697	4.0572104296199285e-6	0.003115364486097505
0.3044519594971959	4.048698842851195e-6	0.0031243809582752746
0.3049645048835548	4.039493859853138e-6	0.0031289626725952147
0.30547705026991373	4.029827993745627e-6	0.0031312926045037326
0.30598959565627265	4.0198652955236724e-6	0.0031324797793497172
0.30650214104263157	4.0097161226881894e-6	0.0031330872848520652
0.3070146864289905	3.999452137914972e-6	0.0031334008641030753
0.3075272318153494	3.989118623204391e-6	0.003133565450693654
0.30803977720170833	3.97874357416228e-6	0.0031336545277689254
0.30855232258806725	3.96834399474244e-6	0.003133705340608861
0.30906486797442617	3.957930058806625e-6	0.0031337367629453716
0.3095774133607851	3.947507777990467e-6	0.0031337583574595484
0.310089958747144	3.937080666371884e-6	0.003133774969637182
0.31060250413350293	3.926650758767636e-6	0.0031337890548241987
0.31111504951986185	3.916219223354389e-6	0.0031338018575906013
0.3116275949062208	3.9057867262659585e-6	0.0031338140090790834
0.3121401402925797	3.895353644978172e-6	0.0031338258295139365
0.3126526856789386	3.8849201919877174e-6	0.0031338374815370607
0.31316523106529753	3.874486486088458e-6	0.0031338490477728076
0.31367777645165645	3.864052593893774e-6	0.0031338605703514766
0.3141903218380154	3.8536185518189825e-6	0.0031338720707116963
0.3147028672243743	3.843184380514231e-6	0.003133883559533812
0.3152154126107332	3.832750091081749e-6	0.0031338950426245127
0.31572795799709213	3.822315690182876e-6	0.0031339065227748986
0.31624050338345105	3.8118811802601016e-6	0.0031339180015113044
0.31675304876981	3.8014465639779615e-6	0.0031339294796517425
0.3172655941561689	3.791011841780545e-6	0.003133940957494863
0.3177781395425278	3.780577014778075e-6	0.0031339524352258508
0.31829068492888674	3.7701420827485066e-6	0.0031339639129202013
0.31880323031524566	3.759707045913885e-6	0.0031339753906884926
0.3193157757016046	3.7492719047182987e-6	0.0031339868685686945
0.3198283210879635	3.7388366591617483e-6	0.003133998346746436
0.3203408664743224	3.7284013085781e-6	0.003134009824961703
0.32085341186068134	3.7179658538555316e-6	0.0031340213032884368
0.32136595724704026	3.70753029432791e-6	0.0031340327816897773
0.3218785026333992	3.6970946304393237e-6	0.003134044260276969
0.3223910480197581	3.6866588619677287e-6	0.003134055739013375
0.322903593406117	3.6762229891351694e-6	0.00313406721793541
0.32341613879247594	3.665787011719601e-6	0.003134078696932052
0.32392868417883486	3.6553509294989794e-6	0.0031340901760403828
0.3244412295651938	3.6449147429173934e-6	0.0031341016554093937
0.3249537749515527	3.634478451974843e-6	0.0031341131350015594
0.3254663203379116	3.624042056227239e-6	0.0031341246145566437
0.32597886572427054	3.61360555656276e-6	0.0031341360943717422
0.32649141111062946	3.6031689520932275e-6	0.003134147574261892
0.3270039564969884	3.5927322428186415e-6	0.0031341590544120557
0.3275165018833473	3.5822954294051357e-6	0.003134170534600189
0.3280290472697062	3.571858511408621e-6	0.0031341820150110333
0.32854159265606514	3.5614214886070528e-6	0.003134193495533788
0.32905413804242406	3.5509843614445202e-6	0.003134204976242394
0.329566683428783	3.5405471296989788e-6	0.0031342164569883035
0.3300792288151419	3.530109793592473e-6	0.0031342279379946714
0.3305917742015008	3.5196723526809137e-6	0.003134239419224416
0.33110431958785974	3.50923480740839e-6	0.0031342509004914643
0.33161686497421866	3.4987971575528576e-6	0.003134262381944586
0.3321294103605776	3.4883594033363607e-6	0.0031342738635835588
0.3326419557469365	3.477921544536855e-6	0.0031342853452971386
0.3331545011332954	3.4674835809322957e-6	0.003134296827122407
0.33366704651965434	3.4570455131888167e-6	0.0031343083092081336
0.33417959190601326	3.446607340640284e-6	0.0031343197914428522
0.3346921372923722	3.436169063286698e-6	0.003134331273752178
0.3352046826787311	3.4257306815721478e-6	0.003134342756210051
0.33571722806509	3.415292195496633e-6	0.003134354238779613
0.33622977345144894	3.4048536048381095e-6	0.0031343657215725518
0.33674231883780786	3.394414909596577e-6	0.003134377204626171
0.3372548642241668	3.3839761097720356e-6	0.003134388687828338
0.3377674096105257	3.373537205364485e-6	0.0031344001711051117
0.3382799549968846	3.363098196373926e-6	0.0031344116544560485
0.33879250038324354	3.3526590830224023e-6	0.003134423137993503
0.33930504576960246	3.3422198648658252e-6	0.0031344346217914154
0.3398175911559614	3.331780542348284e-6	0.0031344461057010164
0.3403301365423203	3.3213411152477335e-6	0.0031344575897591653
0.3408426819286792	3.310901583564174e-6	0.0031344690740038317
0.34135522731503815	3.300461947297606e-6	0.003134480558322439
0.34186777270139707	3.290022206448029e-6	0.003134492042790482
0.342380318087756	3.279582361015443e-6	0.003134503527481236
0.3428928634741149	3.2691424112218925e-6	0.003134515012247041
0.3434054088604738	3.2587023566232887e-6	0.00313452649716095
0.34391795424683275	3.248262197441676e-6	0.003134537982335983
0.34443049963319167	3.237821933677054e-6	0.0031345494676224828
0.3449430450195506	3.2273815653294236e-6	0.0031345609530579743
0.3454555904059095	3.2169410926208286e-6	0.0031345724386051543
0.3459681357922684	3.20650051510718e-6	0.0031345839243011042
0.34648068117862735	3.196059832788478e-6	0.0031345954102575124
0.34699322656498627	3.1856190463308565e-6	0.0031346068962885276
0.3475057719513452	3.1751781550681812e-6	0.0031346183825424756
0.3480183173377041	3.164737159222497e-6	0.003134629868908334
0.34853086272406303	3.154296058793804e-6	0.0031346413554231845
0.34904340811042195	3.1438548540041467e-6	0.0031346528420497233
0.34955595349678087	3.1334135444094358e-6	0.003134664328973802
0.3500684988831398	3.1229721304537605e-6	0.003134675815935184
0.3505810442694987	3.112530611470987e-6	0.0031346873030826394
0.35109358965585763	3.1020889881272495e-6	0.003134698790304702
0.35160613504221655	3.0916472604225476e-6	0.003134710277749919
0.35211868042857547	3.081205427912792e-6	0.00313472176538121
0.3526312258149344	3.0707634908200276e-6	0.003134733253123967
0.3531437712012933	3.0603214491442543e-6	0.003134744741090323
0.35365631658765223	3.0498793026634274e-6	0.0031347562291681452
0.35416886197401115	3.0394370515995917e-6	0.003134767717357656
0.35468140736037007	3.0289946961747916e-6	0.0031347792057707657
0.355193952746729	3.018552235944938e-6	0.0031347906943324233
0.3557064981330879	3.0081096711320754e-6	0.003134802182968466
0.35621904351944683	2.997667001736204e-6	0.0031348136718281072
0.35673158890580575	2.987224227979368e-6	0.003134825160873378
0.3572441342921647	2.976781349417479e-6	0.003134836650031003
0.3577566796785236	2.966338366050536e-6	0.0031348481392996508
0.3582692250648825	2.955895278322629e-6	0.0031348596287918973
0.35878177045124143	2.9454520857896682e-6	0.0031348711184326916
0.35929431583760035	2.9350087886736986e-6	0.0031348826082602255
0.3598068612239593	2.92456538697472e-6	0.003134894098236085
0.3603194066103182	2.9141218809147773e-6	0.003134905588323633
0.3608319519966771	2.903678270049781e-6	0.0031349170785228697
0.36134449738303603	2.893234554379731e-6	0.00313492856887132
0.36185704276939495	2.8827907341266723e-6	0.0031349400595170884
0.3623695881557539	2.8723468092906046e-6	0.0031349515502374636
0.3628821335421128	2.861902779871528e-6	0.0031349630410320017
0.3633946789284717	2.851458645647398e-6	0.0031349745321993527
0.36390722431483064	2.8410144070623033e-6	0.003134986023403341
0.36441976970118956	2.8305700638942e-6	0.0031349975146821585
0.3649323150875485	2.8201256156989984e-6	0.0031350090061836866
0.3654448604739074	2.8096810631428326e-6	0.0031350204978719542
0.3659574058602663	2.799236406003658e-6	0.0031350319896714662
0.36646995124662524	2.788791643837385e-6	0.00313504348161997
0.36698249663298416	2.7783467773101478e-6	0.0031350549737543254
0.3674950420193431	2.7679018061999017e-6	0.0031350664660378946
0.368007587405702	2.757456730284602e-6	0.0031350779585448407
0.3685201327920609	2.7470115497862935e-6	0.003135089451126394
0.36903267817841984	2.736566264704976e-6	0.0031351009439308797
0.36954522356477876	2.726120874818605e-6	0.0031351124366609806
0.3700577689511377	2.715675380349225e-6	0.003135123929800532
0.3705703143374966	2.7052297812968362e-6	0.0031351354230517714
0.3710828597238555	2.694784077439394e-6	0.0031351469164146994
0.37159540511021444	2.684338268776898e-6	0.003135158409963701
0.37210795049657336	2.6738923559754824e-6	0.00313516990366125
0.3726204958829323	2.6634463383690132e-6	0.003135181397545317
0.3731330412692912	2.6530002159574906e-6	0.0031351928915035465
0.3736455866556501	2.642553988962959e-6	0.0031352043856482936
0.37415813204200904	2.6321076569413293e-6	0.0031352158799415886
0.37467067742836796	2.62166122078078e-6	0.003135227374420957
0.3751832228147269	2.6112146795931324e-6	0.0031352388690861765
0.3756957682010858	2.600768033822476e-6	0.0031352503638635287
0.3762083135874447	2.5903212834688105e-6	0.00313526185882651
0.37672085897380364	2.5798744285321362e-6	0.0031352733538640987
0.37723340436016256	2.5694274687904084e-6	0.003135284849125286
0.3777459497465215	2.558980404243627e-6	0.0031352963446469317
0.3782584951328804	2.5485332351138368e-6	0.003135307840205215
0.3787710405192393	2.538085961178993e-6	0.0031353193358758524
0.37928358590559824	2.5276385826611403e-6	0.003135330831694816
0.37979613129195716	2.5171910995602786e-6	0.0031353423277002967
0.3803086766783161	2.5067435116543635e-6	0.0031353538239289325
0.380821222064675	2.4962958191654394e-6	0.00313536532030656
0.3813337674510339	2.4858480220935064e-6	0.0031353768168327356
0.38184631283739284	2.47540012021652e-6	0.0031353883134710436
0.38235885822375176	2.46495211353448e-6	0.0031353998103322844
0.3828714036101107	2.454504002269431e-6	0.0031354113072681322
0.3833839489964696	2.444055786421373e-6	0.0031354228043898313
0.3838964943828285	2.4336074657682616e-6	0.003135434301772655
0.38440903976918744	2.4231590403100967e-6	0.003135445799191894
0.38492158515554636	2.412710510268923e-6	0.00313545729679765
0.3854341305419053	2.40226187564474e-6	0.003135468794440488
0.3859466759282642	2.3918131362155037e-6	0.0031354802923813097
0.3864592213146231	2.381364291981214e-6	0.003135491790470457
0.38697176670098204	2.370915343163915e-6	0.003135503288746344
0.38748431208734097	2.3604662893195183e-6	0.0031355147871332534
0.3879968574736999	2.3500171308921125e-6	0.0031355262856325172
0.3885094028600588	2.339567867881698e-6	0.0031355377843920174
0.3890219482464177	2.329118500288274e-6	0.003135549283188821
0.38953449363277665	2.3186690276677524e-6	0.003135560782245639
0.39004703901913557	2.3082194506862663e-6	0.0031355722813402043
0.3905595844054945	2.297769768677682e-6	0.003135583780769391
0.3910721297918534	2.287319982086089e-6	0.0031355952801244147
0.3915846751782123	2.2768700906894423e-6	0.0031356067798140597
0.39209722056457125	2.2664200947097868e-6	0.0031356182797275256
0.39260976595093017	2.2559699939250777e-6	0.003135629779528859
0.3931223113372891	2.2455197885573597e-6	0.0031356412796281763
0.393634856723648	2.2350694786066327e-6	0.0031356527798021006
0.39414740211000693	2.2246190636288077e-6	0.003135664280310646
0.39465994749636585	2.2141685440679737e-6	0.0031356757808937985
0.39517249288272477	2.2037179194800416e-6	0.003135687281625943
0.3956850382690837	2.1932671903091006e-6	0.0031356987826183236
0.3961975836554426	2.1828163565551506e-6	0.0031357102837228368
0.39671012904180153	2.1723654177741025e-6	0.0031357217848639873
0.39722267442816045	2.1619143744100455e-6	0.0031357332861916554
0.39773521981451937	2.1514632264629796e-6	0.0031357447877795597
0.3982477652008783	2.14101197371086e-6	0.0031357562894791524
0.3987603105872372	2.130560616153687e-6	0.00313576779125313
0.39927285597359613	2.1201091540135053e-6	0.0031357792932507067
0.39978540135995505	2.1096575868462253e-6	0.0031357907953595276
0.40029794674631397	2.099205915317981e-6	0.003135802297654866
0.4008104921326729	2.088754138540594e-6	0.003135813800136278
0.4013230375190318	2.0783022574022425e-6	0.003135825302729156
0.40183558290539073	2.067850271236793e-6	0.003135836805470804
0.40234812829174965	2.0573981804883346e-6	0.0031358483084731326
0.40286067367810857	2.0469459849348226e-6	0.0031358598115125424
0.4033732190644675	2.036493684576257e-6	0.0031358713147382478
0.4038857644508264	2.0260412796346827e-6	0.0031358828182241894
0.40439830983718533	2.015588769888055e-6	0.003135894321784738
0.40491085522354425	2.0051361553363733e-6	0.0031359058254942784
0.4054234006099032	1.9946834359796384e-6	0.003135917329278204
0.4059359459962621	1.98423061181785e-6	0.0031359288333969726
0.406448491382621	1.9737776830730525e-6	0.0031359403375901262
0.40696103676897993	1.963324649301157e-6	0.003135951841932272
0.40747358215533885	1.952871511168297e-6	0.003135963346460491
0.4079861275416978	1.942418268008339e-6	0.0031359748510260133
0.4084986729280567	1.931964919821283e-6	0.003135986355851994
0.4090112183144156	1.921511467495307e-6	0.003135997860864048
0.40952376370077453	1.9110579099201885e-6	0.0031360093659507093
0.41003630908713345	1.900604247762061e-6	0.0031360208712976068
0.4105488544734924	1.8901504805768354e-6	0.003136032376793718
0.4110613998598513	1.879696608808601e-6	0.0031360438822893855
0.4115739452462102	1.8692426322353128e-6	0.00313605538812034
0.41208649063256914	1.8587885508569713e-6	0.003136066894062761
0.41259903601892806	1.8483343646735761e-6	0.0031360784001170927
0.413111581405287	1.8378800736851275e-6	0.0031360899063572756
0.4136241267916459	1.8274256778916254e-6	0.003136101412709369
0.4141366721780048	1.8169711775151143e-6	0.003136112919135625
0.41464921756436374	1.8065165723335497e-6	0.0031361244258971688
0.41516176295072266	1.796061862124887e-6	0.0031361359327697347
0.4156743083370816	1.7856070471111707e-6	0.003136147439754433
0.4161868537234405	1.775152127292401e-6	0.00313615894699959
0.4166993991097994	1.7646971028906222e-6	0.0031361704543191316
0.41721194449615834	1.7542419739058346e-6	0.003136181961713058
0.41772448988251726	1.7437867396719042e-6	0.0031361934693305837
0.4182370352688762	1.733331400854965e-6	0.0031362049772083456
0.4187495806552351	1.7228759570109276e-6	0.0031362164851609364
0.419262126041594	1.7124204088059258e-6	0.003136227993262075
0.41977467142795294	1.701964755573826e-6	0.0031362395015865907
0.42028721681431186	1.691508997314628e-6	0.0031362510099854912
0.4207997622006708	1.6810531342503765e-6	0.0031362625185336057
0.4213123075870297	1.670597166603116e-6	0.0031362740272673495
0.4218248529733886	1.6601410941508021e-6	0.003136285536150085
0.42233739835974754	1.64968491667139e-6	0.003136297045181813
0.42284994374610646	1.639228634608969e-6	0.003136308554474221
0.4233624891324654	1.62877224751945e-6	0.0031363200638032662
0.4238750345188243	1.6183157558469219e-6	0.0031363315733559105
0.4243875799051832	1.6078591589252511e-6	0.0031363430830573247
0.42490012529154214	1.597402457642616e-6	0.0031363545927962644
0.42541267067790106	1.5869456515549274e-6	0.003136366102758137
0.42592521606426	1.576488740218096e-6	0.003136377612906527
0.4264377614506189	1.5660317242982558e-6	0.0031363891232778496
0.4269503068369778	1.5555746037954066e-6	0.0031364006338354677
0.42746285222333674	1.5451173782654593e-6	0.003136412144393086
0.42797539760969566	1.5346600477084138e-6	0.003136423655099474
0.4284879429960546	1.5242026125683594e-6	0.003136435166103624
0.4290004883824135	1.5137450726232515e-6	0.0031364466771821586
0.4295130337687724	1.5032874276510455e-6	0.003136458188521374
0.43002557915513134	1.4928296780958306e-6	0.003136469699860589
0.43053812454149026	1.4823718232914729e-6	0.0031364812114602625
0.4310506699278492	1.4719138639041063e-6	0.003136492723208928
0.4315632153142081	1.4614557994896415e-6	0.0031365042350317562
0.432075760700567	1.4509976302701233e-6	0.003136515747115265
0.43258830608692594	1.4405393564675961e-6	0.003136527259459232
0.43310085147328486	1.4300809774159262e-6	0.003136538771803199
0.4336133968596438	1.4196224937812474e-6	0.0031365502841842474
0.4341259422460027	1.409163905341515e-6	0.0031365617969378867
0.4346384876323616	1.3987052120967292e-6	0.0031365733097286075
0.43515103301872055	1.3882464140468898e-6	0.0031365848226310167
0.43566357840507947	1.3777875111919968e-6	0.0031365963357568027
0.4361761237914384	1.3673285033100058e-6	0.00313660784906844
0.4366886691777973	1.3568693904009166e-6	0.0031366193625288474
0.4372012145641562	1.3464101726867739e-6	0.0031366308761384687
0.43771375995051515	1.3359508501675776e-6	0.0031366423899339413
0.43822630533687407	1.3254914228433279e-6	0.0031366539039154873
0.438738850723233	1.3150318907140246e-6	0.003136665418046025
0.4392513961095919	1.3045722533355786e-6	0.003136676932176563
0.4397639414959508	1.2941125113741236e-6	0.0031366884465675593
0.44027648688230975	1.2836526646076152e-6	0.003136699961144629
0.44078903226866867	1.2731927130360532e-6	0.003136711475907772
0.4413015776550276	1.262732656437393e-6	0.003136722990820129
0.4418141230413865	1.2522724950336794e-6	0.0031367345058064267
0.44232666842774543	1.2418122286028677e-6	0.0031367460209419384
0.44283921381410435	1.2313518573670024e-6	0.00313675753622622
0.44335175920046327	1.2208913813260835e-6	0.0031367690517338787
0.4438643045868222	1.2104308004801112e-6	0.003136780567390085
0.4443768499731811	1.1999701146070407e-6	0.0031367920832698903
0.44488939535954003	1.1895093239289167e-6	0.003136803599261384
0.44540194074589895	1.1790484284457392e-6	0.0031368151153645663
0.44591448613225787	1.1685874279354636e-6	0.0031368266316909033
0.4464270315186168	1.1581263223980898e-6	0.003136838148091625
0.4469395769049757	1.1476651120556625e-6	0.003136849664715724
0.44745212229133463	1.1372037969081816e-6	0.0031368611814888148
0.44796466767769355	1.1267423769556473e-6	0.003136872698298765
0.44847721306405247	1.1162808521980594e-6	0.003136884215258151
0.4489897584504114	1.1058192224133734e-6	0.0031368957325519364
0.4495023038367703	1.0953574876015892e-6	0.0031369072499576323
0.45001484922312923	1.0848956479847516e-6	0.003136918767586705
0.45052739460948815	1.0744337033408158e-6	0.003136930285253081
0.4510399399958471	1.0639716538918265e-6	0.00313694180314239
0.451552485382206	1.0535094996377836e-6	0.0031369533211438316
0.4520650307685649	1.0430472405786873e-6	0.003136964839293599
0.45257757615492383	1.0325848764924928e-6	0.0031369763576298837
0.45309012154128275	1.0221224071571555e-6	0.003136987876077413
0.4536026669276417	1.0116598330167648e-6	0.0031369993947116814
0.4541152123140006	1.0011971540713205e-6	0.0031370109136057422
0.4546277577003595	9.907343703208227e-7	0.003137022432574854
0.45514030308671843	9.802714815432267e-7	0.0031370339516552104
0.45565284847307735	9.698084881826219e-7	0.0031370454708845585
0.4561653938594363	9.593453895728743e-7	0.0031370569904116685
0.4566779392457952	9.488821859360286e-7	0.0031370685099387785
0.4571904846321541	9.384188777161739e-7	0.003137080029726569
0.45770303001851304	9.279554646912658e-7	0.003137091549588522
0.45821557540487196	9.174919461951703e-7	0.0031371030696738522
0.4587281207912309	9.070283228940212e-7	0.0031371145899081743
0.4592406661775898	8.965645950098633e-7	0.0031371261102539627
0.4597532115639487	8.861007620986072e-7	0.003137137630823128
0.46026575695030764	8.75636824160253e-7	0.0031371491515037597
0.46077830233666656	8.651727811948007e-7	0.003137160672370909
0.4612908477230255	8.547086334242948e-7	0.0031371721933493024
0.4618033931093844	8.442443804046462e-7	0.0031371837145883763
0.4623159384957433	8.337800230240333e-7	0.0031371952359389166
0.46282848388210224	8.233155606163223e-7	0.0031372067573269824
0.46334102926846116	8.128509929594685e-7	0.003137218278938203
0.4638535746548201	8.023863202755166e-7	0.003137229800735719
0.464366120041179	7.919215430085558e-7	0.0031372413226447016
0.4648786654275379	7.814566604924522e-7	0.003137252844777283
0.46539121081389684	7.709916731712951e-7	0.003137264367058412
0.46590375620025576	7.605265808230399e-7	0.0031372758894141484
0.4664163015866147	7.500613836697312e-7	0.0031372874119928174
0.4669288469729736	7.395960812672797e-7	0.0031372989347953073
0.4674413923593325	7.291306742818193e-7	0.0031373104577092636
0.46795393774569144	7.186651622692608e-7	0.003137321980697827
0.46846648313205036	7.081995452296042e-7	0.0031373335038722416
0.4689790285184093	6.977338231628494e-7	0.0031373450272327297
0.4694915739047682	6.872679960689965e-7	0.0031373565508168166
0.4700041192911271	6.768020643921346e-7	0.0031373680744750665
0.47051666467748604	6.663360274661301e-7	0.0031373795983939967
0.47102921006384496	6.558698855130274e-7	0.003137391122312705
0.4715417554502039	6.454036387548712e-7	0.003137402646529175
0.4720543008365628	6.349372867475722e-7	0.0031374141707083414
0.4725668462229217	6.244708299352197e-7	0.0031374256952598767
0.47307939160928064	6.140042683178137e-7	0.003137437219811634
0.47359193699563956	6.035376016733096e-7	0.003137448744735094
0.4741044823819985	5.930708300017073e-7	0.003137460269658998
0.4746170277683574	5.82603953303007e-7	0.0031374717946195396
0.4751295731547163	5.72136971799253e-7	0.003137483319952894
0.47564211854107524	5.61669885268401e-7	0.003137494845360189
0.47615466392743416	5.512026937104508e-7	0.0031375063709166984
0.4766672093137931	5.407353969033579e-7	0.0031375178967705253
0.477179754700152	5.302679955132561e-7	0.0031375294226247963
0.4776923000865109	5.198004888740115e-7	0.003137540948627615
0.47820484547286984	5.093328774297134e-7	0.0031375524748169514
0.47871739085922876	4.988651609583172e-7	0.003137564001266302
0.4792299362455877	4.883973396818675e-7	0.0031375755277163186
0.4797424816319466	4.77929413156275e-7	0.0031375870544263496
0.4802550270183055	4.674613816035844e-7	0.0031375985812112095
0.48076757240466444	4.569932452458403e-7	0.00313761010821878
0.48128011779102337	4.465250036389534e-7	0.0031376216353387054
0.4817926631773823	4.3605665744905764e-7	0.0031376331626815634
0.4823052085637412	4.255882060100191e-7	0.003137644690061503
0.4828177539501001	4.1511964932183787e-7	0.0031376562177019007
0.48333029933645905	4.046509878286031e-7	0.0031376677454915125
0.48384284472281797	3.941822215303148e-7	0.003137679273429894
0.4843553901091769	3.8371335020492836e-7	0.003137690801554349
0.4848679354955358	3.732443736303992e-7	0.003137702329827574
0.4853804808818947	3.627752922508165e-7	0.003137713858175406
0.48589302626825365	3.523061058441357e-7	0.0031377253867093113
0.48640557165461257	3.4183681418831213e-7	0.0031377369154665935
0.4869181170409715	3.3136741750539045e-7	0.0031377484444472525
0.4874306624273304	3.2089791601741524e-7	0.0031377599733535266
0.48794320781368933	3.104283097243865e-7	0.003137771502594422
0.48845575320004825	2.9995859818221504e-7	0.0031377830320213906
0.48896829858640717	2.8948878139090084e-7	0.003137794561485885
0.4894808439727661	2.790188600165777e-7	0.0031378060911364525
0.489993389359125	2.6854883339311186e-7	0.0031378176209726494
0.49050593474548393	2.580787017425479e-7	0.0031378291510326672
0.49101848013184285	2.4760846506488576e-7	0.003137840681166626
0.49153102551820177	2.3713812358217012e-7	0.0031378522113751917
0.4920435709045607	2.2666767662826715e-7	0.003137863741770053
0.4925561162909196	2.1619712486931064e-7	0.0031378752724253722
0.49306866167727853	2.057264678612114e-7	0.003137886803192158
0.49358120706363745	1.9525570627010325e-7	0.0031378983341452393
0.49409375244999637	1.8478483920780775e-7	0.0031379098652468684
0.4946062978363553	1.7431386734045873e-7	0.003137921396535015
0.4951188432227142	1.6384279066805618e-7	0.0031379329279719315
0.49563138860907313	1.533716085244663e-7	0.003137944459483233
0.49614393399543205	1.4290032157582289e-7	0.0031379559911806076
0.49665647938179097	1.3242892937803674e-7	0.003137967522989671
0.4971690247681499	1.2195743237519707e-7	0.003137979055022111
0.4976815701545088	1.1148583034525927e-7	0.0031379905872406244
0.49819411554086773	1.0101412328822335e-7	0.0031380021196076857
0.49870666092722665	9.054231098204468e-8	0.0031380136520868795
0.4992192063135856	8.007039364876789e-8	0.0031380251847519247
0.4997317516999445	6.959837151043757e-8	0.0031380367176031543
0.5002442970863034	5.912624412296452e-8	0.0024051569916928583
0.5007568424726623	4.8654011486348736e-8	0.001226649082600284
0.5012693878590212	3.8181674044679426e-8	0.0006256153415498122
0.5017819332453801	2.8296496035196128e-8	0.00031909079496383885
0.502294478631739	1.995458176473619e-8	0.00016276234961287717
0.502807024018098	1.3515685237663888e-8	8.303151900967976e-5
0.5033195694044569	8.862079070581785e-9	4.236445318683835e-5
0.5038321147908158	5.659755997200477e-9	2.1619898473823618e-5
0.5043446601771747	3.5372693663049404e-9	1.10363749505904e-5
0.5048572055635336	2.1713191244998598e-9	5.6357357822722776e-6
0.5053697509498926	1.3127887665831395e-9	2.879119600285307e-6
0.5058822963362515	7.835294635327728e-10	1.4715989709035426e-6
0.5063948417226104	4.6247294882562073e-10	7.526216488917825e-7
0.5069073871089693	2.7034774419121277e-10	3.8517425360318214e-7
0.5074199324953282	1.5670675868051376e-10	1.9727021172144532e-7
0.5079324778816872	9.016054569599419e-11	1.0111334047824272e-7
0.5084450232680461	5.1532111911001266e-11	5.18670040250413e-8
0.508957568654405	2.928102205146388e-11	2.662266740394159e-8
0.5094701140407639	1.655064973959952e-11	1.3668868148464242e-8
0.5099826594271228	9.3111074406238e-12	7.014289704621035e-9
0.5104952048134818	5.2164939035037605e-12	3.591610786557453e-9
0.5110077501998407	2.911781926684398e-12	1.828966311734348e-9
0.5115202955861996	1.6200374375330284e-12	9.200283868082693e-10
0.5120328409725585	8.990586053414518e-13	4.507465511949249e-10
0.5125453863589174	4.980460488468452e-13	2.0815971168985925e-10
0.5130579317452764	2.757793993168889e-13	8.262346362641892e-11
0.5135704771316353	1.5298873279334657e-13	1.771527369243131e-11
0.5140830225179942	8.526512829121202e-14	1.566924368034961e-11
0.5145955679043531	4.796163466380676e-14	3.282674132520924e-11
0.515108113290712	2.7533531010703882e-14	4.142408638330153e-11
0.515620658677071	1.63202784619898e-14	4.5741410659161374e-11
0.5161332040634299	1.0103029524088925e-14	4.782563234329018e-11
0.5166457494497888	6.772360450213455e-15	4.860722935262629e-11
0.5171582948361477	4.884981308350689e-15	4.883049520287841e-11
0.5176708402225066	3.774758283725532e-15	4.871880676660112e-11
0.5181833856088656	3.3306690738754696e-15	4.8569925858998886e-11
0.5186959309952245	2.9976021664879227e-15	4.816047560751713e-11
0.5192084763815834	2.7755575615628914e-15	4.786271379231266e-11
0.5197210217679423	2.7755575615628914e-15	4.752775950578325e-11
0.5202335671543012	2.7755575615628914e-15	4.71556127479289e-11
0.5207461125406602	2.7755575615628914e-15	4.6783465990074546e-11
0.5212586579270191	2.7755575615628914e-15	4.6411319232220194e-11
0.521771203313378	2.6645352591003757e-15	4.603917247436584e-11
0.5222837486997369	2.6645352591003757e-15	4.566702571651149e-11
0.5227962940860958	2.55351295663786e-15	4.536926390130702e-11
0.5233088394724548	2.4424906541753444e-15	4.510880557972996e-11
0.5238213848588137	2.55351295663786e-15	4.4811154786827956e-11
0.5243339302451726	2.55351295663786e-15	4.458788893657584e-11
0.5248464756315315	2.6645352591003757e-15	4.417854970739654e-11
0.5253590210178904	2.55351295663786e-15	4.391798036351702e-11
0.5258715664042494	2.55351295663786e-15	4.36947145132649e-11
0.5263841117906083	2.3314683517128287e-15	4.3397063720362894e-11
0.5268966571769672	2.3314683517128287e-15	4.313660539878583e-11
0.5274092025633261	2.3314683517128287e-15	4.283895460588383e-11
0.527921747949685	2.220446049250313e-15	4.2578496284306766e-11
0.528434293336044	2.220446049250313e-15	4.2318037962729704e-11
0.5289468387224029	2.1094237467877974e-15	4.216915705512747e-11
0.5294593841087618	2.220446049250313e-15	4.205746861885018e-11
0.5299719294951207	2.220446049250313e-15	4.175970680364571e-11
0.5304844748814797	2.220446049250313e-15	4.157363342471854e-11
0.5309970202678386	2.3314683517128287e-15	4.135036757446642e-11
0.5315095656541975	2.3314683517128287e-15	4.11271017242143e-11
0.5320221110405564	2.3314683517128287e-15	4.094102834528712e-11
0.5325346564269153	2.3314683517128287e-15	4.079214743768489e-11
0.5330472018132743	2.220446049250313e-15	4.056888158743277e-11
0.5335597471996332	2.3314683517128287e-15	4.034561573718065e-11
0.5340722925859921	2.3314683517128287e-15	4.019673482957842e-11
0.534584837972351	2.220446049250313e-15	4.001066145065124e-11
0.5350973833587099	2.220446049250313e-15	3.989897301437395e-11
0.5356099287450689	2.220446049250313e-15	3.9712899635446774e-11
0.5361224741314278	2.1094237467877974e-15	3.95268262565196e-11
0.5366350195177867	2.1094237467877974e-15	3.934075287759242e-11
0.5371475649041456	2.1094237467877974e-15	3.919187196999019e-11
0.5376601102905045	2.1094237467877974e-15	3.90801835337129e-11
0.5381726556768635	2.1094237467877974e-15	3.893141364841313e-11
0.5386852010632224	2.1094237467877974e-15	3.8782643763113356e-11
0.5391977464495813	2.1094237467877974e-15	3.863376285551112e-11
0.5397102918359402	2.1094237467877974e-15	3.8522185441536294e-11
0.5402228372222991	2.220446049250313e-15	3.833611206260912e-11
0.540735382608658	2.220446049250313e-15	3.8187231155006884e-11
0.541247927995017	2.220446049250313e-15	3.800115777607971e-11
0.5417604733813759	2.220446049250313e-15	3.792677283342982e-11
0.5422730187677348	2.1094237467877974e-15	3.7815195419454994e-11
0.5427855641540937	2.1094237467877974e-15	3.7703618005480166e-11
0.5432981095404527	2.1094237467877974e-15	3.751754462655299e-11
0.5438106549268116	2.220446049250313e-15	3.7368663718950756e-11
0.5443232003131705	2.1094237467877974e-15	3.729427877630087e-11
0.5448357456995294	2.1094237467877974e-15	3.7108205397373695e-11
0.5453482910858883	1.9984014443252818e-15	3.6996627983398866e-11
0.5458608364722473	1.9984014443252818e-15	3.688505056942404e-11
0.5463733818586062	1.9984014443252818e-15	3.681066562677415e-11
0.5468859272449651	1.9984014443252818e-15	3.6699088212799325e-11
0.547398472631324	1.9984014443252818e-15	3.6587510798824496e-11
0.5479110180176829	1.887379141862766e-15	3.6438740913524725e-11
0.5484235634040419	1.9984014443252818e-15	3.636435597087484e-11
0.5489361087904008	1.9984014443252818e-15	3.625277855690001e-11
0.5494486541767597	1.9984014443252818e-15	3.610400867160024e-11
0.5499611995631186	1.9984014443252818e-15	3.6029623728950355e-11


==> input/psystem11jumpCPL_cplerror_4.dat <==
0.0	0.0	0.0
0.0005125453863589114	0.0	0.0015376361590766496
0.0010250907727178229	0.0	0.0023218306001968614
0.0015376361590767342	2.51454967958864e-9	0.002721765811840582
0.0020501815454356457	6.3618219581229596e-9	0.0029257280042458422
0.0025627269317945573	1.0286046903118518e-8	0.0030297448683398454
0.003075272318153469	1.362163759566215e-8	0.0030827908237029966
0.0035878177045123804	1.6173355987803006e-8	0.0031098424565729754
0.0041003630908712915	1.7995270162884935e-8	0.003123637337038465
0.004612908477230203	1.9234157599967716e-8	0.0031306712586904872
0.005125453863589115	2.004649957143556e-8	0.0031342568755596822
0.005637999249948026	2.056435377539856e-8	0.003136083570349557
0.006150544636306938	2.0887134910552163e-8	0.0031370129347700892
0.006663090022665849	2.1084661572245977e-8	0.0031374844230720456
0.007175635409024761	2.1203699684946287e-8	0.003137722209541227
0.007688180795383672	2.127450882127846e-8	0.0031378406724229535
0.008200726181742583	2.1316156839645828e-8	0.0031378981848004805
0.008713271568101495	2.134040943957416e-8	0.0031379245475358086
0.009225816954460406	2.135440424488877e-8	0.0031379349810045642
0.009738362340819318	2.1362408952896317e-8	0.0031379372627264868
0.01025090772717823	2.1366945768264145e-8	0.003137935369444733
0.01076345311353714	2.136949017739198e-8	0.0031379313358301797
0.011275998499896052	2.137089727405339e-8	0.0031379262038750966
0.011788543886254964	2.1371658887048284e-8	0.0031379205076207395
0.012301089272613875	2.1372056568935704e-8	0.003137914521215146
0.012813634658972787	2.1372249525697384e-8	0.003137908385267396
0.013326180045331698	2.1372327907442923e-8	0.0031379021722410805
0.01383872543169061	2.1372342562386848e-8	0.003137895919540723
0.014351270818049522	2.1372321690193985e-8	0.0031378896461469186
0.014863816204408433	2.1372281500120494e-8	0.00313788336210874
0.015376361590767345	2.137223042986136e-8	0.003137877072599382
0.015888906977126256	2.1372173364397895e-8	0.003137870780410612
0.016401452363485166	2.1372112968265355e-8	0.003137864486807418
0.016913997749844076	2.1372050795775976e-8	0.003137858192422849
0.017426543136202986	2.1371987735108178e-8	0.003137851897665911
0.017939088522561895	2.137192423035117e-8	0.003137845602834366
0.018451633908920805	2.1371860059460346e-8	0.003137839308003043
0.018964179295279715	2.1371795888569523e-8	0.003137833013060032
0.019476724681638625	2.13717317176787e-8	0.003137826718303094
0.019989270067997535	2.1371667546787876e-8	0.0031378204236580665
0.020501815454356444	2.1371603153852448e-8	0.0031378141289011285
0.021014360840715354	2.1371538982961624e-8	0.0031378078342929605
0.021526906227074264	2.1371474590026196e-8	0.003137801539870866
0.022039451613433174	2.1371410641179978e-8	0.003137795245337305
0.022551996999792084	2.1371346026199944e-8	0.003137788950989817
0.023064542386150994	2.137128185530912e-8	0.0031377826567164924
0.023577087772509903	2.1371217462373693e-8	0.003137776362480693
0.024089633158868813	2.137115329148287e-8	0.003137770068244672
0.024602178545227723	2.137108889854744e-8	0.0031377637742320275
0.025114723931586633	2.1371024727656618e-8	0.0031377574802569086
0.025627269317945543	2.1370960556765795e-8	0.003137751186244264
0.026139814704304452	2.1370896163830366e-8	0.003137744892417915
0.026652360090663362	2.1370831992939543e-8	0.003137738598665729
0.027164905477022272	2.1370767600004115e-8	0.003137732304913765
0.027677450863381182	2.1370703207068686e-8	0.003137726011310571
0.02818999624974009	2.1370638814133258e-8	0.003137719717632992
0.028702541636099	2.137057442119783e-8	0.0031377134241041826
0.02921508702245791	2.1370510250307007e-8	0.0031377071307243654
0.02972763240881682	2.1370446079416183e-8	0.0031377008373816295
0.03024017779517573	2.137038190852536e-8	0.0031376945439645088
0.03075272318153464	2.1370317737634537e-8	0.0031376882507336834
0.03126526856789355	2.1370253344699108e-8	0.003137681957577243
0.031777813954252464	2.1370189173808285e-8	0.003137675664457884
0.03229035934061138	2.1370124780872857e-8	0.003137669371487295
0.03280290472697029	2.1370060609982033e-8	0.0031376630785540094
0.033315450113329204	2.1369996217046605e-8	0.003137656785695331
0.03382799549968812	2.1369932046155782e-8	0.0031376504927620452
0.03434054088604703	2.1369867653220354e-8	0.0031376441999775295
0.03485308627240594	2.136980348232953e-8	0.003137637907342228
0.03536563165876486	2.1369739089394102e-8	0.003137631614632097
0.03587817704512377	2.1369674696458674e-8	0.0031376253220709582
0.03639072243148268	2.136961052556785e-8	0.003137619029696115
0.0369032678178416	2.1369546354677027e-8	0.0031376127372468865
0.03741581320420051	2.1369481739696994e-8	0.003137606444871821
0.03792835859055942	2.1369417790850775e-8	0.0031376001524223707
0.038440903976918336	2.1369353619959952e-8	0.0031375938603079856
0.03895344936327725	2.136928900497992e-8	0.0031375875681192156
0.03946599474963616	2.1369224834089096e-8	0.0031375812760048305
0.039978540135995076	2.1369160885242877e-8	0.0031375749839648304
0.04049108552235399	2.136909649230745e-8	0.0031375686919248302
0.0410036309087129	2.1369032321416626e-8	0.0031375623999965185
0.041516176295071816	2.1368967928481197e-8	0.0031375561082169767
0.04202872168143073	2.1368903757590374e-8	0.003137549816437435
0.04254126706778964	2.1368839364654946e-8	0.003137543524806663
0.043053812454148556	2.1368775193764122e-8	0.003137537233101728
0.04356635784050747	2.13687110228733e-8	0.003137530941545341
0.04407890322686638	2.1368646851982476e-8	0.0031375246499891762
0.044591448613225296	2.1368582459047047e-8	0.0031375183585446997
0.04510399399958421	2.1368518288156224e-8	0.0031375120672119117
0.04561653938594312	2.13684541172654e-8	0.003137505775916427
0.046129084772302036	2.1368389724329973e-8	0.0031374994846207205
0.04664163015866095	2.136832555343915e-8	0.003137493193399399
0.04715417554501986	2.1368261382548326e-8	0.003137486902327069
0.047666720931378775	2.1368196989612898e-8	0.003137480611217436
0.04817926631773769	2.136813259667747e-8	0.003137474320219713
0.0486918117040966	2.1368068425786646e-8	0.003137468029370538
0.049204357090455515	2.1368004254895823e-8	0.003137461738410119
0.04971690247681443	2.1367939861960394e-8	0.003137455447635329
0.05022944786317334	2.136787569106957e-8	0.003137449156860983
0.050741993249532255	2.1367811298134143e-8	0.003137442866234963
0.05125453863589117	2.136774712724332e-8	0.0031374365756466904
0.05176708402225008	2.1367682956352496e-8	0.003137430285132581
0.052279629408608995	2.1367618785461673e-8	0.0031374239945813898
0.05279217479496791	2.136755461457085e-8	0.003137417704141665
0.05330472018132682	2.136749022163542e-8	0.0031374114137765474
0.053817265567685735	2.1367426050744598e-8	0.0031374051234858147
0.05432981095404465	2.1367361879853775e-8	0.0031373988332321634
0.05484235634040356	2.136729770896295e-8	0.003137392543127726
0.055354901726762475	2.1367233760116733e-8	0.0031373862530974517
0.05586744711312139	2.1367169367181305e-8	0.003137379962955711
0.0563799924994803	2.1367104974245876e-8	0.003137373673036903
0.056892537885839214	2.1367040581310448e-8	0.0031373673833046123
0.05740508327219813	2.1366976410419625e-8	0.0031373610933858043
0.05791762865855704	2.13669122395288e-8	0.0031373548035416032
0.058430174044915954	2.1366847846593373e-8	0.003137348513846394
0.05894271943127487	2.1366783453657945e-8	0.003137342224150963
0.05945526481763378	2.136671928276712e-8	0.0031373359346045238
0.059967810203992694	2.1366655111876298e-8	0.0031373296450583066
0.06048035559035161	2.136659116303008e-8	0.003137323355549171
0.06099290097671052	2.136652677009465e-8	0.003137317066188805
0.061505446363069434	2.1366462599203828e-8	0.0031373107769401276
0.06201799174942835	2.13663982062684e-8	0.0031373044876541467
0.06253053713578725	2.1366334035377577e-8	0.003137298198442773
0.06304308252214616	2.1366269864486753e-8	0.003137291909305784
0.06355562790850507	2.136620569359593e-8	0.0031372856202802613
0.06406817329486397	2.1366141300660502e-8	0.0031372793312549607
0.06458071868122288	2.1366077129769678e-8	0.003137273042303823
0.06509326406758179	2.1366012958878855e-8	0.0031372667534272924
0.06560580945394069	2.136594878798803e-8	0.003137260464550984
0.0661183548402996	2.1365884617097208e-8	0.003137254175897608
0.0666309002266585	2.1365820446206385e-8	0.0031372478871700693
0.06714344561301741	2.1365756053270957e-8	0.003137241598553997
0.06765599099937632	2.1365692104424738e-8	0.00313723530997545
0.06816853638573522	2.1365627933533915e-8	0.0031372290215081478
0.06868108177209413	2.136556376264309e-8	0.003137222733078149
0.06919362715845304	2.1365499369707663e-8	0.003137216444573987
0.06970617254481194	2.136543519881684e-8	0.0031372101564046684
0.07021871793117085	2.1365371027926017e-8	0.003137203868160743
0.07073126331752976	2.136530663499059e-8	0.0031371975799916463
0.07124380870388866	2.1365242464099765e-8	0.003137191291859409
0.07175635409024757	2.1365178071164337e-8	0.003137185003801779
0.07226889947660647	2.136511412231812e-8	0.0031371787158558373
0.07278144486296538	2.1365049951427295e-8	0.003137172427872592
0.07329399024932429	2.1364985780536472e-8	0.0031371661399264283
0.0738065356356832	2.136492160964565e-8	0.0031371598522038635
0.0743190810220421	2.1364857438754825e-8	0.0031371535644810766
0.074831626408401	2.1364793267864002e-8	0.0031371472767955932
0.07534417179475991	2.1364728874928574e-8	0.003137140989184495
0.07585671718111882	2.136466470403775e-8	0.0031371347016480033
0.07636926256747772	2.1364600533146927e-8	0.0031371284141483713
0.07688180795383663	2.1364536362256104e-8	0.0031371221267606497
0.07739435334019554	2.136447219136528e-8	0.003137115839372928
0.07790689872655444	2.1364408020474457e-8	0.00313710955217128
0.07841944411291335	2.136434362753903e-8	0.0031371032649323283
0.07893198949927226	2.1364279456648205e-8	0.003137096977805287
0.07944453488563116	2.1364215507801987e-8	0.0031370906906407203
0.07995708027199007	2.1364151336911164e-8	0.0031370844035507606
0.08046962565834898	2.1364086943975735e-8	0.0031370781166839556
0.08098217104470788	2.1364022773084912e-8	0.0031370718297054623
0.08149471643106679	2.1363958380149484e-8	0.003137065542950346
0.0820072618174257	2.136389420925866e-8	0.003137059256083541
0.0825198072037846	2.1363830260412442e-8	0.0031370529694030314
0.08303235259014351	2.1363765867477014e-8	0.003137046682647915
0.08354489797650241	2.136370169658619e-8	0.0031370403961534787
0.08405744336286132	2.1363637525695367e-8	0.0031370341095846577
0.08456998874922023	2.1363573354804544e-8	0.003137027823201688
0.08508253413557913	2.136350918391372e-8	0.0031370215368189402
0.08559507952193804	2.1363445013022897e-8	0.003137015250473052
0.08610762490829695	2.1363380842132074e-8	0.0031370089641646892
0.08662017029465585	2.136331667124125e-8	0.0031370026779307114
0.08713271568101476	2.1363252500350427e-8	0.003136996391733815
0.08764526106737366	2.1363188329459604e-8	0.003136990105648829
0.08815780645373257	2.136312415856878e-8	0.0031369838196009248
0.08867035184009148	2.1363059987677957e-8	0.0031369775336274053
0.08918289722645038	2.1362995816787134e-8	0.003136971247839737
0.08969544261280929	2.136293164589631e-8	0.0031369649620152096
0.0902079879991682	2.1362867697050092e-8	0.0031369586763023705
0.0907205333855271	2.136280352615927e-8	0.0031369523905893093
0.09123307877188601	2.136273913322384e-8	0.003136946104950633
0.09174562415824492	2.1362674962333017e-8	0.0031369398193494824
0.09225816954460382	2.1362610791442194e-8	0.0031369335338224946
0.09277071493096273	2.136254662055137e-8	0.003136927248370336
0.09328326031732163	2.1362482449660547e-8	0.003136920962992118
0.09379580570368054	2.136241850081433e-8	0.003136914677688507
0.09430835109003945	2.1362354329923505e-8	0.003136908392459281
0.09482089647639835	2.1362289936988077e-8	0.00313690210715567
0.09533344186275726	2.1362225766097254e-8	0.0031368958220381327
0.09584598724911617	2.136216159520643e-8	0.0031368895369581207
0.09635853263547507	2.1362097424315607e-8	0.0031368832519522716
0.09687107802183398	2.1362033253424784e-8	0.0031368769670208074
0.09738362340819288	2.1361969304578565e-8	0.0031368706821264247
0.09789616879455179	2.1361905133687742e-8	0.003136864397306649
0.0984087141809107	2.136184096279692e-8	0.0031368581125614803
0.0989212595672696	2.1361776791906095e-8	0.003136851827927778
0.09943380495362851	2.1361712398970667e-8	0.0031368455433682385
0.09994635033998742	2.136164845012445e-8	0.003136839258734536
0.10045889572634632	2.1361584279233625e-8	0.0031368329742125223
0.10097144111270523	2.1361520108342802e-8	0.003136826689727812
0.10148398649906414	2.1361456159496583e-8	0.003136820405354568
0.10199653188542304	2.136139198860576e-8	0.0031368141210190714
0.10250907727178195	2.1361327817714937e-8	0.003136807836831901
0.10302162265814085	2.1361263646824113e-8	0.003136801552570345
0.10353416804449976	2.1361199253888685e-8	0.003136795268494863
0.10404671343085867	2.1361135082997862e-8	0.0031367889844566843
0.10455925881721757	2.1361071134151643e-8	0.0031367827004931126
0.10507180420357648	2.136100696326082e-8	0.003136776416529541
0.10558434958993539	2.1360943014414602e-8	0.003136770132640132
0.10609689497629429	2.1360878621479173e-8	0.0031367638488255523
0.1066094403626532	2.136081445058835e-8	0.0031367575650851354
0.1071219857490121	2.1360750279697527e-8	0.0031367512813818
0.10763453113537101	2.136068633085131e-8	0.0031367449977532935
0.10814707652172992	2.1360622159960485e-8	0.0031367387142360315
0.10865962190808882	2.1360557989069662e-8	0.0031367324307189914
0.10917216729444773	2.136049381817884e-8	0.0031367261473507213
0.10968471268080664	2.136042986933262e-8	0.0031367198639080662
0.11019725806716554	2.1360365476397192e-8	0.003136713580614403
0.11070980345352445	2.1360301527550973e-8	0.003136707297395125
0.11122234883988336	2.136023735666015e-8	0.0031367010142502316
0.11173489422624226	2.1360172963724722e-8	0.0031366947311053384
0.11224743961260117	2.1360109014878503e-8	0.0031366884480719115
0.11275998499896007	2.136004484398768e-8	0.003136682165150173
0.11327253038531898	2.135998089514146e-8	0.003136675882191353
0.11378507577167789	2.1359916502206033e-8	0.0031366695993439997
0.1142976211580368	2.1359852553359815e-8	0.0031366633165341717
0.1148101665443957	2.135978838246899e-8	0.003136657033724344
0.1153227119307546	2.1359724211578168e-8	0.003136650751100367
0.11583525731711351	2.135966026273195e-8	0.0031366444685509975
0.11634780270347242	2.1359596091841127e-8	0.003136638186075791
0.11686034808983133	2.1359531698905698e-8	0.003136631903526421
0.11737289347619023	2.1359467528014875e-8	0.003136625621088518
0.11788543886254914	2.1359403579168657e-8	0.0031366193387254437
0.11839798424890804	2.1359339630322438e-8	0.0031366130564365324
0.11891052963526695	2.135927568147622e-8	0.003136606774222006
0.11942307502162586	2.1359211510585396e-8	0.003136600492044561
0.11993562040798476	2.1359147117649968e-8	0.0031365942099044197
0.12044816579434367	2.135908316880375e-8	0.0031365879279503517
0.12096071118070258	2.135901921995753e-8	0.0031365816458848172
0.12147325656706148	2.1358954827022103e-8	0.0031365753639682747
0.12198580195342039	2.1358890878175885e-8	0.0031365690821631986
0.1224983473397793	2.1358826485240456e-8	0.0031365628003581225
0.1230108927261382	2.1358762314349633e-8	0.0031365565186274313
0.12352343811249711	2.1358698365503415e-8	0.003136550236970903
0.12403598349885601	2.135863419461259e-8	0.0031365439553519003
0.12454852888521492	2.1358570023721768e-8	0.003136537673918971
0.12506107427157384	2.135850607487555e-8	0.0031365313924116567
0.12557361965793276	2.1358441903984726e-8	0.003136525111016031
0.12608616504429168	2.1358377955138508e-8	0.0031365188295831015
0.1265987104306506	2.1358313784247684e-8	0.003136512548299164
0.12711125581700952	2.1358249835401466e-8	0.003136506267126915
0.12762380120336844	2.1358185442466038e-8	0.003136499986029051
0.12813634658972736	2.135812149361982e-8	0.0031364937049684904
0.12864889197608628	2.1358057322728996e-8	0.0031364874239450113
0.1291614373624452	2.1357993373882778e-8	0.0031364811429588357
0.12967398274880412	2.1357929202991954e-8	0.00313647486197266
0.13018652813516304	2.135786503210113e-8	0.003136468581098173
0.13069907352152196	2.1357800861210308e-8	0.0031364623003724557
0.13121161890788088	2.1357736690319484e-8	0.0031364560195723534
0.1317241642942398	2.135767251942866e-8	0.0031364497390327095
0.13223670968059872	2.1357608570582443e-8	0.0031364434584930656
0.13274925506695764	2.1357544621736224e-8	0.0031364371779163402
0.13326180045331656	2.13574804508454e-8	0.003136430897414
0.13377434583967548	2.1357416501999182e-8	0.0031364246169858223
0.1342868912260344	2.1357352553152964e-8	0.0031364183367068588
0.13479943661239333	2.135728838226214e-8	0.003136412056427673
0.13531198199875225	2.1357224211371317e-8	0.003136405776260176
0.13582452738511117	2.1357160040480494e-8	0.003136399496092679
0.13633707277147009	2.1357096091634276e-8	0.00313639321603687
0.136849618157829	2.1357031920743452e-8	0.00313638693594398
0.13736216354418793	2.1356967971897234e-8	0.003136380656036941
0.13787470893054685	2.135690380100641e-8	0.003136374376092821
0.13838725431690577	2.1356839630115587e-8	0.0031363680962230855
0.1388997997032647	2.1356775459224764e-8	0.003136361816502342
0.1394123450896236	2.135671128833394e-8	0.00313635553681868
0.13992489047598253	2.1356647117443117e-8	0.003136349257209625
0.14043743586234145	2.13565831685969e-8	0.0031363429775259632
0.14094998124870037	2.1356518997706075e-8	0.0031363366981027596
0.1414625266350593	2.1356455270904462e-8	0.0031363304185680896
0.1419750720214182	2.135639110001364e-8	0.0031363241391824115
0.14248761740777713	2.1356326929122815e-8	0.003136317859833593
0.14300016279413605	2.1356262980276597e-8	0.003136311580633988
0.14351270818049497	2.1356198809385774e-8	0.0031363053014341613
0.1440252535668539	2.1356134860539555e-8	0.003136299022346023
0.1445377989532128	2.1356070689648732e-8	0.0031362927432581067
0.14505034433957173	2.1356006740802513e-8	0.0031362864642814348
0.14556288972593065	2.135594256991169e-8	0.0031362801853422884
0.14607543511228957	2.135587862106547e-8	0.0031362739064400014
0.1465879804986485	2.1355814450174648e-8	0.00313626762757524
0.1471005258850074	2.1355750279283825e-8	0.0031362613488592483
0.14761307127136633	2.1355686108393e-8	0.0031362550702176417
0.14812561665772525	2.1355622159546783e-8	0.003136248791576035
0.14863816204408417	2.1355558210700565e-8	0.003136242512971954
0.1491507074304431	2.135549403980974e-8	0.003136236234442036
0.149663252816802	2.1355429868918918e-8	0.003136229955875036
0.15017579820316093	2.13553659200727e-8	0.003136223677568495
0.15068834358951985	2.1355301749181876e-8	0.003136217399299257
0.15120088897587877	2.1355237800335658e-8	0.0031362111210668786
0.1517134343622377	2.135517385148944e-8	0.0031362048428349443
0.1522259797485966	2.135510990264322e-8	0.003136198564677173
0.15273852513495553	2.1355045731752398e-8	0.0031361922866683933
0.15325107052131445	2.1354981560861575e-8	0.0031361860086223103
0.15376361590767337	2.135491783405996e-8	0.0031361797307252193
0.1542761612940323	2.1354853441124533e-8	0.003136173452828128
0.1547887066803912	2.1354789492278314e-8	0.003136167175079807
0.15530125206675013	2.1354725543432096e-8	0.003136160897257101
0.15581379745310905	2.1354661594585878e-8	0.0031361546195090018
0.15632634283946797	2.1354597423695054e-8	0.0031361483419838354
0.1568388882258269	2.135453325280423e-8	0.0031361420644218096
0.15735143361218581	2.1354469303958012e-8	0.0031361357868968653
0.15786397899854474	2.135440513306719e-8	0.0031361295094087804
0.15837652438490366	2.135434118422097e-8	0.0031361232320699095
0.15888906977126258	2.1354277235374752e-8	0.003136116954768342
0.1594016151576215	2.135421306448393e-8	0.003136110677504078
0.15991416054398042	2.135414911563771e-8	0.0031361044003512806
0.16042670593033934	2.1354085166791492e-8	0.003136098123198261
0.16093925131669826	2.1354021217945274e-8	0.003136091846082767
0.16145179670305718	2.135395704705445e-8	0.0031360855690789613
0.1619643420894161	2.1353892876163627e-8	0.003136079292186622
0.16247688747577502	2.1353828705272804e-8	0.0031360730153318084
0.16298943286213394	2.1353764756426585e-8	0.0031360667385511576
0.16350197824849286	2.1353700585535762e-8	0.0031360604618451138
0.16401452363485178	2.1353636636689544e-8	0.0031360541851017665
0.1645270690212107	2.1353572687843325e-8	0.0031360479085444926
0.16503961440756962	2.1353508516952502e-8	0.00313604163187553
0.16555215979392854	2.1353444568106283e-8	0.0031360353553553377
0.16606470518028746	2.1353380619260065e-8	0.003136029078872671
0.16657725056664638	2.1353316448369242e-8	0.003136022802650018
0.1670897959530053	2.135325227747842e-8	0.003136016526465113
0.16760234133936422	2.1353188550676805e-8	0.003136010250131216
0.16811488672572314	2.1353124601830586e-8	0.0031360039739460888
0.16862743211208206	2.1353060430939763e-8	0.0031359976979097315
0.16913997749844098	2.1352996482093545e-8	0.0031359914217246043
0.1696525228847999	2.135293231120272e-8	0.0031359851457255505
0.17016506827115882	2.1352868362356503e-8	0.003135978869763578
0.17067761365751774	2.1352804413510285e-8	0.003135972594025205
0.17119015904387666	2.135274024261946e-8	0.003135966318174921
0.17170270443023558	2.1352676071728638e-8	0.0031359600423619405
0.1722152498165945	2.135261212288242e-8	0.00313595376669773
0.17272779520295342	2.13525481740362e-8	0.0031359474911081264
0.17324034058931234	2.1352484225189983e-8	0.0031359412155558264
0.17375288597567126	2.1352420276343764e-8	0.00313593494004083
0.17426543136203018	2.135235610545294e-8	0.003135928664599996
0.1747779767483891	2.1352291934562118e-8	0.0031359223892337695
0.17529052213474802	2.13522279857159e-8	0.0031359161139417058
0.17580306752110694	2.135216403686968e-8	0.003135909838724471
0.17631561290746586	2.1352099865978857e-8	0.003135903563581399
0.17682815829382478	2.135203591713264e-8	0.0031358972885129344
0.1773407036801837	2.1351971746241816e-8	0.0031358910133698625
0.17785324906654262	2.1351907797395597e-8	0.0031358847383757826
0.17836579445290154	2.135184384854938e-8	0.0031358784635304726
0.17887833983926046	2.1351780121747765e-8	0.003135872188722466
0.17939088522561938	2.1351715950856942e-8	0.0031358659139144596
0.1799034306119783	2.1351652002010724e-8	0.00313585963918106
0.18041597599833722	2.1351588053164505e-8	0.0031358533644472164
0.18092852138469614	2.1351524104318287e-8	0.0031358470898255053
0.18144106677105507	2.1351459933427464e-8	0.003135840815277957
0.18195361215741399	2.135139620662585e-8	0.003135834540879401
0.1824661575437729	2.135133225777963e-8	0.0031358282664806225
0.18297870293013183	2.1351268086888808e-8	0.003135821992156451
0.18349124831649075	2.135120413804259e-8	0.0031358157177949764
0.18400379370284967	2.135114018919637e-8	0.0031358094435824935
0.1845163390892086	2.1351076240350153e-8	0.0031358031694446176
0.1850288844755675	2.135101206945933e-8	0.0031357968953809046
0.18554142986192643	2.1350947898568506e-8	0.0031357906212425846
0.18605397524828535	2.1350883949722288e-8	0.0031357843473276414
0.18656652063464427	2.135082000087607e-8	0.0031357780734131424
0.1870790660210032	2.1350755829985246e-8	0.0031357717995355028
0.1875916114073621	2.1350691881139028e-8	0.003135765525732248
0.18810415679372103	2.1350628154337414e-8	0.0031357592520036004
0.18861670218007995	2.1350564205491196e-8	0.003135752978386641
0.18912924756643887	2.1350500256644978e-8	0.003135746704695075
0.1896417929527978	2.1350436085754154e-8	0.0031357404312268855
0.1901543383391567	2.135037191486333e-8	0.0031357341577213926
0.19066688372551563	2.1350307966017112e-8	0.003135727884327588
0.19117942911187455	2.1350244017170894e-8	0.0031357216110083908
0.19169197449823347	2.135018029036928e-8	0.0031357153377638003
0.1922045198845924	2.1350116119478457e-8	0.0031357090645560692
0.1927170652709513	2.135005217063224e-8	0.003135702791348338
0.19322961065731023	2.134998822178602e-8	0.003135696518140829
0.19374215604366915	2.1349924272939802e-8	0.0031356902451935564
0.19425470143002807	2.134986010204898e-8	0.0031356839721718988
0.194767246816387	2.134979615320276e-8	0.003135677699299233
0.1952797922027459	2.1349731982311937e-8	0.0031356714264638708
0.19579233758910483	2.134966803346572e-8	0.0031356651537026714
0.19630488297546375	2.1349604306664105e-8	0.003135658881016079
0.19681742836182267	2.1349540357817887e-8	0.003135652608292183
0.1973299737481816	2.1349476408971668e-8	0.0031356463356426723
0.1978425191345405	2.134941246012545e-8	0.0031356400630677683
0.19835506452089943	2.134934851127923e-8	0.0031356337907162413
0.19886760990725835	2.1349284340388408e-8	0.0031356275182528037
0.19938015529361727	2.1349220613586795e-8	0.003135621245938136
0.1998927006799762	2.1349156664740576e-8	0.0031356149736980754
0.2004052460663351	2.1349092271805148e-8	0.0019198705024530138
0.20091779145269403	2.134902832295893e-8	0.0009779397887856867
0.20143033683905295	1.9359255531981034e-8	0.0004977830493526625
0.20194288222541187	1.5788109264391892e-8	0.00025319815259639
0.2024554276117708	1.1877797856385541e-8	0.00012870097373340883
0.20296797299812971	8.41884406632687e-9	6.537565880027074e-5
0.20348051838448863	5.7051279256370435e-9	3.318784737205149e-5
0.20399306377084755	3.734143216860275e-9	1.6838002832919585e-5
0.20450560915720647	2.3776582924739387e-9	8.538359417054053e-6
0.2050181545435654	1.480489064675794e-9	4.327718268193337e-6
0.20553069992992432	9.049923033188634e-10	2.1926911795144832e-6
0.20604324531628324	5.446967321631746e-10	1.1106287467477216e-6
0.20655579070264216	3.235463008621764e-10	5.624439702867079e-7
0.20706833608900108	1.9001311635236107e-10	2.848156301915594e-7
0.20758088147536	1.1049361425818915e-10	1.4424194194617712e-7
0.20809342686171892	6.36968255918191e-11	7.307226845831849e-8
0.20860597224807784	3.643862989122226e-11	3.7040220002282354e-8
0.20911851763443676	2.070299487400007e-11	1.8795249134839764e-8
0.20963106302079568	1.1690426404697973e-11	9.553982716070664e-9
0.2101436084071546	6.5645267000036256e-12	4.870990721883572e-9
0.21065615379351352	3.667510739546742e-12	2.4964823541751002e-9
0.21116869917987244	2.0392576516314875e-12	1.291251772173041e-9
0.21168124456623136	1.1290968160437842e-12	6.788296591508924e-10
0.21219378995259028	6.223910276048628e-13	3.6712921591686154e-10
0.2127063353389492	3.417266469796232e-13	2.0794788113676077e-10
0.21321888072530812	1.8673951274195133e-13	1.2644019165009013e-10
0.21373142611166704	1.0147438445073931e-13	8.453282518416927e-11
0.21424397149802596	5.484501741648273e-14	6.27973228972678e-11
0.21475651688438488	2.930988785010413e-14	5.137157366164047e-11
0.2152690622707438	1.532107773982716e-14	4.51934045742064e-11
0.21578160765710272	7.771561172376096e-15	4.176925472165749e-11
0.21629415304346164	3.774758283725532e-15	3.9796832496108436e-11
0.21680669842982056	1.5543122344752192e-15	3.853140029264068e-11
0.21731924381617948	4.440892098500626e-16	3.763811484702728e-11
0.2178317892025384	2.220446049250313e-16	3.689359928671365e-11
0.21834433458889732	6.661338147750939e-16	3.63351571053272e-11
0.21885687997525624	8.881784197001252e-16	3.588862540482296e-11
0.21936942536161516	1.1102230246251565e-15	3.544209370431872e-11
0.21988197074797408	1.1102230246251565e-15	3.5069724901859445e-11
0.220394516134333	1.1102230246251565e-15	3.469780018861002e-11
0.22090706152069192	8.881784197001252e-16	3.4288127892523335e-11
0.22141960690705084	8.881784197001252e-16	3.395328462829639e-11
0.22193215229340976	8.881784197001252e-16	3.3506530883187224e-11
0.22244469767976868	6.661338147750939e-16	3.317146557435535e-11
0.2229572430661276	6.661338147750939e-16	3.294808870180077e-11
0.22346978845248652	8.881784197001252e-16	3.26130233929689e-11
0.22398233383884544	1.1102230246251565e-15	3.238964652041432e-11
0.22449487922520436	1.1102230246251565e-15	3.216649169246466e-11
0.22500742461156328	1.1102230246251565e-15	3.179434493461031e-11
0.2255199699979222	1.1102230246251565e-15	3.153366456842832e-11
0.22603251538428112	8.881784197001252e-16	3.127320624685126e-11
0.22654506077064004	8.881784197001252e-16	3.10500514189016e-11
0.22705760615699896	1.1102230246251565e-15	3.086397803997443e-11
0.22757015154335788	8.881784197001252e-16	3.060329767379244e-11
0.2280826969297168	8.881784197001252e-16	3.034283935221538e-11
0.22859524231607573	8.881784197001252e-16	3.01567659732882e-11
0.22910778770243465	6.661338147750939e-16	2.99704705497561e-11
0.22962033308879357	8.881784197001252e-16	2.9672708734551634e-11
0.23013287847515249	6.661338147750939e-16	2.956124234287927e-11
0.2306454238615114	6.661338147750939e-16	2.9263258483069876e-11
0.23115796924787033	6.661338147750939e-16	2.9114488597770105e-11
0.23167051463422925	6.661338147750939e-16	2.892841521884293e-11
0.23218306002058817	6.661338147750939e-16	2.8742341839915753e-11
0.2326956054069471	8.881784197001252e-16	2.8593571954615982e-11
0.233208150793306	8.881784197001252e-16	2.8444580024711286e-11
0.23372069617966493	6.661338147750939e-16	2.825850664578411e-11
0.23423324156602385	6.661338147750939e-16	2.8072433266856933e-11
0.23474578695238277	6.661338147750939e-16	2.7923441336952237e-11
0.2352583323387417	6.661338147750939e-16	2.777489349625739e-11
0.2357708777251006	6.661338147750939e-16	2.7551294579097885e-11
0.23628342311145953	6.661338147750939e-16	2.740274673840304e-11
0.23679596849781845	8.881784197001252e-16	2.7291058302125748e-11
0.23730851388417737	8.881784197001252e-16	2.7142066372221052e-11
0.2378210592705363	8.881784197001252e-16	2.6993074442316356e-11
0.2383336046568952	8.881784197001252e-16	2.6881386006039065e-11
0.23884615004325413	8.881784197001252e-16	2.673239407613437e-11
0.23935869542961305	8.881784197001252e-16	2.6509239248184713e-11
0.23987124081597197	8.881784197001252e-16	2.6360247318280017e-11
0.2403837862023309	6.661338147750939e-16	2.6248558882002726e-11
0.2408963315886898	6.661338147750939e-16	2.6136870445725435e-11
0.24140887697504873	6.661338147750939e-16	2.598832260503059e-11
0.24192142236140765	6.661338147750939e-16	2.58766341687533e-11
0.24243396774776657	8.881784197001252e-16	2.5802027181498488e-11
0.2429465131341255	6.661338147750939e-16	2.55413468153165e-11
0.2434590585204844	6.661338147750939e-16	2.5578650308943907e-11
0.24397160390684333	6.661338147750939e-16	2.5429880423644136e-11
0.24448414929320225	8.881784197001252e-16	2.535549548099425e-11
0.24499669467956117	6.661338147750939e-16	2.516920005746215e-11
0.2455092400659201	8.881784197001252e-16	2.5057733665789783e-11
0.246021785452279	8.881784197001252e-16	2.4983348723139898e-11
0.24653433083863793	6.661338147750939e-16	2.4908963780490012e-11
0.24704687622499685	6.661338147750939e-16	2.479727534421272e-11
0.24755942161135577	6.661338147750939e-16	2.468558690793543e-11
0.2480719669977147	6.661338147750939e-16	2.457389847165814e-11
0.2485845123840736	6.661338147750939e-16	2.442512858635837e-11
0.24909705777043253	8.881784197001252e-16	2.4350743643708483e-11
0.24960960315679145	8.881784197001252e-16	2.4313440150081078e-11
0.25012214854315035	6.661338147750939e-16	2.4164670264781307e-11
0.25063469392950927	6.661338147750939e-16	2.4090285322131422e-11
0.2511472393158682	6.661338147750939e-16	2.3941293392226726e-11
0.2516597847022271	4.440892098500626e-16	2.3941293392226726e-11
0.252172330088586	6.661338147750939e-16	2.379274555153188e-11
0.25268487547494495	4.440892098500626e-16	2.3755442057904474e-11
0.25319742086130387	6.661338147750939e-16	2.3606672172604704e-11
0.2537099662476628	8.881784197001252e-16	2.3457902287304933e-11
0.2542225116340217	8.881784197001252e-16	2.3383517344655047e-11
0.25473505702038063	6.661338147750939e-16	2.3308910357400237e-11
0.25524760240673955	6.661338147750939e-16	2.323452541475035e-11
0.25576014779309847	8.881784197001252e-16	2.3160140472100466e-11
0.2562726931794574	8.881784197001252e-16	2.308575552945058e-11
0.2567852385658163	8.881784197001252e-16	2.3048452035823175e-11
0.25729778395217523	6.661338147750939e-16	2.301114854219577e-11
0.25781032933853415	6.661338147750939e-16	2.289946010591848e-11
0.25832287472489307	6.661338147750939e-16	2.2862156612291074e-11
0.258835420111252	6.661338147750939e-16	2.2713608771596228e-11
0.2593479654976109	4.440892098500626e-16	2.2676305277968822e-11
0.25986051088396983	4.440892098500626e-16	2.2490231899041646e-11
0.26037305627032875	4.440892098500626e-16	2.241584695639176e-11
0.26088560165668767	4.440892098500626e-16	2.241584695639176e-11
0.2613981470430466	6.661338147750939e-16	2.2304380564719395e-11
0.2619106924294055	6.661338147750939e-16	2.226707707109199e-11
0.26242323781576443	6.661338147750939e-16	2.21553886348147e-11
0.26293578320212335	6.661338147750939e-16	2.211830718579222e-11
0.2634483285884823	6.661338147750939e-16	2.2043922243142333e-11
0.2639608739748412	6.661338147750939e-16	2.1932233806865042e-11
0.2644734193612001	6.661338147750939e-16	2.1894930313237637e-11
0.26498596474755903	6.661338147750939e-16	2.1857848864215157e-11
0.26549851013391795	6.661338147750939e-16	2.1857848864215157e-11
0.2660110555202769	6.661338147750939e-16	2.1820767415192677e-11
0.2665236009066358	6.661338147750939e-16	2.1746160427937866e-11
0.2670361462929947	8.881784197001252e-16	2.170885693431046e-11
0.26754869167935363	8.881784197001252e-16	2.1522783555383285e-11
0.26806123706571255	6.661338147750939e-16	2.14483986127334e-11
0.2685737824520715	6.661338147750939e-16	2.137379162547859e-11
0.2690863278384304	6.661338147750939e-16	2.1299628727433628e-11
0.2695988732247893	6.661338147750939e-16	2.1336932221061033e-11
0.27011141861114824	8.881784197001252e-16	2.1299628727433628e-11
0.27062396399750716	8.881784197001252e-16	2.1150858842133857e-11
0.2711365093838661	6.661338147750939e-16	2.1113777393111377e-11
0.271649054770225	8.881784197001252e-16	2.1076473899483972e-11
0.2721616001565839	8.881784197001252e-16	2.100186691222916e-11
0.27267414554294284	6.661338147750939e-16	2.092725992497435e-11
0.27318669092930176	6.661338147750939e-16	2.0852874982324465e-11
0.2736992363156607	6.661338147750939e-16	2.092725992497435e-11
0.2742117817020196	6.661338147750939e-16	2.0815793533301985e-11
0.2747243270883785	6.661338147750939e-16	2.0815793533301985e-11
0.27523687247473744	6.661338147750939e-16	2.066680160339729e-11
0.27574941786109636	6.661338147750939e-16	2.0592416660747404e-11
0.2762619632474553	4.440892098500626e-16	2.0518031718097518e-11
0.2767745086338142	6.661338147750939e-16	2.0480728224470113e-11
0.2772870540201731	4.440892098500626e-16	2.0369039788192822e-11
0.27779959940653204	4.440892098500626e-16	2.0294654845542937e-11
0.27831214479289096	4.440892098500626e-16	2.0294654845542937e-11
0.2788246901792499	4.440892098500626e-16	2.025735135191553e-11
0.2793372355656088	6.661338147750939e-16	2.0220491947497976e-11
0.2798497809519677	4.440892098500626e-16	2.0220491947497976e-11
0.28036232633832664	6.661338147750939e-16	2.0183410498475496e-11
0.28087487172468556	6.661338147750939e-16	2.0034640613175725e-11
0.2813874171110445	6.661338147750939e-16	1.9960033625920914e-11
0.2818999624974034	6.661338147750939e-16	1.999733711954832e-11
0.2824125078837623	6.661338147750939e-16	1.992273013229351e-11
0.28292505327012124	4.440892098500626e-16	1.9960033625920914e-11
0.28343759865648016	4.440892098500626e-16	1.9773960246993738e-11
0.2839501440428391	4.440892098500626e-16	1.9773960246993738e-11
0.284462689429198	4.440892098500626e-16	1.9774182291598663e-11
0.2849752348155569	4.440892098500626e-16	1.981148578522607e-11
0.28548778020191584	6.661338147750939e-16	1.9774404336203588e-11
0.28600032558827476	4.440892098500626e-16	1.9699797348948778e-11
0.2865128709746337	4.440892098500626e-16	1.9551027463649007e-11
0.2870254163609926	6.661338147750939e-16	1.9551027463649007e-11
0.2875379617473515	6.661338147750939e-16	1.95137239700216e-11
0.28805050713371044	6.661338147750939e-16	1.9439339027371716e-11
0.28856305252006936	6.661338147750939e-16	1.947664252099912e-11
0.2890755979064283	6.661338147750939e-16	1.947664252099912e-11
0.2895881432927872	4.440892098500626e-16	1.936495408472183e-11
0.2901006886791461	4.440892098500626e-16	1.929034709746702e-11
0.29061323406550504	4.440892098500626e-16	1.921618419942206e-11
0.29112577945186396	6.661338147750939e-16	1.921618419942206e-11
0.2916383248382229	6.661338147750939e-16	1.910449576314477e-11
0.2921508702245818	6.661338147750939e-16	1.9141799256772174e-11
0.2926634156109407	6.661338147750939e-16	1.906741431412229e-11
0.29317596099729964	6.661338147750939e-16	1.9030110820494883e-11
0.29368850638365857	6.661338147750939e-16	1.9030110820494883e-11
0.2942010517700175	6.661338147750939e-16	1.9030110820494883e-11
0.2947135971563764	6.661338147750939e-16	1.8955725877844998e-11
0.2952261425427353	4.440892098500626e-16	1.8881340935195112e-11
0.29573868792909425	4.440892098500626e-16	1.8769430454312896e-11
0.29625123331545317	4.440892098500626e-16	1.876965249891782e-11
0.2967637787018121	4.440892098500626e-16	1.8695267556267936e-11
0.297276324088171	4.440892098500626e-16	1.873257104989534e-11
0.2977888694745299	2.220446049250313e-16	1.8620660569013125e-11
0.29830141486088885	4.440892098500626e-16	1.8546497670968165e-11
0.29881396024724777	4.440892098500626e-16	1.8583579119990645e-11
0.2993265056336067	4.440892098500626e-16	1.8583579119990645e-11
0.2998390510199656	6.661338147750939e-16	1.854671971557309e-11
0.30035159640632453	8.881784197001252e-16	0.0010547892005015047
0.30086414179268345	8.881784197001252e-16	0.0020755786422870237
0.30137668717904237	1.726279785785323e-9	0.002595980702135625
0.3018892325654013	5.157709814795908e-9	0.002861089897479241
0.3024017779517602	9.059958117063616e-9	0.0029960475334103176
0.30291432333811913	1.2580637864800792e-8	0.0030647017415896816
0.30342686872447805	1.537652449812299e-8	0.0030996038929742564
0.30393941411083697	1.7423970044561088e-8	0.003117336945035687
0.3044519594971959	1.8841495030841315e-8	0.003126342562099982
0.3049645048835548	1.978328612040059e-8	0.003130914850030919
0.30547705026991373	2.0389566257605907e-8	0.0031332365617859903
0.30598959565627265	2.077024174873543e-8	0.003134416453292488
0.30650214104263157	2.100447726860466e-8	0.003135017362015935
0.3070146864289905	2.1146217221712504e-8	0.0031353248263497058
0.3075272318153494	2.1230793345594634e-8	0.0031354836251320517
0.30803977720170833	2.1280665896128426e-8	0.0031355671307096156
0.30855232258806725	2.13097806067708e-8	0.0031356125118802147
0.30906486797442617	2.132663468046303e-8	0.0031356385910146223
0.3095774133607851	2.133632515111117e-8	0.0031356548979672993
0.310089958747144	2.1341869160806937e-8	0.003135666256564029
0.31060250413350293	2.1345033296427118e-8	0.0031356751088258417
0.31111504951986185	2.1346840739511208e-8	0.003135682691246755
0.3116275949062208	2.1347880352351467e-8	0.0031356896297962678
0.3121401402925797	2.1348487866390542e-8	0.0031356962416464462
0.3126526856789386	2.134885335181025e-8	0.0031357026875784566
0.31316523106529753	2.134908383411016e-8	0.003135709049137292
0.31367777645165645	2.1349239265333608e-8	0.0031357153678210903
0.3141903218380154	2.1349353618305145e-8	0.003135721664508928
0.3147028672243743	2.1349445100682374e-8	0.0031357279501431634
0.3152154126107332	2.1349523926517122e-8	0.0031357342300459834
0.31572795799709213	2.1349596091013723e-8	0.0031357405069711852
0.31624050338345105	2.134966448075204e-8	0.0031357467825938734
0.31675304876981	2.1349730872088912e-8	0.003135753057322832
0.3172655941561689	2.134979615320276e-8	0.0031357593317173915
0.3177781395425278	2.13498609902274e-8	0.0031357656060000405
0.31829068492888674	2.1349925383162827e-8	0.0031357718802085266
0.31880323031524566	2.134998955405365e-8	0.0031357781543421837
0.3193157757016046	2.135005350289987e-8	0.0031357844286250547
0.3198283210879635	2.1350117673790692e-8	0.0031357907027960152
0.3203408664743224	2.1350181844681515e-8	0.0031357969770786642
0.32085341186068134	2.1350245793527733e-8	0.00313580325143592
0.32136595724704026	2.1350309742373952e-8	0.0031358095258302576
0.3218785026333992	2.1350373469175565e-8	0.003135815800224595
0.3223910480197581	2.1350437418021784e-8	0.0031358220746189325
0.322903593406117	2.1350501366868002e-8	0.003135828349162262
0.32341613879247594	2.135056531571422e-8	0.003135834623779976
0.32392868417883486	2.1350629486605044e-8	0.0031358408983233055
0.3244412295651938	2.1350693435451262e-8	0.0031358471729410198
0.3249537749515527	2.135075738429748e-8	0.0031358534477445854
0.3254663203379116	2.13508213331437e-8	0.00313585972247421
0.32597886572427054	2.1350885281989918e-8	0.003135865997277776
0.32649141111062946	2.1350949230836136e-8	0.003135872272193474
0.3270039564969884	2.135101340172696e-8	0.0031358785472204165
0.3275165018833473	2.1351077350573178e-8	0.003135884822173196
0.3280290472697062	2.1351141521464e-8	0.003135891097237442
0.32854159265606514	2.1351205248265615e-8	0.0031358973723389916
0.32905413804242406	2.1351269197111833e-8	0.003135903647440541
0.329566683428783	2.1351333368002656e-8	0.003135909922579394
0.3300792288151419	2.1351397316848875e-8	0.003135916197866795
0.3305917742015008	2.1351461265695093e-8	0.0031359224732290247
0.33110431958785974	2.135152521454131e-8	0.003135928748702499
0.33161686497421866	2.135158916338753e-8	0.0031359350242134987
0.3321294103605776	2.1351653112233748e-8	0.003135941299687195
0.3326419557469365	2.135171728312457e-8	0.003135947575235276
0.3331545011332954	2.1351781454015395e-8	0.0031359538509323492
0.33366704651965434	2.1351845402861613e-8	0.003135960126592119
0.33417959190601326	2.1351909351707832e-8	0.003135966402363577
0.3346921372923722	2.135197330055405e-8	0.003135972678134813
0.3352046826787311	2.135203724940027e-8	0.0031359789539433525
0.33571722806509	2.1352101420291092e-8	0.003135985229826721
0.33622977345144894	2.135216536913731e-8	0.003135991505821112
0.33674231883780786	2.135222931798353e-8	0.0031359977819649387
0.3372548642241668	2.1352293488874352e-8	0.0031360040579595516
0.3377674096105257	2.135235743772057e-8	0.0031360103341033785
0.3382799549968846	2.135242138656679e-8	0.0031360166102467613
0.33879250038324354	2.1352485557457612e-8	0.0031360228865766615
0.33930504576960246	2.135254950630383e-8	0.0031360291629807246
0.3398175911559614	2.135261345515005e-8	0.003136035439384788
0.3403301365423203	2.1352677626040872e-8	0.003136041715863236
0.3408426819286792	2.135274157488709e-8	0.0031360479924535944
0.34135522731503815	2.135280552373331e-8	0.003136054269043509
0.34186777270139707	2.1352869472579528e-8	0.0031360605457084745
0.342380318087756	2.135293364347035e-8	0.0031360668223359145
0.3428928634741149	2.1352997814361174e-8	0.003136073099149428
0.3434054088604738	2.1353061763207393e-8	0.0031360793758885563
0.34391795424683275	2.135312571205361e-8	0.003136085652813758
0.34443049963319167	2.1353189882944434e-8	0.0031360919297762635
0.3449430450195506	2.1353253831790653e-8	0.0031360982067760723
0.3454555904059095	2.135331778063687e-8	0.0031361044838129626
0.3459681357922684	2.1353381951527695e-8	0.003136110760924238
0.34648068117862735	2.1353445900373913e-8	0.003136117038184283
0.34699322656498627	2.1353510071264736e-8	0.0031361233154816315
0.3475057719513452	2.1353574020110955e-8	0.0031361295928160615
0.3480183173377041	2.1353637968957173e-8	0.003136135870113854
0.34853086272406303	2.135370191780339e-8	0.003136142147522669
0.34904340811042195	2.135376586664961e-8	0.0031361484251180016
0.34955595349678087	2.1353830037540433e-8	0.003136154702638505
0.3500684988831398	2.1353893986386652e-8	0.003136160980270919
0.3505810442694987	2.1353958157277475e-8	0.0031361672579777178
0.35109358965585763	2.135402188407909e-8	0.003136173535647435
0.35160613504221655	2.1354086054969912e-8	0.0031361798134657004
0.35211868042857547	2.1354150225860735e-8	0.0031361860913585726
0.3526312258149344	2.1354214174706954e-8	0.0031361923693629112
0.3531437712012933	2.1354278345597777e-8	0.003136198647218702
0.35365631658765223	2.13543425164886e-8	0.0031362049252978697
0.35416886197401115	2.135440646533482e-8	0.0031362112034141187
0.35468140736037007	2.1354470414181037e-8	0.0031362174815299237
0.355193952746729	2.1354534363027255e-8	0.0031362237597578613
0.3557064981330879	2.135459853391808e-8	0.0031362300380601837
0.35621904351944683	2.1354662704808902e-8	0.0031362363163998097
0.35673158890580575	2.135472665365512e-8	0.003136242594850902
0.3572441342921647	2.135479060250134e-8	0.003136248873413905
0.3577566796785236	2.1354854773392162e-8	0.003136255151939382
0.3582692250648825	2.135491872223838e-8	0.00313626143057677
0.35878177045124143	2.13549826710846e-8	0.0031362677092137137
0.35929431583760035	2.1355046841975422e-8	0.003136273987963012
0.3598068612239593	2.1355111012866246e-8	0.003136280266637259
0.3603194066103182	2.135517518375707e-8	0.0031362865454980238
0.3608319519966771	2.1355239132603288e-8	0.003136292824395648
0.36134449738303603	2.1355303081449506e-8	0.0031362991034051824
0.36185704276939495	2.135536725234033e-8	0.0031363053823769693
0.3623695881557539	2.1355431423231153e-8	0.003136311661460889
0.3628821335421128	2.135549537207737e-8	0.0031363179406564967
0.3633946789284717	2.135555932092359e-8	0.003136324220038178
0.36390722431483064	2.1355623269769808e-8	0.003136330499382556
0.36441976970118956	2.135568744066063e-8	0.0031363367786525487
0.3649323150875485	2.1355751611551455e-8	0.003136343058034008
0.3654448604739074	2.1355815560397673e-8	0.0031363493375273777
0.3659574058602663	2.13558799533331e-8	0.0031363556170207474
0.36646995124662524	2.135594390217932e-8	0.0031363618966255835
0.36698249663298416	2.1356007851025538e-8	0.003136368176267501
0.3674950420193431	2.135607202191636e-8	0.0031363744559471662
0.368007587405702	2.135613597076258e-8	0.003136380735775157
0.3685201327920609	2.1356200141653403e-8	0.00313638701560337
0.36903267817841984	2.135626409049962e-8	0.0031363932955430496
0.36954522356477876	2.1356328261390445e-8	0.0031363995755946394
0.3700577689511377	2.1356392432281268e-8	0.0031364058555716223
0.3705703143374966	2.1356456381127487e-8	0.0031364121356605157
0.3710828597238555	2.135652055201831e-8	0.0031364184157862685
0.37159540511021444	2.1356584500864528e-8	0.0031364246960241537
0.37210795049657336	2.1356648449710747e-8	0.0031364309763732834
0.3726204958829323	2.135671262060157e-8	0.003136437256722635
0.3731330412692912	2.1356776791492393e-8	0.003136443537109068
0.3736455866556501	2.1356840740338612e-8	0.0031364498175701083
0.37415813204200904	2.1356904911229435e-8	0.003136456098142615
0.37467067742836796	2.135696908212026e-8	0.003136462378752425
0.3751832228147269	2.1357033030966477e-8	0.0031364686594737012
0.3756957682010858	2.13570972018573e-8	0.0031364749401208147
0.3762083135874447	2.1357161372748124e-8	0.0031364812208793946
0.37672085897380364	2.1357225543638947e-8	0.0031364875017125815
0.37723340436016256	2.1357289492485165e-8	0.00313649378258285
0.3777459497465215	2.135735366337599e-8	0.0031365000634904217
0.3782584951328804	2.1357417612222207e-8	0.0031365063445467634
0.3787710405192393	2.1357481561068425e-8	0.0031365126256404086
0.37928358590559824	2.135754573195925e-8	0.0031365189066967503
0.37979613129195716	2.1357609902850072e-8	0.0031365251880881573
0.3803086766783161	2.135767385169629e-8	0.003136531469367876
0.380821222064675	2.1357738022587114e-8	0.003136537750759283
0.3813337674510339	2.1357802193477937e-8	0.0031365440321136084
0.38184631283739284	2.135786636436876e-8	0.0031365503135796224
0.38235885822375176	2.1357930535259584e-8	0.003136556595156881
0.3828714036101107	2.1357994484105802e-8	0.0031365628766972797
0.3833839489964696	2.1358058654996626e-8	0.0031365691583864486
0.3838964943828285	2.1358122603842844e-8	0.003136575440112921
0.38440903976918744	2.1358186774733667e-8	0.0031365817218018677
0.38492158515554636	2.135825094562449e-8	0.003136588003602503
0.3854341305419053	2.1358315116515314e-8	0.0031365942855894335
0.3859466759282642	2.1358379065361532e-8	0.0031366005676134456
0.3864592213146231	2.1358443236252356e-8	0.0031366068496001542
0.38697176670098204	2.135850740714318e-8	0.00313661313166147
0.38748431208734097	2.1358571578034002e-8	0.003136619413908859
0.3879968574736999	2.135863552688022e-8	0.003136625696007478
0.3885094028600588	2.135869947572644e-8	0.0031366319783663332
0.3890219482464177	2.1358763646617263e-8	0.003136638260762936
0.38953449363277665	2.1358827817508086e-8	0.0031366445431217915
0.39004703901913557	2.1358891766354304e-8	0.003136650825555476
0.3905595844054945	2.1358956159289733e-8	0.0031366571080260197
0.3910721297918534	2.135902010813595e-8	0.003136663390608474
0.3915846751782123	2.1359084279026774e-8	0.003136669673265091
0.39209722056457125	2.1359148449917598e-8	0.003136675956033619
0.39260976595093017	2.135921262080842e-8	0.0031366822388017024
0.3931223113372891	2.1359276791699244e-8	0.003136688521719222
0.393634856723648	2.1359340962590068e-8	0.0031366948046362975
0.39414740211000693	2.1359404911436286e-8	0.0031367010875911205
0.39465994749636585	2.135946908232711e-8	0.0031367073705454995
0.39517249288272477	2.1359533253217933e-8	0.003136713653611789
0.3956850382690837	2.1359597424108756e-8	0.003136719936789323
0.3961975836554426	2.1359661372954974e-8	0.0031367262201162927
0.39671012904180153	2.1359725543845798e-8	0.00313673250333113
0.39722267442816045	2.135978971473662e-8	0.003136738786694959
0.39773521981451937	2.135985366358284e-8	0.0031367450701333954
0.3982477652008783	2.1359918056518268e-8	0.0031367513535716096
0.3987603105872372	2.1359982005364486e-8	0.0031367576371215122
0.39927285597359613	2.136004617625531e-8	0.0031367639207089404
0.39978540135995505	2.1360110347146133e-8	0.0031367702044449164
0.40029794674631397	2.1360174518036956e-8	0.0031367764881065074
0.4008104921326729	2.136023868892778e-8	0.003136782771879787
0.4013230375190318	2.1360302637773998e-8	0.00313678905569037
0.40183558290539073	2.136036680866482e-8	0.0031367953396124193
0.40234812829174965	2.1360430979555645e-8	0.003136801623646379
0.40286067367810857	2.1360494928401863e-8	0.003136807907605732
0.4033732190644675	2.1360559099292686e-8	0.0031368141917511583
0.4038857644508264	2.1360623492228115e-8	0.0031368204758221996
0.40439830983718533	2.1360687441074333e-8	0.003136826760042233
0.40491085522354425	2.1360751611965156e-8	0.003136833044410814
0.4054234006099032	2.1360815560811375e-8	0.003136839328705232
0.4059359459962621	2.1360879731702198e-8	0.0031368456131113387
0.406448491382621	2.1360944124637626e-8	0.0031368518976291337
0.40696103676897993	2.136100829552845e-8	0.0031368581821840102
0.40747358215533885	2.1361072466419273e-8	0.003136864466775968
0.4079861275416978	2.1361136637310096e-8	0.003136870751516918
0.4084986729280567	2.1361200586156315e-8	0.0031368770362207865
0.4090112183144156	2.1361264757047138e-8	0.003136883320998818
0.40952376370077453	2.136132892793796e-8	0.0031368896058889817
0.41003630908713345	2.1361393098828785e-8	0.003136895890667235
0.4105488544734924	2.1361457047675003e-8	0.0031369021756686433
0.4110613998598513	2.1361521218565827e-8	0.00313690846078174
0.4115739452462102	2.1361585611501255e-8	0.003136914745783148
0.41208649063256914	2.1361649560347473e-8	0.003136921031007933
0.41259903601892806	2.1361713731238297e-8	0.0031369273162700217
0.413111581405287	2.136177790212912e-8	0.0031369336014945848
0.4136241267916459	2.1361842295064548e-8	0.003136939886868584
0.4141366721780048	2.136190646595537e-8	0.003136946172242139
0.41464921756436374	2.136197041480159e-8	0.0031369524577276042
0.41516176295072266	2.1362034585692413e-8	0.003136958743249929
0.4156743083370816	2.1362098756583237e-8	0.0031369650288843864
0.4161868537234405	2.136216292747406e-8	0.0031369713145183997
0.4166993991097994	2.1362227098364883e-8	0.003136977600301627
0.41721194449615834	2.1362291269255707e-8	0.003136983886084632
0.41772448988251726	2.136235544014653e-8	0.003136990171979548
0.4182370352688762	2.1362419611037353e-8	0.003136996457911323
0.4187495806552351	2.136248400397278e-8	0.003137002743917927
0.419262126041594	2.1362547952819e-8	0.003137009029924087
0.41977467142795294	2.1362612345754428e-8	0.0031370153160423797
0.42028721681431186	2.136267651664525e-8	0.003137021602160228
0.4207997622006708	2.1362740687536075e-8	0.003137027888390209
0.4213123075870297	2.1362804858426898e-8	0.0031370341747314345
0.4218248529733886	2.136286902931772e-8	0.003137040461072882
0.42233739835974754	2.1362933200208545e-8	0.003137046747563099
0.42284994374610646	2.1362997371099368e-8	0.003137053034016013
0.4233624891324654	2.136306154199019e-8	0.0031370593205435338
0.4238750345188243	2.136312549083641e-8	0.003137065607108358
0.4243875799051832	2.1363189661727233e-8	0.0031370718937844266
0.42490012529154214	2.136325361057345e-8	0.0031370781804611614
0.42541267067790106	2.136331800350888e-8	0.003137084467286
0.42592521606426	2.1363382174399703e-8	0.003137090754148586
0.4264377614506189	2.136344656733513e-8	0.00313709704115972
0.4269503068369778	2.136351051618135e-8	0.003137103328096469
0.42746285222333674	2.1363574687072173e-8	0.0031371096151449063
0.42797539760969566	2.1363638857962997e-8	0.003137115902305476
0.4284879429960546	2.136370302885382e-8	0.0031371221894280765
0.4290004883824135	2.1363767199744643e-8	0.0031371284766630314
0.4295130337687724	2.1363831370635467e-8	0.00313713476389732
0.43002557915513134	2.1363895763570895e-8	0.0031371410512437414
0.43053812454149026	2.1363959934461718e-8	0.0031371473387384885
0.4310506699278492	2.1364024327397146e-8	0.0031371536263082866
0.4315632153142081	2.136408849828797e-8	0.0031371599138405593
0.432075760700567	2.1364152669178793e-8	0.003137166201447439
0.43258830608692594	2.1364216840069616e-8	0.0031371724890914
0.43310085147328486	2.1364280788915835e-8	0.003137178776809746
0.4336133968596438	2.1364344959806658e-8	0.003137185064677084
0.4341259422460027	2.1364409352742086e-8	0.0031371913524700368
0.4346384876323616	2.136447352363291e-8	0.003137197640449063
0.43515103301872055	2.1364537694523733e-8	0.003137203928465171
0.43566357840507947	2.1364601865414556e-8	0.0031372102165556637
0.4361761237914384	2.1364666258349985e-8	0.0031372165045717715
0.4366886691777973	2.1364730429240808e-8	0.003137222792736649
0.4372012145641562	2.136479460013163e-8	0.003137229080976356
0.43771375995051515	2.1364858771022455e-8	0.0031372353692902255
0.43822630533687407	2.1364922941913278e-8	0.0031372416577157836
0.438738850723233	2.13649871128041e-8	0.003137247946104038
0.4392513961095919	2.1365051283694925e-8	0.003137254234604203
0.4397639414959508	2.1365115454585748e-8	0.003137260523178531
0.44027648688230975	2.136517962547657e-8	0.003137266811752859
0.44078903226866867	2.1365243796367395e-8	0.003137273100401572
0.4413015776550276	2.1365307967258218e-8	0.003137279389125114
0.4418141230413865	2.1365372360193646e-8	0.0031372856779599
0.44232666842774543	2.1365436753129075e-8	0.0031372919669439003
0.44283921381410435	2.1365500701975293e-8	0.00313729825581599
0.44335175920046327	2.1365564872866116e-8	0.003137304544837294
0.4438643045868222	2.136562904375694e-8	0.003137310833895235
0.4443768499731811	2.1365693436692368e-8	0.0031373171230653085
0.44488939535954003	2.1365757385538586e-8	0.0031373234122722415
0.44540194074589895	2.136582155642941e-8	0.003137329701442315
0.44591448613225787	2.1365885949364838e-8	0.003137335990724077
0.4464270315186168	2.1365950342300266e-8	0.003137342280228994
0.4469395769049757	2.1366014291146485e-8	0.003137348569733911
0.44745212229133463	2.1366078462037308e-8	0.0031373548591271394
0.44796466767769355	2.136614307701734e-8	0.0031373611486320563
0.44847721306405247	2.1366207247908164e-8	0.0031373674382486616
0.4489897584504114	2.1366271418798988e-8	0.0031373737280511182
0.4495023038367703	2.136633558968981e-8	0.003137380017779634
0.45001484922312923	2.1366399760580634e-8	0.0031373863075077058
0.45052739460948815	2.1366463931471458e-8	0.0031373925974593764
0.4510399399958471	2.136652810236228e-8	0.0031373988874476844
0.451552485382206	2.136659249529771e-8	0.003137405177473962
0.4520650307685649	2.1366656666188533e-8	0.0031374114674997955
0.45257757615492383	2.1366720837079356e-8	0.003137417757600236
0.45309012154128275	2.1366785230014784e-8	0.0031374240477748394
0.4536026669276417	2.1366849400905608e-8	0.00313743033802405
0.4541152123140006	2.136691357179643e-8	0.0031374366283849486
0.4546277577003595	2.136697752064265e-8	0.0031374429187460695
0.45514030308671843	2.1367041913578078e-8	0.0031374492091813533
0.45565284847307735	2.13671060844689e-8	0.003137455499691022
0.4561653938594363	2.1367170255359724e-8	0.003137461790237994
0.4566779392457952	2.1367234870339757e-8	0.003137468080896877
0.4571904846321541	2.136729904123058e-8	0.003137474371592619
0.45770303001851304	2.13673629900768e-8	0.0031374806624000495
0.45821557540487196	2.1367427605056832e-8	0.0031374869532447835
0.4587281207912309	2.1367491775947656e-8	0.003137493244052436
0.4592406661775898	2.136755594683848e-8	0.0031374995350086365
0.4597532115639487	2.1367620117729302e-8	0.0031375058261513544
0.46026575695030764	2.136768451066473e-8	0.0031375121172194653
0.46077830233666656	2.1367748681555554e-8	0.0031375184082504948
0.4612908477230255	2.1367812852446377e-8	0.0031375246994671535
0.4618033931093844	2.13678770233372e-8	0.00313753099072156
0.4623159384957433	2.136794141627263e-8	0.003137537282049907
0.46282848388210224	2.1368005809208057e-8	0.0031375435733784762
0.46334102926846116	2.136806998009888e-8	0.0031375498648928968
0.4638535746548201	2.1368134150989704e-8	0.0031375561564077614
0.464366120041179	2.1368198543925132e-8	0.003137562447997011
0.4648786654275379	2.1368262714815955e-8	0.003137568739548957
0.46539121081389684	2.136832688570678e-8	0.003137575031323836
0.46590375620025576	2.1368391056597602e-8	0.003137581323173766
0.4664163015866147	2.136845544953303e-8	0.0031375876150230297
0.4669288469729736	2.1368519620423854e-8	0.003137593906910041
0.4674413923593325	2.1368584013359282e-8	0.003137600198834134
0.46795393774569144	2.1368648184250105e-8	0.0031376064908326118
0.46846648313205036	2.136871235514093e-8	0.003137612782868393
0.4689790285184093	2.1368776748076357e-8	0.0031376190749785593
0.4694915739047682	2.136884091896718e-8	0.003137625367200192
0.4700041192911271	2.136890531190261e-8	0.0031376316595710385
0.47051666467748604	2.1368969704838037e-8	0.0031376379519041375
0.47102921006384496	2.136903387572886e-8	0.0031376442443120656
0.4715417554502039	2.1369098046619683e-8	0.00313765053668269
0.4720543008365628	2.136916243955511e-8	0.0031376568292023066
0.4725668462229217	2.136922638840133e-8	0.0031376631218333895
0.47307939160928064	2.1369290781336758e-8	0.003137669414501776
0.47359193699563956	2.1369355174272187e-8	0.003137675707170162
0.4741044823819985	2.136941934516301e-8	0.003137681999950681
0.4746170277683574	2.1369483516053833e-8	0.0031376882928420002
0.4751295731547163	2.136954790898926e-8	0.0031376945857339855
0.47564211854107524	2.1369612079880085e-8	0.0031377008787001337
0.47615466392743416	2.1369676250770908e-8	0.0031377071717033633
0.4766672093137931	2.1369740643706336e-8	0.0031377134648185034
0.477179754700152	2.136980481459716e-8	0.0031377197580080285
0.4776923000865109	2.1369869207532588e-8	0.003137726051234635
0.47820484547286984	2.136993337842341e-8	0.00313773234457293
0.47871739085922876	2.136999777135884e-8	0.003137738637911225
0.4792299362455877	2.1370062164294268e-8	0.0031377449313239048
0.4797424816319466	2.1370126113140486e-8	0.003137751224699281
0.4802550270183055	2.1370190506075915e-8	0.00313775751818679
0.48076757240466444	2.1370254899011343e-8	0.003137763811822847
0.48128011779102337	2.137031929194677e-8	0.0031377701055332885
0.4817926631773823	2.13703836848822e-8	0.0031377763992066487
0.4823052085637412	2.1370447855773023e-8	0.0031377826929916974
0.4828177539501001	2.137051224870845e-8	0.003137788986850909
0.48333029933645905	2.1370576419599274e-8	0.0031377952807849496
0.48384284472281797	2.1370640590490098e-8	0.0031378015746814647
0.4843553901091769	2.137070476138092e-8	0.0031378078687269717
0.4848679354955358	2.137076915431635e-8	0.0031378141628468637
0.4853804808818947	2.1370833325207172e-8	0.003137820457004281
0.48589302626825365	2.1370897496097996e-8	0.0031378267513102465
0.48640557165461257	2.1370961889033424e-8	0.0031378330456535153
0.4869181170409715	2.1371026281968852e-8	0.0031378393399594806
0.4874306624273304	2.1371090452859676e-8	0.0031378456343771344
0.48794320781368933	2.1371154845795104e-8	0.003137851928869173
0.48845575320004825	2.1371219238730532e-8	0.0031378582234355967
0.48896829858640717	2.1371283409621356e-8	0.0031378645179276354
0.4894808439727661	2.137134758051218e-8	0.003137870812568888
0.489993389359125	2.1371411973447607e-8	0.0031378771073586886
0.49050593474548393	2.1371476366383035e-8	0.003137883402222874
0.49101848013184285	2.137154053727386e-8	0.003137889696975371
0.49153102551820177	2.1371604930209287e-8	0.0031378959919887706
0.4920435709045607	2.137166910110011e-8	0.0031379022869644224
0.4925561162909196	2.1371733716080143e-8	0.0031379085820149033
0.49306866167727853	2.1371797886970967e-8	0.0031379148771026877
0.49358120706363745	2.1371862279906395e-8	0.0031379211722275535
0.49409375244999637	2.137192645079722e-8	0.0031379274674636637
0.4946062978363553	2.1371990621688042e-8	0.0031379337628119064
0.4951188432227142	2.137205501462347e-8	0.0031379400581967865
0.49563138860907313	2.1372119629603503e-8	0.003137946353545029
0.49614393399543205	2.1372183800494327e-8	0.0031379526490418197
0.49665647938179097	2.137224797138515e-8	0.0031379589446505207
0.4971690247681499	2.1372312364320578e-8	0.003137965240296081
0.4976815701545088	2.1372376757256006e-8	0.0031379715359420857
0.49819411554086773	2.137244092814683e-8	0.003137977831662253
0.49870666092722665	2.1372505543126863e-8	0.0031379841274570275
0.4992192063135856	2.1372569714017686e-8	0.003137990423400683
0.4997317516999445	2.1372634106953114e-8	0.003137996719270064
0.5002442970863034	2.1372698055799333e-8	0.0024051117563405056
0.5007568424726623	2.137276244873476e-8	0.0012265986102287796
0.5012693878590212	2.017431666168079e-8	0.0006255620289611352
0.5017819332453801	1.702464724750996e-8	0.00031903971895375083
0.502294478631739	1.3140820875889858e-8	0.00016271763363817637
0.502807024018098	9.49728962140739e-9	8.299513428433603e-5
0.5033195694044569	6.535436414267792e-9	4.2336517580343624e-5
0.5038321147908158	4.331656366929337e-9	2.159942068458154e-5
0.5043446601771747	2.7876860819731064e-9	1.1021915721443065e-5
0.5048572055635336	1.7521237793971522e-9	5.625835348799235e-6
0.5053697509498926	1.0801346483901852e-9	2.8725121409278742e-6
0.5058822963362515	6.552265396919665e-10	1.4672834705020676e-6
0.5063948417226104	3.9209835378528624e-10	7.498546777950921e-7
0.5069073871089693	2.3192492371038043e-10	3.834281722125965e-7
0.5074199324953282	1.3581191726785846e-10	1.961836331165756e-7
0.5079324778816872	7.883649288942252e-11	1.0044531550956748e-7
0.5084450232680461	4.541289566617479e-11	5.146069614880844e-8
0.508957568654405	2.598254944530254e-11	2.6377960149481794e-8
0.5094701140407639	1.4776291301643596e-11	1.3522788555597742e-8
0.5099826594271228	8.358203018588028e-12	6.92775892208175e-9
0.5104952048134818	4.705236200663876e-12	3.5407348164540053e-9
0.5110077501998407	2.6375568396019844e-12	1.7991930167937653e-9
0.5115202955861996	1.4729328867701952e-12	9.027230074565296e-10
0.5120328409725585	8.198997036856781e-13	4.4069869975515985e-10
0.5125453863589174	4.553024623987767e-13	2.0239177001002417e-10
0.5130579317452764	2.5224267119483557e-13	7.934908285989195e-11
0.5135704771316353	1.397770788003072e-13	1.592959097962421e-11
0.5140830225179942	7.749356711883593e-14	1.6673440406123063e-11
0.5145955679043531	4.3298697960381105e-14	3.3384295328175995e-11
0.515108113290712	2.4313884239290928e-14	4.183287050096851e-11
0.515620658677071	1.3988810110276972e-14	4.6001313869226124e-11
0.5161332040634299	8.215650382226158e-15	4.7936654645752697e-11
0.5166457494497888	5.10702591327572e-15	4.8681059183763864e-11
0.5171582948361477	3.4416913763379853e-15	4.894162852764339e-11
0.5176708402225066	2.55351295663786e-15	4.886713256269104e-11
0.5181833856088656	2.1094237467877974e-15	4.853217827616163e-11
0.5186959309952245	1.887379141862766e-15	4.8234416460957164e-11
0.5192084763815834	1.4432899320127035e-15	4.778777373815046e-11
0.5197210217679423	1.3322676295501878e-15	4.7452819451621053e-11
0.5202335671543012	1.2212453270876722e-15	4.7117865165091644e-11
0.5207461125406602	1.3322676295501878e-15	4.6782910878562234e-11
0.5212586579270191	1.3322676295501878e-15	4.6336268155755533e-11
0.521771203313378	1.2212453270876722e-15	4.596412139790118e-11
0.5222837486997369	1.3322676295501878e-15	4.562916711137177e-11
0.5227962940860958	1.3322676295501878e-15	4.536870878979471e-11
0.5233088394724548	1.2212453270876722e-15	4.50337545032653e-11
0.5238213848588137	1.2212453270876722e-15	4.473599268806083e-11
0.5243339302451726	1.2212453270876722e-15	4.4438230872856366e-11
0.5248464756315315	1.3322676295501878e-15	4.417766152897684e-11
0.5253590210178904	1.3322676295501878e-15	4.3879899713772375e-11
0.5258715664042494	1.4432899320127035e-15	4.361944139219531e-11
0.5263841117906083	1.3322676295501878e-15	4.335887204831579e-11
0.5268966571769672	1.3322676295501878e-15	4.3209991140713555e-11
0.5274092025633261	1.2212453270876722e-15	4.2875036854184145e-11
0.527921747949685	1.2212453270876722e-15	4.257727503897968e-11
0.528434293336044	1.2212453270876722e-15	4.235400918872756e-11
0.5289468387224029	1.2212453270876722e-15	4.213063231617298e-11
0.5294593841087618	1.1102230246251565e-15	4.1981751408570744e-11
0.5299719294951207	1.1102230246251565e-15	4.1795567007341106e-11
0.5304844748814797	1.2212453270876722e-15	4.160938260611147e-11
0.5309970202678386	1.3322676295501878e-15	4.1386005733556885e-11
0.5315095656541975	1.3322676295501878e-15	4.1162628861002304e-11
0.5320221110405564	1.4432899320127035e-15	4.097655548207513e-11
0.5325346564269153	1.3322676295501878e-15	4.0753178609520546e-11
0.5330472018132743	1.3322676295501878e-15	4.049260926564102e-11
0.5335597471996332	1.3322676295501878e-15	4.0306535886713846e-11
0.5340722925859921	1.2212453270876722e-15	4.015765497911161e-11
0.534584837972351	1.1102230246251565e-15	3.9971581600184436e-11
0.5350973833587099	1.2212453270876722e-15	3.98227006925822e-11
0.5356099287450689	1.2212453270876722e-15	3.967381978497997e-11
0.5361224741314278	1.1102230246251565e-15	3.948774640605279e-11
0.5366350195177867	1.1102230246251565e-15	3.93760579697755e-11
0.5371475649041456	1.2212453270876722e-15	3.915268109722092e-11
0.5376601102905045	1.2212453270876722e-15	3.9078296154571035e-11
0.5381726556768635	1.2212453270876722e-15	3.889222277564386e-11
0.5386852010632224	1.2212453270876722e-15	3.870614939671668e-11
0.5391977464495813	1.1102230246251565e-15	3.8594571982741854e-11
0.5397102918359402	1.1102230246251565e-15	3.8408387581512216e-11
0.5402228372222991	1.1102230246251565e-15	3.829681016753739e-11
0.540735382608658	1.1102230246251565e-15	3.82224252248875e-11
0.541247927995017	1.1102230246251565e-15	3.807354431728527e-11
0.5417604733813759	1.1102230246251565e-15	3.796196690331044e-11
0.5422730187677348	1.2212453270876722e-15	3.7887581960660555e-11
0.5427855641540937	1.2212453270876722e-15	3.7701397559430916e-11
0.5432981095404527	1.1102230246251565e-15	3.755251665182868e-11
0.5438106549268116	1.1102230246251565e-15	3.740363574422645e-11
0.5443232003131705	9.992007221626409e-16	3.729194730794916e-11
0.5448357456995294	9.992007221626409e-16	3.7068570435394577e-11
0.5453482910858883	1.1102230246251565e-15	3.699418549274469e-11
0.5458608364722473	9.992007221626409e-16	3.691968952779234e-11
0.5463733818586062	1.1102230246251565e-15	3.673361614886517e-11
0.5468859272449651	1.2212453270876722e-15	3.665923120621528e-11
0.547398472631324	1.2212453270876722e-15	3.6584846263565396e-11
0.5479110180176829	1.1102230246251565e-15	3.643596535596316e-11
0.5484235634040419	9.992007221626409e-16	3.628708444836093e-11
0.5489361087904008	9.992007221626409e-16	3.6212699505711043e-11
0.5494486541767597	9.992007221626409e-16	3.6138203540758695e-11
0.5499611995631186	1.1102230246251565e-15	3.606381859810881e-11

